RMS: Redundancy-Minimizing Point Cloud Sampling for Real-Time Pose Estimation

The typical point cloud sampling methods used in state estimation for mobile robots preserve a high level of point redundancy. This redundancy unnecessarily slows down the estimation pipeline and may cause drift under real-time constraints. Such undue latency becomes a bottleneck for resource-constrained robots (especially UAVs), requiring minimal delay for agile and accurate operation. We propose a novel, deterministic, uninformed, and single-parameter point cloud sampling method named RMS that minimizes redundancy within a 3D point cloud. In contrast to the state of the art, RMS balances the translation-space observability by leveraging the fact that linear and planar surfaces inherently exhibit high redundancy propagated into iterative estimation pipelines. We define the concept of gradient flow, quantifying the local surface underlying a point. We also show that maximizing the entropy of the gradient flow minimizes point redundancy for robot ego-motion estimation. We integrate RMS into the point-based KISS-ICP and feature-based LOAM odometry pipelines and evaluate experimentally on KITTI, Hilti-Oxford, and custom datasets from multirotor UAVs. The experiments demonstrate that RMS outperforms state-of-the-art methods in speed, compression, and accuracy in well-conditioned as well as in geometrically-degenerated settings.

==> data/convergence_analysis/011_sim_x_icp_1/COVARIANCE_SAMPLING.csv <==
ts x y z t t_sel t_reg compr e_x e_y e_z icp_iter
-0.200 0.000 0.000 0.000 14.95 2.61 0.24 96.76 nan nan nan 0
-0.112 -0.001 -0.001 0.001 14.38 1.71 6.49 96.76 64.02 133.77 192.52 3
0.000 -0.001 -0.001 0.001 14.32 3.00 3.29 96.76 64.02 133.77 192.51 3
0.104 -0.001 -0.001 0.001 14.29 5.20 2.52 96.76 64.02 133.77 192.51 2
0.200 -0.001 -0.001 0.001 14.17 1.80 2.20 96.76 64.02 133.77 192.52 2
0.292 -0.001 -0.001 0.001 14.17 4.43 1.85 96.76 64.02 133.77 192.51 1
0.392 -0.001 -0.001 0.001 13.83 4.34 2.23 96.76 64.02 133.77 192.51 1
0.492 -0.001 -0.001 0.001 13.61 4.22 2.17 96.76 64.02 133.77 192.51 1
0.596 -0.001 -0.001 0.001 13.64 3.72 2.29 96.76 64.02 133.77 192.51 1
0.704 -0.001 -0.001 0.001 12.59 4.30 2.11 96.76 64.02 133.77 192.51 1
0.800 -0.001 -0.001 0.001 12.34 4.38 2.24 96.76 64.02 133.77 192.51 1
0.900 -0.001 -0.001 0.001 12.34 3.03 1.19 96.76 64.02 133.77 192.51 1
0.996 -0.001 -0.001 0.001 11.51 1.78 1.19 96.76 64.02 133.77 192.51 1
1.100 -0.001 -0.001 0.001 11.52 3.06 1.25 96.76 64.02 133.77 192.51 1
1.200 -0.001 -0.001 0.001 10.90 3.50 1.41 96.76 64.02 133.77 192.51 1
1.296 -0.001 -0.001 0.001 10.99 1.70 1.22 96.76 64.02 133.77 192.51 1
1.404 -0.001 -0.001 0.001 11.16 4.36 1.93 96.76 64.02 133.77 192.51 1
1.496 -0.001 -0.001 0.001 11.56 1.69 1.31 96.76 64.02 133.77 192.51 1
1.604 -0.001 -0.001 0.001 12.32 2.78 2.03 96.76 64.03 133.35 192.10 2
1.700 -0.006 0.001 -0.002 13.99 1.68 3.10 96.77 63.52 123.40 181.79 4
1.800 -0.011 0.003 -0.001 13.93 4.37 2.58 96.75 62.21 116.68 173.85 3
1.900 -0.008 0.002 -0.000 14.79 5.11 3.21 96.73 61.27 123.51 179.75 3
1.996 -0.005 0.002 0.003 14.79 4.50 5.25 96.74 61.35 127.29 183.57 4
2.096 -0.004 0.003 0.007 15.60 2.04 3.27 96.75 61.55 124.40 180.88 4
2.204 -0.002 0.003 0.011 15.49 4.60 3.94 96.75 61.36 118.77 175.10 3
2.300 -0.010 0.005 0.015 14.98 2.35 3.17 96.73 61.35 124.24 180.50 4
2.400 -0.009 0.006 0.020 14.51 2.09 3.39 96.73 61.29 124.59 180.84 4
2.496 -0.005 0.005 0.026 14.68 3.62 2.45 96.75 60.91 121.40 177.36 3
2.604 0.006 0.013 0.030 14.79 1.72 5.26 96.73 60.52 116.53 172.19 6
2.692 0.014 0.021 0.036 16.05 4.47 3.34 96.71 60.67 116.39 172.27 3
2.796 0.011 0.024 0.044 16.93 2.96 3.59 96.69 60.09 118.60 173.96 4
2.904 0.003 0.004 0.002 17.42 4.54 4.89 96.69 52.67 115.34 165.33 6
3.000 -0.011 0.026 0.056 18.12 4.74 8.38 96.67 56.44 118.32 170.29 8
3.096 -0.003 0.000 0.030 18.54 4.66 7.36 96.66 41.28 87.24 125.64 8
3.200 -0.011 -0.005 0.073 19.48 4.64 5.27 96.65 55.35 116.12 167.02 5
3.300 -0.004 0.000 0.042 19.57 4.51 7.06 96.71 43.13 89.85 130.13 7
3.404 -0.002 -0.010 0.099 19.69 4.47 6.06 96.73 56.82 118.41 171.16 5
3.500 -0.000 0.001 0.037 20.55 4.56 8.84 96.70 38.08 83.05 118.88 10
3.600 -0.003 0.003 0.134 21.16 4.57 6.03 96.71 54.41 112.35 162.96 8
3.700 -0.011 -0.021 0.440 21.18 2.82 11.48 96.71 31.63 69.31 98.79 15
3.800 -0.005 0.000 0.427 21.18 4.66 12.93 96.63 35.31 55.42 88.56 14
3.896 -0.002 0.004 0.453 22.31 5.23 8.00 96.59 44.35 82.44 123.42 7
4.024 -0.008 0.005 0.485 22.01 4.86 6.60 96.57 44.90 76.74 118.33 5
4.116 -0.011 0.006 0.510 22.26 4.16 6.87 96.55 45.05 74.06 115.95 8
4.212 -0.012 0.003 0.576 21.90 4.40 16.39 96.64 43.71 72.16 112.97 24
4.324 -0.016 -0.005 0.775 21.59 1.82 10.38 96.62 43.94 71.21 112.27 14
4.416 0.001 0.004 0.741 20.25 1.81 18.82 96.61 39.08 65.41 101.97 30
4.508 0.002 0.005 0.765 20.50 4.38 10.94 96.62 44.13 78.99 120.02 13
4.620 -0.001 0.010 0.799 17.84 4.90 6.11 96.52 42.83 82.20 121.87 6
4.704 0.010 0.006 0.821 18.58 1.86 4.39 97.20 43.10 82.44 122.54 6
4.804 0.004 0.007 0.841 17.03 4.70 7.04 97.19 43.81 77.17 118.03 7
4.916 0.005 0.008 0.872 15.90 1.88 4.32 97.19 42.26 78.24 117.65 6
5.020 0.001 0.009 0.896 14.64 3.02 9.92 97.27 40.83 76.54 114.66 14
5.116 0.005 0.020 0.923 14.69 1.80 7.69 97.25 49.12 81.85 128.31 12
5.216 0.003 0.009 1.148 14.21 1.82 9.74 97.27 48.82 76.26 122.38 11
5.312 0.002 0.005 1.183 15.22 1.80 5.90 97.27 41.66 68.01 107.49 9
5.416 0.004 0.008 1.208 13.45 1.87 4.48 97.21 49.71 88.99 135.84 5
5.508 0.004 0.005 1.229 14.40 4.55 3.70 97.17 48.22 79.25 124.64 5
5.616 0.002 0.010 1.249 15.02 5.28 3.75 97.17 46.58 76.30 120.12 5
5.720 0.000 0.008 1.263 16.79 1.87 3.87 97.17 48.05 82.04 127.33 5
5.808 0.007 0.006 1.283 17.69 4.88 6.79 97.17 46.37 75.91 119.48 5
5.912 0.005 0.007 1.309 20.23 4.53 6.12 97.17 48.35 75.28 120.84 6
6.008 0.009 0.005 1.324 20.93 5.17 9.70 97.26 43.23 75.19 115.83 12
6.104 0.005 0.008 1.334 21.08 4.69 5.00 97.24 39.71 77.06 114.32 8
6.212 0.006 0.003 1.551 19.86 5.33 20.38 97.25 42.10 75.12 114.75 35
6.316 0.007 0.005 1.536 18.48 4.29 9.62 97.25 38.16 60.30 96.48 14
6.416 0.006 0.002 1.554 16.77 1.88 4.70 97.25 47.32 70.31 114.86 7
6.532 0.010 -0.000 1.570 16.81 1.83 6.18 97.24 42.74 71.55 111.69 8
6.616 0.012 -0.000 1.581 14.15 1.84 4.63 97.24 41.72 73.18 112.21 6
6.720 0.008 0.004 1.595 14.34 1.84 5.97 97.25 44.40 58.03 99.98 8
6.812 0.007 0.005 1.586 18.89 1.84 7.60 97.24 42.50 68.16 108.15 11
6.920 0.002 0.014 1.605 21.95 5.44 6.76 97.24 41.73 65.27 104.41 8
7.004 -0.003 0.007 1.593 22.47 4.21 11.31 97.11 37.79 32.01 67.56 16
7.116 -0.017 0.001 1.637 23.61 2.62 30.13 97.02 43.87 31.41 73.20 53
7.216 -0.049 0.007 1.727 25.07 3.76 21.34 96.95 46.47 53.16 97.30 37
7.312 -0.059 0.005 1.733 28.22 2.05 8.04 96.93 43.98 75.59 117.11 11
7.408 -0.061 0.000 1.698 28.85 1.97 13.79 97.07 44.54 53.74 96.08 21
7.520 -0.046 -0.013 1.651 28.41 4.57 15.71 97.09 44.32 19.36 61.43 24
7.612 -0.068 -0.009 1.662 27.29 5.13 24.15 96.98 51.89 22.31 71.84 38
7.712 -0.079 -0.009 1.699 29.78 2.22 16.61 96.81 50.25 19.87 67.52 25
7.804 -0.069 -0.002 1.714 30.36 5.71 22.76 96.68 50.45 36.65 84.14 26
7.920 -0.069 0.003 1.683 29.38 6.31 8.39 96.67 53.47 71.69 121.68 9
8.004 0.022 -0.017 1.720 26.96 5.87 15.07 96.67 53.64 66.26 116.55 18
8.100 0.039 -0.010 1.772 25.30 3.33 10.14 96.76 53.31 64.46 114.48 13
8.212 0.076 0.007 1.764 23.08 2.29 14.24 96.77 51.21 51.02 98.98 20
8.312 0.201 0.008 1.817 22.29 2.43 8.83 96.77 51.30 59.94 107.93 12
8.420 0.327 0.003 1.872 21.23 2.26 10.56 96.74 52.08 59.99 108.76 14
8.504 0.434 -0.003 1.863 21.37 5.53 8.51 96.77 51.60 64.48 112.77 11
8.612 0.583 -0.000 1.853 22.11 2.24 12.80 96.76 50.87 71.17 118.62 19
8.720 0.756 0.001 1.814 22.16 4.70 9.40 96.71 49.87 72.69 119.14 12
8.804 0.903 0.010 1.788 23.83 2.92 11.22 96.72 49.91 66.41 112.96 16
8.916 1.121 -0.011 1.777 23.92 5.75 11.18 96.62 47.22 62.96 106.86 15
9.036 1.325 -0.009 1.770 25.01 2.38 9.36 96.66 46.69 63.39 106.71 10
9.108 1.548 -0.004 1.783 24.93 5.95 12.73 96.65 43.66 57.87 98.18 16
9.208 1.781 -0.004 1.770 25.83 5.62 9.03 96.69 47.50 73.48 117.56 11
9.308 2.040 0.008 1.811 25.60 5.36 12.85 96.80 41.77 67.01 105.45 18
9.416 2.359 0.006 1.818 26.17 2.92 11.22 96.99 30.10 80.80 107.58 16
9.512 2.651 -0.013 1.791 26.31 3.12 19.45 97.34 13.90 35.09 46.27 36
9.608 2.977 -0.014 1.811 25.96 2.51 14.92 97.58 7.97 32.03 37.39 27
9.704 3.191 -0.006 1.806 24.58 2.84 14.68 97.75 5.97 30.10 33.41 29
9.824 3.588 -0.003 1.819 24.90 4.26 17.83 97.71 4.87 35.63 37.64 27
9.912 3.917 -0.001 1.797 23.93 4.05 10.05 97.71 5.14 78.85 80.45 14
10.012 4.243 0.003 1.795 23.66 3.93 5.69 97.69 4.92 112.55 113.78 8
10.116 4.453 0.003 1.796 25.57 3.87 13.98 97.68 4.43 77.67 78.74 24
10.212 4.742 0.005 1.799 24.57 3.86 12.44 97.70 3.90 70.48 71.34 19
10.312 5.049 0.003 1.800 24.84 4.44 10.48 97.70 3.80 53.84 54.69 16
10.412 5.360 0.001 1.793 26.89 4.46 26.70 97.65 3.92 62.19 62.91 29
10.516 5.660 0.013 1.779 27.73 4.59 14.38 97.64 4.32 115.32 115.82 19
10.620 6.004 0.014 1.791 28.06 2.91 12.10 97.65 4.25 111.43 111.88 17
10.704 6.250 0.007 1.808 28.00 3.23 19.23 97.64 4.13 105.98 106.40 26
10.820 6.575 0.017 1.799 26.63 3.48 19.96 97.63 3.83 67.66 68.15 30
10.912 6.896 0.010 1.787 26.84 2.58 17.50 97.64 3.95 101.38 101.71 26
11.020 7.210 0.022 1.790 25.54 4.07 10.28 97.63 4.05 107.43 107.81 13
11.100 7.464 0.014 1.792 25.60 4.38 17.30 97.64 3.96 96.31 96.70 31
11.208 7.852 0.015 1.792 23.24 4.02 11.77 97.61 4.04 111.76 112.10 18
11.316 8.251 0.017 1.785 23.02 1.99 9.33 97.65 3.88 112.21 112.49 14
11.420 8.473 0.012 1.776 24.26 3.97 20.57 97.62 3.75 87.36 87.69 34
11.460 8.677 0.018 1.764 23.97 1.70 9.94 97.60 3.99 111.27 111.57 16
11.620 9.043 0.021 1.804 25.59 4.56 12.41 97.57 3.70 92.33 92.65 22
11.704 9.292 0.005 1.793 28.75 4.06 19.05 97.54 3.98 108.50 108.77 33
11.816 9.555 0.016 1.790 28.97 3.84 15.38 97.52 3.78 94.79 95.15 21
11.920 9.943 0.014 1.787 31.52 4.20 22.57 97.50 3.97 102.63 102.98 37
12.012 10.165 0.012 1.795 30.60 4.29 24.26 97.47 3.84 98.42 98.72 42
12.116 10.601 0.005 1.782 29.83 3.03 22.79 97.46 4.04 107.50 107.83 43
12.212 10.832 0.014 1.784 29.24 4.27 21.19 97.47 3.94 95.81 96.14 39
12.304 11.020 0.011 1.771 29.64 1.67 8.59 97.47 4.01 97.67 98.01 15
12.412 11.335 0.014 1.766 30.32 4.42 12.90 97.42 3.97 93.10 93.45 21
12.508 11.734 0.018 1.763 29.49 1.85 13.04 97.43 3.93 94.37 94.72 24
12.616 12.077 0.013 1.783 30.35 5.05 24.61 97.43 3.91 97.97 98.30 46
12.716 12.248 0.016 1.762 31.68 4.12 29.37 97.41 3.54 85.04 85.49 52
12.820 12.624 0.021 1.750 29.92 4.72 16.84 97.37 3.84 96.43 96.90 30
12.904 12.886 0.017 1.757 28.26 4.32 26.64 97.37 3.69 84.60 85.11 48
13.008 13.194 0.013 1.757 26.70 4.51 15.77 97.34 4.12 109.23 109.71 26
13.112 13.488 0.016 1.764 24.76 1.75 8.24 97.33 4.07 105.53 106.05 12
13.212 13.791 0.012 1.764 25.07 1.78 6.55 97.32 4.11 109.00 109.61 9
13.320 14.160 0.017 1.757 24.30 5.55 12.93 97.29 3.98 106.29 106.86 20
13.404 14.407 0.017 1.787 25.45 1.82 17.24 97.28 4.11 105.54 106.22 30
13.508 14.612 0.015 1.775 28.63 5.39 16.18 97.25 4.21 108.23 108.96 26
13.604 14.997 0.021 1.771 31.02 5.43 19.54 97.22 3.88 100.46 101.13 32
13.720 15.280 0.020 1.785 30.89 3.02 23.91 97.21 4.35 106.82 107.57 39
13.804 15.631 0.017 1.769 32.38 4.62 26.74 97.22 4.33 100.77 101.69 36
13.908 15.956 0.022 1.776 33.46 2.36 17.97 97.17 4.38 102.94 104.02 23
14.024 16.264 0.021 1.756 32.10 2.32 14.89 97.14 4.67 106.87 108.05 19
14.100 16.455 0.020 1.766 30.58 4.78 24.36 97.13 4.71 106.69 108.04 38
14.208 16.820 0.026 1.781 34.35 5.03 23.96 97.08 4.82 96.29 97.72 38
14.320 17.191 0.025 1.758 34.96 2.20 12.52 97.06 5.26 106.31 108.10 17
14.408 17.545 0.026 1.764 34.48 4.96 12.14 97.07 5.31 98.69 100.52 17
14.512 17.676 0.031 1.755 35.85 2.84 50.14 97.03 5.47 98.77 100.76 84
14.612 18.035 0.032 1.756 34.84 2.29 26.52 96.94 5.62 94.28 96.37 41
14.708 18.361 0.026 1.734 35.72 2.52 16.66 96.92 5.76 94.74 97.18 25
14.808 18.606 0.033 1.738 37.37 5.47 32.22 96.86 5.57 87.18 89.65 48
14.920 18.932 0.035 1.739 34.74 2.19 24.20 96.71 5.44 80.91 83.42 38
15.000 19.262 0.029 1.751 35.34 5.03 15.99 96.70 6.46 93.35 96.45 19
15.120 19.618 0.036 1.750 37.76 5.88 20.86 96.62 6.89 97.31 100.53 27
15.212 19.922 0.040 1.753 36.92 5.59 27.47 96.65 6.26 72.38 75.54 36
15.304 20.208 0.043 1.748 38.54 5.56 23.94 96.69 5.46 55.45 58.34 33
15.416 20.460 0.043 1.715 41.90 6.22 23.56 96.55 5.49 53.21 56.03 31
15.512 20.773 0.038 1.725 43.46 6.31 27.89 96.51 5.19 65.55 67.91 36
15.608 21.094 0.046 1.721 44.07 6.15 27.40 96.44 6.32 76.61 79.68 34
15.716 21.449 0.047 1.731 43.67 6.25 37.33 96.32 7.35 82.63 86.32 41
15.812 21.675 0.048 1.724 43.75 4.46 37.08 96.36 7.43 77.36 81.26 30
15.916 21.924 0.035 1.727 45.68 6.11 35.47 96.33 7.76 83.65 87.67 35
16.012 22.121 0.027 1.716 47.75 4.42 23.58 96.18 7.38 82.00 85.78 24
16.108 22.293 -0.010 1.733 45.85 4.26 26.25 95.97 7.14 83.10 86.63 23
16.212 22.438 -0.025 1.717 42.99 3.36 40.12 95.87 7.35 87.76 91.31 39
16.312 22.630 -0.041 1.727 40.55 6.15 43.97 95.85 7.50 84.59 88.21 44
16.412 22.771 -0.108 1.730 42.87 2.65 27.59 95.87 7.32 81.75 85.22 27
16.500 22.903 -0.153 1.737 42.05 4.00 18.74 95.99 7.27 78.78 82.32 17
16.608 23.009 -0.204 1.724 39.33 3.15 16.61 96.17 6.78 68.09 71.37 18
16.712 23.099 -0.263 1.742 35.97 6.54 32.50 96.27 6.46 66.97 69.99 42
16.812 23.199 -0.330 1.742 36.02 3.17 22.13 96.20 6.41 67.20 70.21 30
16.904 23.247 -0.399 1.745 36.46 5.38 20.39 96.09 6.40 68.61 71.62 27
17.012 23.197 -0.479 1.746 43.43 6.03 16.80 96.09 6.45 65.29 68.38 22
17.112 23.307 -0.552 1.765 45.00 5.70 25.01 96.06 6.59 66.84 70.03 33
17.208 23.262 -0.617 1.772 47.57 2.63 23.81 96.07 6.23 57.84 61.05 30
17.316 23.308 -0.701 1.767 59.80 4.45 61.53 96.05 6.23 43.35 47.12 38
17.416 23.316 -0.767 1.791 62.22 5.16 49.10 96.03 6.55 41.48 45.40 42
17.512 23.251 -0.840 1.773 63.09 3.96 41.28 95.94 6.39 42.27 46.19 37
17.708 23.168 -0.989 1.787 73.69 5.27 108.67 95.76 5.85 36.08 39.58 62
17.904 23.160 -1.134 1.819 69.69 5.13 37.77 95.81 6.23 38.82 42.52 34
18.008 23.195 -1.210 1.800 65.89 3.95 36.41 95.87 7.86 51.73 56.47 32
18.108 23.225 -1.282 1.796 62.21 3.39 95.84 95.83 8.25 55.56 60.50 86
18.312 23.182 -1.454 1.783 51.17 3.25 42.24 95.85 6.50 44.16 47.74 38
18.416 23.181 -1.534 1.785 51.57 5.08 23.80 95.79 9.82 76.16 81.96 21
18.504 23.191 -1.623 1.786 53.34 3.50 18.18 95.82 9.68 66.75 72.19 17
18.608 23.172 -1.690 1.785 44.60 7.66 27.94 95.87 9.80 64.56 69.93 28
18.720 23.138 -1.786 1.787 44.85 8.49 35.85 95.95 9.49 62.64 67.68 32
18.804 23.129 -1.857 1.789 43.97 5.41 43.84 96.08 10.69 76.26 82.15 37
18.912 23.044 -1.930 1.765 45.70 3.40 33.86 96.17 9.61 71.74 76.14 26
19.028 23.081 -2.016 1.776 44.57 3.62 43.41 96.09 10.07 65.77 70.55 34
19.116 23.092 -2.097 1.789 43.75 5.46 16.20 96.19 10.47 66.93 71.92 13
19.216 23.078 -2.170 1.794 42.38 5.21 23.20 96.29 9.34 58.47 61.98 18
19.316 23.046 -2.243 1.799 40.62 6.37 16.74 96.37 9.26 50.98 54.70 15
19.404 23.025 -2.320 1.778 38.52 3.67 37.21 96.46 9.22 48.98 52.80 34
19.512 23.053 -2.390 1.772 39.96 4.92 38.31 96.65 8.79 42.36 45.89 38
19.608 23.035 -2.471 1.775 38.39 2.55 23.11 96.75 8.85 40.42 44.22 20
19.716 23.048 -2.540 1.805 37.06 7.05 21.39 96.88 39.44 39.44 42.82 24
19.812 23.017 -2.605 1.778 36.25 5.64 21.34 96.97 38.13 38.13 41.16 22
19.904 23.008 -2.678 1.783 33.19 3.55 18.49 97.09 37.82 8.06 41.32 21
20.008 22.971 -2.758 1.800 32.87 3.40 18.29 97.23 33.95 7.88 37.45 21
20.112 23.008 -2.825 1.786 32.18 3.56 31.65 97.19 31.63 8.20 35.41 33
20.204 23.031 -2.894 1.780 30.88 3.99 18.60 97.24 31.88 8.81 36.23 21
20.304 23.035 -2.966 1.782 33.28 4.66 16.77 97.31 29.23 9.05 33.76 18
20.408 23.030 -3.037 1.790 34.62 5.54 19.32 97.38 29.64 9.26 34.40 19
20.508 22.990 -3.120 1.758 34.03 5.20 16.32 97.44 29.28 9.26 34.08 22
20.612 22.969 -3.199 1.769 34.65 2.45 34.78 97.49 29.01 9.74 34.22 44
20.712 22.999 -3.262 1.765 39.38 2.07 26.81 97.55 28.80 9.96 34.24 37
20.816 23.023 -3.343 1.804 38.28 2.74 28.86 97.59 26.81 9.86 32.18 31
20.908 22.977 -3.418 1.781 37.70 3.57 23.11 97.65 27.15 10.68 33.28 29
21.020 23.080 -3.479 1.779 37.41 1.79 52.19 97.67 27.62 10.97 33.94 94
21.104 23.056 -3.542 1.777 37.82 1.60 20.59 97.71 25.24 10.46 31.38 33
21.212 23.025 -3.663 1.790 37.01 3.40 13.97 97.73 20.23 10.02 26.21 17
21.308 23.095 -3.715 1.771 37.13 3.98 31.57 97.71 23.24 10.12 29.17 51
21.408 23.039 -3.788 1.792 33.67 4.41 27.25 97.71 28.27 9.55 33.63 42
21.500 23.068 -3.827 1.795 35.19 4.08 19.21 97.70 32.09 9.26 37.02 27
21.604 23.119 -3.863 1.791 35.69 4.66 19.65 97.66 35.25 9.47 40.22 30
21.708 23.225 -3.907 1.834 33.99 4.62 24.61 97.70 34.94 9.39 39.77 33
21.812 23.268 -3.955 1.865 32.13 5.72 23.06 97.69 31.73 10.22 37.47 20
21.912 23.331 -3.987 1.856 31.58 3.98 17.31 97.70 29.87 10.22 35.65 23
22.016 23.506 -4.006 1.940 31.38 3.97 19.28 97.79 26.64 10.21 32.86 29
22.116 23.599 -3.997 1.977 29.52 2.92 14.37 97.84 25.80 10.48 32.21 20
22.216 23.757 -3.992 2.048 29.68 3.85 16.33 97.86 26.86 9.87 32.65 24
22.312 23.888 -3.968 2.106 31.17 3.75 20.00 97.88 26.83 10.20 32.85 33
22.404 24.017 -3.980 2.152 32.75 3.80 13.74 97.81 27.79 10.64 34.15 19
22.512 24.167 -3.999 2.182 33.40 3.50 27.48 97.79 26.92 10.43 33.01 41
22.600 24.259 -4.016 2.242 35.32 4.23 27.72 97.79 26.66 10.10 32.57 41
22.712 24.424 -3.996 2.284 36.00 2.91 30.63 97.79 25.56 9.37 31.09 42
22.804 24.529 -4.010 2.323 37.24 3.00 19.61 97.71 27.07 9.35 32.41 28
22.896 24.704 -4.014 2.387 36.09 4.22 28.53 97.73 27.84 9.22 33.05 47
23.020 24.817 -4.021 2.440 35.08 4.18 24.48 97.68 30.09 9.33 35.46 43
23.112 24.922 -4.040 2.502 33.31 4.45 23.93 97.67 32.21 8.90 37.23 35
23.212 25.051 -4.021 2.552 32.78 4.73 17.31 97.66 32.37 8.58 37.29 27
23.308 25.161 -4.021 2.583 33.51 5.28 18.53 97.65 33.40 8.26 38.08 24
23.412 25.394 -4.017 2.699 31.36 1.81 20.37 97.67 33.49 7.92 37.96 34
23.504 25.494 -4.033 2.732 30.34 3.91 15.79 97.68 34.00 7.67 38.21 23
23.612 25.601 -3.991 2.771 31.74 4.04 34.43 97.68 36.41 7.81 40.84 48
23.708 25.762 -4.025 2.815 31.03 2.87 12.45 97.68 37.62 7.35 41.42 14
23.816 25.933 -3.991 2.874 30.47 4.69 13.79 97.71 38.84 7.07 42.55 19
23.908 26.072 -3.990 2.917 29.36 2.57 28.97 97.71 38.44 7.06 42.05 41
24.032 26.267 -3.996 3.004 26.13 4.48 14.88 97.66 40.65 7.03 44.66 18
24.116 26.406 -3.985 3.053 26.10 4.50 12.62 97.69 42.61 6.87 46.34 17
24.212 26.552 -3.993 3.103 25.55 2.95 11.49 97.76 6.39 6.39 45.90 16
24.304 26.704 -3.987 3.153 24.13 4.12 11.75 97.77 6.65 43.34 46.98 15
24.404 26.869 -3.984 3.196 24.51 2.31 10.47 97.73 6.44 44.15 47.38 14
24.512 27.013 -3.991 3.250 24.19 2.85 12.09 97.70 6.30 46.15 49.28 16
24.600 27.138 -3.997 3.287 25.05 3.03 19.07 97.71 6.20 49.16 52.00 28
24.704 27.281 -3.989 3.355 25.51 4.00 18.33 97.73 6.17 47.92 50.84 25
24.816 27.461 -3.996 3.404 25.83 3.69 11.58 97.81 5.73 44.04 46.42 15
24.868 27.575 -4.000 3.471 27.00 1.94 19.63 97.83 6.19 47.21 50.11 33
25.008 27.728 -3.995 3.498 26.64 2.91 15.56 97.83 5.85 42.62 45.05 23
25.108 27.846 -4.000 3.546 25.78 3.93 10.90 97.86 5.73 40.93 43.40 16
25.212 28.017 -3.987 3.593 25.51 4.37 17.82 97.88 5.71 39.19 41.83 31
25.312 28.174 -4.001 3.666 26.92 2.13 15.82 97.90 5.18 33.31 35.46 21
25.400 28.313 -4.010 3.722 26.40 4.37 11.51 97.88 5.26 34.29 36.43 17
25.512 28.445 -4.010 3.765 27.29 2.98 13.05 97.99 6.16 40.42 43.33 21
25.604 28.584 -4.024 3.799 26.14 3.89 23.76 97.96 5.87 48.09 50.50 29
25.720 28.720 -3.994 3.861 25.40 2.05 14.04 97.95 5.67 44.08 46.85 19
25.808 28.865 -4.002 3.904 26.28 3.55 18.27 97.93 5.30 45.50 47.67 19
25.900 29.019 -4.003 3.952 26.58 3.77 10.82 98.00 5.57 44.77 47.31 14
26.016 29.163 -4.004 4.007 25.27 2.01 12.33 97.99 5.33 41.40 43.87 15
26.100 29.277 -4.006 4.068 25.59 2.07 21.35 97.99 5.51 41.29 43.72 32
26.204 29.449 -4.028 4.172 24.96 4.22 11.68 98.04 5.52 39.52 41.89 18
26.312 29.601 -4.010 4.212 25.27 2.56 14.78 98.02 5.40 39.18 41.57 19
26.412 29.732 -3.996 4.257 27.11 3.74 13.52 97.95 6.01 40.62 43.44 14
26.500 29.870 -3.980 4.311 27.71 2.51 15.04 98.07 6.02 37.62 40.44 20
26.604 30.005 -3.991 4.350 27.12 2.43 14.53 97.99 6.01 37.30 40.10 16
26.708 30.180 -3.991 4.411 27.17 3.71 24.23 97.97 5.94 35.66 38.39 24
26.816 30.329 -3.987 4.504 26.19 3.14 23.52 97.90 6.79 35.62 39.29 31
26.900 30.447 -3.975 4.547 26.77 3.88 10.70 97.92 6.75 35.29 38.81 15
27.012 30.612 -3.957 4.582 27.71 3.98 14.84 97.85 7.76 33.45 37.98 23
27.112 30.736 -3.967 4.602 26.55 2.76 7.53 97.73 10.16 34.84 41.75 11
27.220 30.889 -3.964 4.641 25.86 3.76 18.11 97.73 12.81 36.28 45.79 31
27.312 31.035 -3.954 4.697 26.27 3.75 19.66 97.74 45.56 17.58 60.04 31
27.416 31.178 -3.953 4.722 26.99 4.37 14.57 97.70 49.62 19.72 66.13 16
27.508 31.322 -3.936 4.782 27.78 3.50 18.22 97.67 52.19 22.09 71.02 30
27.616 31.453 -3.961 4.832 29.01 2.16 11.58 97.59 55.43 23.32 75.42 16
27.716 31.591 -3.967 4.899 28.40 4.52 18.50 97.53 55.14 24.41 76.12 29
27.812 31.732 -3.960 4.932 28.97 2.06 18.17 97.55 52.82 23.36 72.75 17
27.904 31.867 -3.969 4.974 29.54 5.45 23.55 97.43 64.40 24.05 84.94 25
28.008 32.014 -3.961 5.034 30.99 3.46 17.23 97.35 62.25 25.02 83.69 15
28.120 32.153 -3.968 5.061 30.90 5.41 15.85 97.32 63.06 27.53 86.95 19
28.204 32.286 -3.949 5.142 31.59 5.30 19.19 97.34 68.00 26.67 90.88 23
28.316 32.447 -3.937 5.209 29.71 4.85 18.98 97.32 71.21 26.48 93.85 22
28.404 32.542 -3.961 5.216 29.26 4.71 17.77 97.34 69.85 26.32 92.18 24
28.516 32.723 -3.948 5.300 29.52 4.83 16.41 97.32 61.75 22.14 80.07 24
28.608 32.847 -3.941 5.379 29.38 2.33 18.24 97.32 61.39 24.18 81.85 26
28.700 32.998 -3.923 5.454 30.06 2.31 17.87 97.26 59.40 22.74 78.27 28
28.812 33.132 -3.907 5.506 32.14 2.52 22.91 97.28 69.08 25.93 90.89 27
28.904 33.246 -3.933 5.483 35.48 5.18 18.88 97.37 75.37 24.54 96.06 25
29.024 33.386 -3.909 5.561 40.27 4.11 28.35 97.14 53.49 18.33 68.95 39
29.112 33.522 -3.876 5.606 42.92 3.68 31.94 96.97 66.23 14.59 77.90 33
29.208 33.655 -3.867 5.625 43.85 5.25 38.34 96.80 72.45 15.26 84.50 35
29.304 33.735 -3.843 5.692 45.76 4.05 46.37 96.71 80.56 20.00 96.64 41
29.404 33.814 -3.782 5.660 45.72 4.61 31.68 96.67 92.90 23.59 111.94 30
29.520 33.902 -3.724 5.710 44.76 3.44 29.28 96.65 102.05 24.29 121.50 30
29.604 33.927 -3.655 5.756 42.37 5.08 31.05 96.70 98.45 23.63 117.44 33
29.716 34.005 -3.541 5.730 39.42 4.63 22.52 96.80 78.39 18.91 93.41 25
29.812 34.023 -3.420 5.773 37.90 6.83 25.24 96.99 68.95 16.57 82.24 21
29.904 34.035 -3.287 5.755 37.06 5.26 24.58 97.21 53.88 22.82 73.75 25
30.004 34.074 -3.165 5.719 35.01 5.00 23.19 97.24 50.97 22.54 70.65 29
30.100 34.074 -3.048 5.722 36.04 2.53 20.97 97.08 52.14 23.32 72.34 26
30.212 34.080 -2.907 5.727 35.96 3.69 20.63 96.90 69.86 26.26 92.54 23
30.300 34.065 -2.795 5.695 34.34 3.20 19.11 96.85 85.14 28.00 108.98 22
30.408 34.110 -2.649 5.713 34.08 6.54 26.77 96.89 67.90 26.07 90.00 31
30.520 34.108 -2.515 5.697 36.33 3.66 26.21 96.96 66.87 24.47 87.80 31
30.612 34.129 -2.407 5.643 37.43 3.27 15.97 96.93 72.93 25.33 94.50 17
30.712 34.145 -2.277 5.707 37.94 5.89 23.14 96.86 77.24 27.01 100.27 28
30.812 34.150 -2.154 5.693 37.66 5.62 32.76 96.82 77.92 25.95 99.84 45
30.908 34.171 -2.025 5.715 35.74 5.76 26.07 96.85 84.64 28.03 108.27 36
31.012 34.165 -1.908 5.697 38.32 3.01 26.90 96.91 87.97 27.70 111.15 34
31.112 34.165 -1.786 5.711 38.22 5.44 32.05 96.92 87.26 27.45 110.22 34
31.204 34.162 -1.641 5.698 35.27 3.35 16.17 96.94 88.72 26.90 110.88 20
31.316 34.154 -1.496 5.687 34.27 4.49 29.23 96.98 89.63 23.86 108.93 40
31.420 34.141 -1.352 5.661 33.33 5.46 21.02 96.93 95.14 22.54 112.85 29
31.512 34.126 -1.212 5.666 33.66 2.51 14.75 96.96 97.99 20.68 113.67 21
31.612 34.107 -1.066 5.641 35.86 5.22 19.78 96.93 100.74 19.72 115.44 28
31.704 34.099 -0.936 5.632 34.77 5.20 14.28 96.90 105.17 17.82 118.00 18
31.812 34.105 -0.785 5.620 34.64 6.93 28.66 96.93 99.66 15.62 110.32 29
31.912 34.098 -0.639 5.608 34.77 4.46 26.43 96.84 104.55 15.56 115.27 24
32.004 34.095 -0.492 5.610 34.68 2.96 23.92 96.88 104.29 15.17 114.72 27
32.116 34.091 -0.341 5.594 36.10 5.60 18.74 96.82 103.03 14.60 112.97 19
32.216 34.090 -0.218 5.595 35.42 3.09 18.95 96.79 101.87 14.63 111.95 21
32.308 34.084 -0.092 5.576 34.16 6.41 17.26 96.73 101.90 15.30 112.78 21
32.416 34.085 0.073 5.566 35.52 6.17 22.45 96.68 99.06 15.39 110.10 25
32.512 34.086 0.174 5.549 35.01 5.61 24.32 96.63 16.11 102.87 114.57 32
32.612 34.100 0.353 5.557 35.83 2.77 19.61 96.58 15.80 99.51 111.06 24
32.724 34.104 0.480 5.552 36.26 6.24 28.23 96.54 14.98 96.73 107.33 27
32.804 34.082 0.576 5.528 36.31 3.25 22.11 96.54 13.73 93.19 102.24 27
32.924 34.088 0.761 5.530 37.02 3.06 19.95 96.40 15.23 89.99 101.01 25
33.004 34.072 0.911 5.516 36.64 5.00 25.93 96.43 17.52 95.07 108.14 34
33.112 34.099 1.016 5.519 37.17 6.35 21.86 96.32 18.15 93.69 107.26 27
33.220 34.076 1.171 5.498 38.14 6.56 28.42 96.28 16.08 90.19 101.54 26
33.304 34.074 1.265 5.496 38.64 3.33 19.17 96.21 19.19 95.77 110.70 21
33.416 34.078 1.447 5.478 39.61 6.45 29.75 96.18 20.08 87.21 103.27 34
33.508 34.088 1.558 5.486 41.44 3.45 24.70 96.07 20.80 87.82 104.55 31
33.612 34.096 1.702 5.497 41.33 6.74 19.76 96.01 21.01 82.82 99.75 23
33.708 34.086 1.815 5.499 44.58 7.81 27.89 95.91 21.40 82.85 100.24 35
33.804 34.087 1.983 5.488 44.03 5.00 36.37 95.85 22.15 81.17 99.34 34
33.924 34.097 2.118 5.474 44.19 4.15 29.10 95.80 22.12 79.07 97.16 26
34.020 34.094 2.234 5.459 46.23 5.99 35.29 95.63 22.28 73.72 92.17 38
34.116 34.096 2.360 5.456 44.88 5.35 30.03 95.69 23.10 76.76 95.85 31
34.212 34.101 2.487 5.459 44.14 7.71 24.38 95.54 23.22 72.17 91.45 23
34.316 34.090 2.640 5.449 43.32 4.66 36.19 95.46 22.88 71.26 90.29 35
34.408 34.096 2.770 5.433 41.94 4.56 21.32 95.42 23.44 71.36 90.89 20
34.508 34.095 2.896 5.442 41.05 6.34 26.17 95.40 22.88 71.03 89.96 22
34.612 34.111 3.041 5.442 41.49 5.71 22.86 95.29 23.70 69.50 89.27 23
34.708 34.118 3.165 5.428 39.34 4.18 25.58 95.39 23.75 69.42 89.20 29
34.816 34.113 3.291 5.410 40.00 3.76 22.99 95.42 23.91 68.29 88.19 23
34.872 34.109 3.412 5.399 39.25 4.23 30.75 95.44 24.02 69.49 89.56 31
35.012 34.107 3.579 5.403 39.12 5.77 19.43 95.39 23.03 68.27 87.36 22
35.112 34.110 3.706 5.394 40.03 7.74 22.25 95.46 23.52 66.76 86.34 25
35.200 34.109 3.830 5.361 41.20 5.46 29.65 95.45 24.50 66.24 86.76 34
35.308 34.109 3.992 5.367 42.45 3.85 27.46 95.41 24.47 64.72 85.25 28
35.408 34.109 4.104 5.364 41.31 4.18 37.94 95.47 25.11 64.52 85.64 45
35.516 34.110 4.241 5.346 40.79 7.76 30.27 95.51 24.94 63.45 84.33 33
35.616 34.121 4.380 5.356 40.12 6.66 32.64 95.51 25.22 63.99 85.18 37
35.728 34.123 4.525 5.348 40.77 3.90 18.58 95.50 24.86 61.79 82.62 19
35.804 34.126 4.639 5.349 39.12 4.51 22.71 95.52 25.00 61.91 82.78 21
35.920 34.125 4.788 5.303 38.27 3.58 19.95 95.49 23.64 59.97 79.50 20
36.004 34.123 4.904 5.314 35.11 4.04 26.81 95.45 25.18 57.84 78.81 31
36.120 34.126 5.071 5.272 37.71 3.50 22.31 95.44 23.50 56.79 76.10 25
36.216 34.137 5.197 5.296 37.64 7.05 21.67 95.50 25.08 56.13 77.08 22
36.312 34.133 5.336 5.306 38.22 3.06 20.20 95.56 23.83 51.20 71.21 21
36.412 34.139 5.451 5.312 39.85 5.66 29.19 95.54 23.68 44.52 64.42 34
36.512 34.141 5.577 5.272 45.22 3.07 26.25 95.43 23.03 44.12 63.52 28
36.616 34.145 5.694 5.268 45.75 3.39 31.21 95.20 22.11 43.05 61.23 32
36.716 34.174 5.786 5.255 48.21 7.36 36.31 94.99 21.79 49.77 66.90 30
36.816 34.209 5.859 5.254 47.79 5.77 60.38 94.93 22.03 51.43 68.58 49
36.924 34.199 5.934 5.250 50.15 5.93 29.78 94.94 23.00 52.87 71.03 21
37.004 34.219 5.982 5.258 50.93 5.54 32.00 95.00 22.55 53.70 71.46 26
37.116 34.288 5.993 5.270 49.32 4.62 31.18 95.18 22.23 51.99 69.59 27
37.212 34.305 6.045 5.275 44.04 4.70 39.16 95.37 22.88 47.03 65.79 40
37.308 34.313 6.064 5.281 43.03 4.41 34.57 95.47 22.10 44.51 63.00 34
37.404 34.356 6.079 5.258 42.28 4.14 31.35 95.44 21.91 42.21 60.32 35
37.516 34.391 6.089 5.276 45.19 4.08 26.73 95.36 21.71 40.70 58.53 30
37.620 34.442 6.057 5.256 45.26 4.34 25.81 95.27 21.83 43.15 60.89 28
37.716 34.459 6.069 5.236 49.29 3.43 26.67 95.25 22.17 47.51 65.62 31
37.816 34.487 6.072 5.251 52.81 4.53 48.22 95.23 22.16 44.66 62.91 37
37.912 34.525 6.067 5.261 55.82 5.12 38.01 95.22 21.29 47.48 64.89 29
38.004 34.552 6.112 5.251 61.67 7.48 54.98 95.11 22.03 47.87 66.08 38
38.116 34.588 6.113 5.249 64.50 10.55 46.60 95.02 21.12 48.00 65.22 34
38.304 34.647 6.107 5.256 61.15 7.92 41.45 94.94 19.27 43.15 58.58 30
38.416 34.704 6.119 5.260 62.62 7.80 57.90 94.89 22.63 53.13 71.66 37
38.608 34.775 6.141 5.263 58.15 6.50 42.27 94.92 20.05 46.21 62.40 33
38.712 34.823 6.128 5.273 55.09 5.41 26.56 94.98 23.94 51.16 70.96 19
38.804 34.858 6.108 5.268 54.00 8.08 44.81 95.04 22.88 53.73 72.54 32
38.916 34.912 6.078 5.269 49.66 5.14 29.58 94.99 24.42 50.55 70.88 22
39.028 34.956 6.099 5.260 51.30 4.57 32.67 94.95 24.45 51.28 71.55 26
39.092 34.985 6.097 5.263 51.56 6.00 37.17 94.96 24.32 53.00 73.15 26
39.212 35.035 6.083 5.268 50.74 6.70 32.24 94.94 24.66 49.60 70.13 24
39.304 35.064 6.084 5.263 50.59 5.77 57.94 94.96 24.85 51.99 72.60 42
39.408 35.113 6.058 5.272 52.85 6.33 28.49 94.99 24.03 50.32 70.07 24
39.504 35.152 6.069 5.266 54.68 5.73 42.12 94.93 21.18 48.56 65.31 34
39.612 35.191 6.057 5.257 53.72 5.07 29.26 94.98 24.45 49.59 69.86 26
39.708 35.226 6.060 5.257 48.56 4.66 48.72 95.00 24.52 51.70 71.97 36
39.816 35.274 6.051 5.267 50.26 6.04 46.27 95.00 23.92 51.40 71.12 33
39.908 35.309 6.036 5.263 50.40 6.33 26.53 94.96 24.85 50.14 70.75 22
40.020 35.349 6.037 5.267 54.31 5.24 22.92 95.03 23.66 49.84 69.30 20
40.124 35.380 6.047 5.264 53.35 5.25 42.43 95.02 24.35 48.38 68.53 33
40.204 35.422 6.045 5.266 52.25 6.92 38.93 95.03 24.16 52.88 72.76 31
40.312 35.456 6.037 5.262 54.11 5.51 54.56 95.10 22.99 51.44 70.16 47
40.512 35.541 6.046 5.264 55.50 5.22 41.42 95.06 45.24 20.24 61.43 34
40.604 35.575 6.034 5.258 54.33 5.01 43.02 95.06 51.84 24.01 71.51 31
40.712 35.610 6.042 5.253 53.06 5.51 40.46 95.14 51.36 22.35 69.40 34
40.816 35.656 6.035 5.262 49.19 4.45 33.37 95.16 51.51 21.98 69.22 25
40.912 35.685 6.035 5.267 49.56 5.02 33.90 95.20 50.31 21.84 67.84 32
41.004 35.724 6.035 5.262 48.52 4.46 35.88 95.21 52.34 21.02 69.01 29
41.108 35.769 6.038 5.266 46.60 4.60 30.71 95.23 51.50 22.13 69.29 28
41.204 35.804 6.014 5.261 46.98 4.31 45.65 95.22 53.44 21.57 70.61 44
41.312 35.838 6.032 5.262 46.13 4.44 37.12 95.27 51.81 22.07 69.50 35
41.404 35.878 6.016 5.262 45.42 4.64 28.13 95.36 52.02 22.34 69.90 29
41.508 35.906 6.032 5.261 48.38 4.17 36.74 95.33 51.72 21.79 69.07 37
41.616 35.954 6.023 5.266 47.96 4.48 29.25 95.41 50.98 21.44 68.13 30
41.716 36.000 6.023 5.274 48.85 3.92 32.35 95.42 53.36 21.28 70.14 33
41.808 36.031 6.016 5.260 50.23 7.67 48.31 95.50 51.80 21.24 68.66 29
41.904 36.065 6.008 5.257 51.57 6.67 35.60 95.45 48.78 20.51 64.94 33
42.016 36.081 6.008 5.253 52.68 5.01 42.65 95.28 43.26 19.15 58.45 36
42.128 36.073 5.986 5.240 52.61 5.00 33.72 95.05 43.67 19.69 59.18 34
42.204 36.094 5.972 5.266 49.28 4.87 45.22 94.94 50.37 20.75 66.47 37
42.308 36.088 5.952 5.267 46.80 5.04 35.82 94.99 51.95 21.12 68.41 31
42.416 36.077 5.939 5.270 47.36 5.18 28.19 95.17 50.72 21.29 67.63 25
42.512 36.055 5.902 5.259 46.68 4.84 27.82 95.36 48.15 20.62 64.79 24
42.608 36.023 5.859 5.284 43.89 4.97 24.71 95.42 49.93 20.62 66.46 26
42.716 35.971 5.845 5.283 43.73 4.37 47.52 95.38 49.67 21.10 66.58 49
42.812 35.945 5.799 5.273 46.68 4.33 33.68 95.28 51.37 21.98 69.04 34
42.908 35.929 5.770 5.280 50.17 4.54 26.29 95.26 54.84 22.62 73.05 29
43.012 35.876 5.737 5.279 52.47 4.16 36.63 95.28 52.76 22.44 70.81 35
43.104 35.840 5.706 5.285 49.53 5.33 49.06 95.36 54.73 22.05 72.46 49
43.220 35.814 5.655 5.274 50.09 4.72 52.19 95.30 50.16 23.74 69.68 55
43.304 35.790 5.638 5.282 50.79 4.93 40.49 95.18 53.12 23.18 72.11 40
43.404 35.752 5.602 5.285 49.73 5.38 25.54 95.09 51.85 22.05 69.74 24
43.516 35.715 5.568 5.283 49.50 4.60 37.09 95.07 50.72 23.50 70.00 34
43.616 35.682 5.535 5.284 46.93 6.72 24.45 95.04 52.38 23.66 71.81 24
43.708 35.649 5.491 5.290 46.30 4.79 28.03 95.01 53.07 23.30 72.19 29
43.812 35.628 5.467 5.299 46.25 4.75 49.27 95.04 52.54 23.60 71.94 38
43.900 35.584 5.420 5.301 44.21 5.15 32.88 95.06 53.77 23.21 72.79 25
44.036 35.530 5.353 5.297 44.52 6.48 29.79 95.09 52.63 22.99 71.47 29
44.112 35.501 5.348 5.296 45.61 4.79 25.59 95.12 55.17 22.37 73.41 24
44.216 35.449 5.295 5.310 42.91 4.45 23.36 95.08 53.00 22.35 71.29 25
44.316 35.412 5.266 5.305 44.29 5.28 26.64 95.06 54.96 21.64 72.52 28
44.408 35.355 5.238 5.311 43.91 3.87 37.80 95.08 56.22 22.70 74.85 41
44.500 35.317 5.181 5.317 43.75 4.09 31.27 95.09 55.75 22.60 74.26 29
44.612 35.281 5.148 5.315 47.06 6.19 40.41 95.07 57.56 22.20 75.72 32
44.708 35.246 5.115 5.315 45.67 4.87 33.38 95.11 53.81 23.23 72.88 27
44.804 35.192 5.078 5.319 45.54 4.46 25.01 95.12 52.85 22.96 71.59 25
44.908 35.154 5.050 5.309 46.22 6.18 43.29 95.06 56.64 22.86 75.43 49
45.000 35.126 5.001 5.314 43.79 4.26 23.42 95.07 55.82 23.25 75.00 25
45.108 35.074 4.971 5.327 43.37 4.04 32.78 95.03 58.86 21.72 76.57 35
45.208 35.036 4.934 5.312 43.13 6.78 30.36 95.05 58.03 21.90 75.94 32
45.296 34.999 4.892 5.307 40.85 3.95 28.26 95.04 60.83 22.28 79.00 31
45.416 34.952 4.868 5.308 41.58 3.45 28.13 95.04 59.09 21.48 76.57 30
45.508 34.914 4.817 5.336 42.18 3.90 25.26 95.02 58.56 23.45 78.00 26
45.616 34.885 4.773 5.333 41.09 6.80 22.74 95.08 57.37 21.57 75.01 24
45.712 34.848 4.742 5.331 42.27 3.75 24.82 95.15 59.67 22.82 78.49 28
45.816 34.810 4.693 5.323 42.19 4.58 35.26 95.15 55.76 23.37 75.13 33
45.916 34.768 4.663 5.324 44.44 4.15 29.05 95.14 22.55 60.28 78.84 27
46.008 34.724 4.624 5.330 42.89 7.18 27.60 95.19 22.80 56.33 75.13 31
46.112 34.690 4.579 5.325 42.26 3.67 32.35 95.24 21.02 57.92 74.98 37
46.208 34.660 4.558 5.328 40.87 4.48 39.71 95.29 20.80 59.39 76.10 35
46.308 34.620 4.512 5.347 39.98 5.01 18.95 95.31 21.91 54.68 72.59 19
46.412 34.580 4.480 5.353 39.49 3.42 23.39 95.31 21.75 55.57 73.40 27
46.512 34.546 4.463 5.326 39.29 3.03 27.13 95.42 20.71 59.67 76.33 31
46.612 34.505 4.428 5.346 37.09 5.38 19.74 95.44 21.09 55.82 73.01 19
46.704 34.466 4.363 5.366 37.79 5.20 27.34 95.48 22.07 59.39 77.46 31
46.812 34.430 4.338 5.331 36.80 7.45 25.95 95.54 21.18 62.56 79.57 32
46.908 34.386 4.312 5.319 34.76 2.93 21.75 95.56 21.93 64.56 82.41 25
47.000 34.353 4.284 5.328 34.69 2.93 22.64 95.60 21.66 63.48 81.14 27
47.108 34.298 4.234 5.335 33.73 2.97 20.40 95.59 21.30 57.33 74.69 22
47.204 34.263 4.177 5.357 33.43 2.96 18.48 95.58 21.19 50.86 68.39 21
47.304 34.226 4.133 5.315 33.71 3.10 24.23 95.46 20.72 55.77 72.82 29
47.416 34.208 4.050 5.331 35.59 3.21 28.06 95.26 17.41 47.63 61.00 33
47.512 34.159 3.966 5.340 37.80 3.28 24.93 95.15 18.28 51.87 65.49 29
47.604 34.154 3.896 5.352 42.66 3.38 24.37 95.08 18.07 52.12 65.35 27
47.712 34.128 3.793 5.366 42.98 3.30 40.46 95.16 17.75 52.82 65.81 48
47.804 34.133 3.670 5.378 42.86 3.18 35.98 95.33 20.79 63.20 79.89 34
47.916 34.130 3.515 5.383 42.13 7.44 41.50 95.52 21.19 62.03 79.87 43
48.012 34.117 3.376 5.390 40.75 3.61 25.13 95.72 21.47 57.63 75.86 29
48.104 34.134 3.263 5.378 38.95 3.85 26.09 95.79 22.20 63.21 81.90 30
48.212 34.117 3.086 5.388 38.39 3.09 19.60 95.77 23.49 72.56 91.96 22
48.304 34.111 2.971 5.398 33.28 2.97 19.69 95.82 23.56 74.99 94.33 26
48.412 34.106 2.806 5.400 32.62 7.06 18.59 95.87 22.80 73.11 91.80 21
48.516 34.104 2.662 5.403 32.47 4.19 26.60 96.00 20.96 73.04 89.97 36
48.620 34.112 2.513 5.411 32.07 2.74 17.59 96.03 22.01 73.71 91.65 20
48.704 34.089 2.387 5.412 31.88 2.67 23.03 96.02 21.44 77.11 94.29 24
48.808 34.079 2.245 5.435 31.98 2.66 21.69 96.04 18.66 61.99 76.12 28
48.908 34.085 2.118 5.438 32.53 6.63 14.15 96.21 16.74 63.88 75.46 16
49.028 34.089 1.969 5.458 32.32 2.56 19.47 96.23 16.29 66.29 77.57 26
49.096 34.099 1.817 5.454 32.13 2.61 24.69 96.31 17.28 72.31 84.58 32
49.212 34.069 1.666 5.463 31.25 3.66 30.53 96.40 15.67 71.98 82.63 43
49.312 34.056 1.510 5.433 29.82 5.03 14.12 96.50 17.59 80.66 93.57 16
49.408 34.060 1.343 5.478 32.76 5.69 13.69 96.56 18.14 84.07 97.74 16
49.512 34.067 1.193 5.466 31.62 2.22 16.70 96.66 19.08 98.35 113.22 23
49.604 34.055 1.028 5.455 30.14 2.29 14.49 96.76 19.66 104.56 119.75 21
49.708 34.038 0.843 5.445 30.62 2.27 40.86 96.76 18.67 103.19 117.37 71
49.816 34.058 0.678 5.462 29.05 4.36 16.97 96.87 18.76 107.57 121.77 19
49.904 34.037 0.538 5.482 27.74 3.45 21.33 96.89 18.30 109.66 123.31 26
50.008 34.032 0.373 5.485 28.37 2.31 14.88 97.02 18.10 111.57 125.14 19
50.120 34.035 0.227 5.498 25.36 2.19 12.35 97.05 17.86 112.10 125.20 17
50.204 34.028 0.089 5.531 25.11 2.00 14.01 97.03 17.36 110.27 122.95 20
50.308 34.044 -0.063 5.548 22.88 3.78 13.52 97.14 17.21 114.85 127.34 19
50.412 34.049 -0.232 5.548 22.50 4.86 11.67 97.15 17.33 119.30 131.78 15
50.504 34.062 -0.374 5.548 22.87 5.01 13.63 97.18 17.67 119.88 132.50 20
50.612 34.060 -0.516 5.555 23.76 3.40 6.05 97.23 17.54 116.32 128.78 9
50.704 34.068 -0.675 5.562 23.24 4.92 10.87 97.21 17.91 118.00 130.68 13
50.804 34.054 -0.817 5.585 24.31 3.74 8.13 97.23 18.84 114.92 128.26 12
50.908 34.060 -0.986 5.606 24.21 4.71 12.90 97.25 19.89 109.18 123.54 17
51.012 34.067 -1.137 5.618 24.75 5.48 7.16 97.20 21.92 103.73 120.24 11
51.100 34.048 -1.269 5.626 24.39 2.92 21.47 97.21 22.94 104.28 121.80 36
51.212 34.061 -1.439 5.630 24.44 1.91 17.02 97.20 22.80 103.82 121.26 27
51.308 34.061 -1.573 5.642 24.73 1.95 11.44 97.18 27.41 95.02 117.23 15
51.412 34.064 -1.718 5.658 25.18 2.46 15.74 97.20 27.73 91.13 113.96 23
51.500 34.075 -1.865 5.663 24.78 4.79 8.93 97.19 31.29 91.24 117.63 12
51.608 34.052 -2.016 5.670 23.86 4.91 14.36 97.15 30.57 86.84 112.83 20
51.712 34.043 -2.199 5.662 24.74 4.83 11.35 97.18 28.57 90.57 114.60 17
51.804 34.052 -2.339 5.666 24.38 4.80 17.32 97.18 24.91 90.58 110.73 16
51.908 34.048 -2.475 5.679 24.97 1.97 8.92 97.20 26.32 90.68 112.41 11
52.008 34.035 -2.661 5.703 24.51 3.76 14.89 97.19 26.25 90.26 112.01 19
52.104 34.033 -2.783 5.717 26.47 2.09 13.68 97.18 24.70 97.11 117.15 19
52.208 34.047 -2.949 5.682 28.87 2.35 19.34 97.22 24.94 95.32 115.62 28
52.312 34.029 -3.131 5.666 29.61 2.17 13.87 97.28 22.03 75.00 93.33 18
52.412 34.010 -3.259 5.667 28.88 4.76 25.15 97.23 18.43 64.78 80.03 37
52.508 33.999 -3.380 5.692 29.62 2.53 35.42 96.91 15.27 66.61 78.92 51
52.608 33.960 -3.527 5.692 29.70 2.42 18.93 96.75 16.30 73.03 86.11 25
52.708 33.943 -3.604 5.661 28.99 2.29 16.79 96.69 24.61 91.30 111.62 23
52.820 33.863 -3.732 5.638 28.35 2.30 18.03 96.67 26.81 103.51 125.41 26
52.908 33.802 -3.818 5.656 24.84 5.74 11.13 96.69 26.41 107.66 128.99 14
53.012 33.713 -3.842 5.664 27.11 2.28 12.52 96.74 23.70 108.75 127.55 16
53.112 33.622 -3.911 5.599 27.94 3.71 22.47 96.81 21.53 106.63 123.48 27
53.200 33.499 -3.918 5.573 29.20 2.17 16.47 96.92 18.09 92.86 106.93 22
53.312 33.371 -3.960 5.488 30.34 5.96 26.85 97.12 19.43 64.38 80.81 42
53.408 33.264 -3.959 5.478 32.16 2.12 22.67 97.31 20.97 53.80 71.80 35
53.504 33.122 -3.980 5.415 33.98 4.56 20.71 97.29 22.24 41.22 60.27 31
53.604 32.991 -3.984 5.382 36.30 1.98 27.12 97.14 22.99 38.94 58.80 45
53.712 32.855 -3.976 5.337 38.01 2.00 25.84 97.09 27.33 62.04 85.51 43
53.808 32.736 -3.991 5.209 38.31 2.93 35.16 97.06 26.64 66.22 89.16 36
53.900 32.590 -4.019 5.138 39.16 2.12 31.86 97.03 24.32 58.07 78.84 39
54.032 32.403 -4.004 5.095 39.50 5.44 39.38 97.03 21.39 21.39 58.28 53
54.108 32.318 -4.029 5.126 39.96 2.04 25.02 96.96 54.53 20.09 71.31 31
54.212 32.185 -4.063 5.055 37.55 3.58 27.10 96.92 44.60 21.31 62.69 35
54.308 32.092 -4.051 5.008 36.07 5.14 21.64 96.97 51.62 24.20 72.27 33
54.416 31.926 -4.072 4.952 33.28 2.89 23.40 97.03 52.55 23.25 72.28 37
54.512 31.771 -4.085 4.898 32.70 4.88 16.71 97.14 49.96 21.31 67.61 25
54.604 31.644 -4.071 4.846 30.62 4.75 15.14 97.25 54.47 21.05 71.75 23
54.708 31.497 -4.094 4.782 29.22 4.59 21.89 97.32 58.05 21.71 75.79 36
54.816 31.373 -4.067 4.744 26.69 2.80 15.61 97.42 41.72 17.02 55.15 25
54.912 31.231 -4.049 4.710 26.09 2.51 13.51 97.47 48.33 21.43 66.56 23
55.016 31.070 -4.020 4.630 25.80 2.88 15.13 97.59 43.60 18.96 59.41 25
55.108 30.900 -4.040 4.594 24.51 1.59 11.85 97.68 34.45 12.95 44.16 21
55.212 30.795 -4.027 4.566 24.45 1.59 15.91 97.72 8.43 32.25 37.50 25
55.300 30.624 -4.003 4.511 24.14 3.78 15.30 97.76 8.76 34.57 39.98 25
55.404 30.485 -4.001 4.439 24.66 2.47 19.54 97.79 7.85 32.07 36.60 33
55.504 30.332 -3.996 4.400 24.68 4.11 14.48 97.86 10.07 34.86 41.73 24
55.608 30.155 -4.007 4.349 24.35 3.53 11.37 97.98 8.55 34.58 39.88 16
55.708 30.059 -4.022 4.321 24.38 4.05 18.40 97.99 7.09 32.63 36.50 38
55.812 29.898 -4.013 4.291 24.39 1.33 13.85 98.08 5.39 32.20 34.70 25
55.912 29.766 -4.023 4.253 23.63 3.23 11.98 98.10 5.68 35.01 37.63 18
56.008 29.627 -4.003 4.217 23.66 3.21 16.76 98.14 5.32 33.70 35.94 32
56.112 29.481 -3.991 4.127 21.33 3.39 15.29 98.18 5.20 33.58 35.70 29
56.204 29.324 -4.037 4.045 21.34 3.27 10.82 98.15 5.32 36.96 39.05 16
56.308 29.197 -4.032 3.984 21.40 3.15 12.37 98.19 5.50 37.32 39.58 22
56.420 29.028 -4.011 3.928 20.34 1.33 8.74 98.22 5.49 38.32 40.60 19
56.508 28.898 -4.056 3.910 19.44 3.06 8.72 98.23 5.58 39.96 42.09 16
56.604 28.763 -4.030 3.861 19.69 2.91 14.21 98.27 5.60 40.18 42.18 18
56.708 28.617 -3.994 3.792 20.16 1.21 14.69 98.23 5.55 37.49 39.48 29
56.804 28.463 -4.048 3.756 21.14 1.17 14.20 98.26 5.49 36.33 38.34 33
56.912 28.329 -4.008 3.687 20.88 3.50 13.21 98.20 4.89 31.49 33.29 21
57.004 28.183 -4.014 3.636 21.25 3.65 15.08 98.15 5.06 31.56 33.67 30
57.112 28.012 -4.003 3.591 22.14 1.35 16.30 98.13 5.09 31.04 33.09 32
57.208 27.846 -3.992 3.523 23.22 1.30 11.50 98.06 5.01 31.44 33.40 24
57.312 27.709 -3.999 3.497 23.94 3.88 14.96 97.98 5.21 31.88 34.02 26
57.404 27.601 -4.005 3.450 23.32 3.82 14.36 97.97 5.01 31.41 33.29 24
57.512 27.430 -4.015 3.399 24.38 3.50 15.81 97.90 4.88 29.83 31.58 28
57.608 27.326 -4.012 3.340 26.63 3.51 17.29 97.89 5.35 30.92 33.39 31
57.716 27.126 -3.986 3.267 26.60 1.43 16.25 97.85 5.01 29.46 31.52 30
57.808 27.022 -4.009 3.217 26.10 3.17 17.61 97.78 5.10 30.01 31.94 24
57.908 26.888 -3.987 3.155 25.42 4.72 19.74 97.82 5.34 30.13 32.28 35
58.008 26.756 -3.997 3.138 23.98 3.66 14.66 97.77 5.27 29.45 31.70 23
58.124 26.610 -4.005 3.091 24.53 1.53 16.68 97.72 5.69 29.53 32.37 29
58.208 26.463 -4.000 3.050 24.86 1.70 16.37 97.67 6.00 30.21 33.31 24
58.320 26.335 -3.997 3.005 24.31 1.67 12.91 97.66 6.03 30.73 33.93 19
58.412 26.192 -4.001 2.930 23.84 3.95 13.05 97.62 31.35 31.35 34.59 17
58.512 26.085 -3.994 2.868 23.21 4.28 16.79 97.63 33.22 6.82 37.13 25
58.608 25.907 -3.991 2.803 23.32 1.96 21.97 97.61 36.06 7.15 40.14 38
58.704 25.731 -4.008 2.743 23.63 1.75 17.52 97.59 36.27 7.20 40.03 32
58.820 25.594 -3.986 2.683 23.09 1.58 12.25 97.62 29.57 6.77 33.33 21
58.900 25.479 -3.993 2.673 22.35 1.60 16.81 97.60 31.80 6.89 35.45 30
59.024 25.339 -3.988 2.615 22.22 1.58 14.55 97.61 29.13 6.51 32.47 23
59.116 25.183 -3.999 2.546 22.62 1.62 16.50 97.61 30.23 7.03 33.98 31
59.208 25.032 -4.007 2.490 23.47 1.84 18.96 97.56 31.10 7.14 34.95 29
59.300 24.887 -4.000 2.425 23.97 4.41 14.83 97.54 32.92 8.39 37.98 23
59.404 24.760 -4.007 2.382 25.13 2.38 11.91 97.54 31.06 8.04 35.64 16
59.508 24.629 -4.001 2.343 26.16 1.63 12.99 97.60 32.56 8.22 37.46 20
59.612 24.457 -4.012 2.283 26.43 4.26 13.45 97.63 32.42 8.44 37.44 21
59.712 24.300 -4.000 2.212 26.64 4.14 16.81 97.60 30.54 8.66 35.80 25
59.804 24.177 -4.002 2.159 26.59 1.64 22.93 97.63 33.33 8.93 38.87 30
59.924 24.036 -4.006 2.146 28.09 1.65 17.13 97.64 32.62 9.09 38.28 24
60.004 23.886 -4.008 2.100 28.09 4.44 16.30 97.70 34.80 9.06 40.28 28
60.112 23.764 -4.005 2.027 29.31 3.90 13.84 97.72 28.84 8.80 34.08 22
60.208 23.634 -4.006 1.977 29.19 1.66 28.23 97.72 22.92 9.56 28.69 56
60.300 23.557 -3.997 1.921 29.14 3.92 13.78 97.69 23.98 10.39 30.26 21
60.412 23.341 -3.964 1.845 30.61 4.05 24.82 97.67 24.99 10.33 31.01 45
60.512 23.243 -3.951 1.814 31.08 4.05 15.39 97.65 28.73 10.83 34.94 23
60.608 23.187 -3.919 1.786 29.15 4.07 13.87 97.65 32.42 10.92 38.54 21
60.704 23.101 -3.904 1.750 29.42 4.11 25.23 97.64 35.39 10.97 41.57 38
60.816 23.053 -3.841 1.739 28.23 4.38 15.20 97.66 34.88 10.89 41.08 21
60.924 23.065 -3.800 1.755 28.68 1.79 15.38 97.72 32.13 10.67 38.41 28
61.004 23.068 -3.725 1.717 28.50 3.86 15.35 97.79 29.90 10.60 36.21 26
61.112 23.032 -3.664 1.738 27.12 3.85 15.97 97.81 27.05 9.59 32.79 24
61.204 23.036 -3.597 1.784 26.73 4.05 18.76 97.80 28.55 10.60 34.83 31
61.316 23.021 -3.502 1.781 26.14 3.99 13.22 97.74 29.83 10.99 36.44 22
61.416 23.000 -3.452 1.787 25.18 4.34 16.61 97.73 33.43 11.39 40.07 27
61.508 23.003 -3.382 1.780 27.27 1.56 16.21 97.72 34.40 11.15 40.71 29
61.604 22.994 -3.308 1.778 27.47 1.65 11.64 97.73 33.13 11.07 39.27 16
61.716 22.961 -3.230 1.768 28.09 2.31 11.42 97.65 32.15 10.90 38.18 19
61.816 22.922 -3.169 1.784 28.90 6.41 28.51 97.61 32.78 11.08 38.85 26
61.916 22.938 -3.111 1.759 28.61 4.37 23.61 97.55 32.48 11.34 38.65 31
62.012 22.905 -3.047 1.762 28.56 4.35 16.87 97.55 34.99 11.41 40.95 24
62.112 22.911 -2.974 1.771 29.54 3.81 22.43 97.53 35.47 11.46 41.34 29
62.204 22.938 -2.893 1.772 27.91 4.05 12.45 97.49 36.36 11.43 42.23 19
62.316 22.960 -2.801 1.770 26.69 2.09 10.51 97.43 36.97 11.39 42.89 16
62.416 22.906 -2.733 1.764 25.14 4.61 14.84 97.36 37.26 11.64 43.33 22
62.504 22.905 -2.668 1.764 24.21 2.49 20.43 97.32 39.82 11.74 45.57 34
62.616 22.894 -2.573 1.766 26.11 2.97 12.02 97.26 43.20 11.78 48.80 16
62.708 22.939 -2.503 1.773 27.13 2.09 13.19 97.19 47.95 11.88 53.58 20
62.804 23.012 -2.406 1.782 26.34 4.98 14.28 97.07 52.36 11.87 57.80 19
62.920 22.994 -2.326 1.769 26.50 5.24 23.32 96.88 58.97 11.70 64.14 36
63.004 22.960 -2.258 1.774 26.18 2.30 12.70 96.79 69.37 11.76 74.51 16
63.124 23.018 -2.182 1.776 26.94 2.22 15.88 96.72 75.74 11.18 80.37 22
63.208 22.995 -2.097 1.771 26.10 2.36 20.57 96.68 79.26 11.08 83.73 29
63.312 22.970 -2.005 1.772 24.67 2.75 9.77 96.57 89.55 11.62 94.61 12
63.412 22.952 -1.939 1.772 25.59 2.37 13.47 96.43 90.37 10.99 94.95 16
63.516 22.948 -1.878 1.768 26.05 2.40 16.03 96.41 89.90 10.20 93.80 18
63.616 22.942 -1.812 1.769 25.57 2.57 14.13 96.36 88.28 10.23 92.46 16
63.716 22.934 -1.697 1.764 26.55 2.64 22.76 96.35 89.39 9.91 93.47 27
63.812 22.947 -1.606 1.765 26.88 2.57 18.70 96.43 89.57 10.31 94.24 19
63.908 22.953 -1.547 1.765 27.92 2.81 16.71 96.43 90.02 10.43 95.09 16
64.036 22.961 -1.481 1.769 28.44 6.32 11.21 96.44 87.42 10.10 92.12 11
64.100 22.972 -1.434 1.767 31.83 7.38 14.49 96.41 89.49 9.93 94.11 15
64.216 22.979 -1.333 1.757 32.23 3.64 16.06 96.39 84.65 9.72 89.19 15
64.308 22.955 -1.244 1.769 37.12 3.00 17.51 96.38 87.25 9.47 91.63 20
64.408 22.963 -1.183 1.757 41.02 4.26 37.18 96.34 85.36 9.83 90.28 36
64.504 22.922 -1.125 1.760 42.42 2.52 21.04 96.39 77.52 8.78 81.70 23
64.620 23.037 -1.061 1.769 42.47 4.88 48.66 96.36 69.02 8.27 73.05 64
64.708 22.933 -0.998 1.749 46.58 2.41 49.11 96.31 78.40 8.25 82.28 61
64.804 22.948 -0.893 1.756 44.80 5.13 26.81 96.32 87.73 8.52 91.67 32
64.916 22.946 -0.812 1.766 46.00 2.59 23.17 96.40 80.11 8.25 84.18 30
65.020 22.930 -0.737 1.756 42.96 6.25 43.76 96.40 64.46 7.78 68.53 58
65.104 22.914 -0.689 1.755 40.07 2.33 34.49 96.38 65.83 7.56 69.83 46
65.188 22.863 -0.621 1.737 39.08 2.76 29.48 96.28 62.79 7.42 66.75 38
65.316 22.934 -0.495 1.755 40.27 6.17 29.70 96.28 77.69 7.80 81.64 36
65.416 22.990 -0.419 1.760 37.87 2.65 21.85 96.27 87.09 8.10 90.98 24
65.504 23.026 -0.363 1.759 36.33 5.13 19.24 96.18 93.47 8.37 97.68 19
65.616 22.998 -0.314 1.750 36.51 6.29 20.75 96.29 91.81 8.39 96.05 22
65.720 23.100 -0.246 1.735 35.70 6.35 26.04 96.23 90.35 7.90 94.13 33
65.808 23.216 -0.180 1.752 34.47 4.42 21.14 96.12 87.95 7.82 91.69 20
65.908 23.336 -0.129 1.731 35.63 3.23 24.18 95.95 94.39 7.65 97.84 25
66.008 23.443 -0.080 1.735 36.04 7.44 17.45 95.89 92.99 8.02 96.78 18
66.104 23.578 -0.055 1.737 34.90 2.90 14.48 95.93 95.40 7.93 99.10 16
66.216 23.769 -0.026 1.746 38.46 2.79 23.07 96.03 95.36 7.79 99.04 27
66.316 23.930 -0.005 1.742 37.35 7.14 23.67 96.24 91.94 7.27 95.38 24
66.412 24.137 0.006 1.738 37.72 2.89 22.28 96.39 95.68 7.10 98.93 25
66.516 24.379 0.001 1.742 39.20 3.08 40.75 96.37 90.52 6.69 93.49 53
66.608 24.549 0.002 1.728 39.83 2.34 21.87 96.37 81.45 6.52 84.33 29
66.708 24.802 0.000 1.757 38.97 6.88 21.74 96.31 83.39 6.15 85.97 27
66.808 25.120 0.005 1.760 38.72 6.24 21.75 96.30 80.57 6.06 83.07 26
66.908 25.399 0.021 1.759 35.60 2.48 28.70 96.36 73.63 5.62 75.96 40
67.008 25.725 0.032 1.766 36.23 3.77 23.65 96.49 58.22 4.86 60.58 34
67.108 25.998 0.058 1.782 35.85 3.10 20.71 96.62 57.38 4.79 59.92 31
67.208 26.248 0.058 1.750 35.09 5.40 19.85 96.67 59.60 4.33 61.43 27
67.308 26.602 0.079 1.758 34.97 2.73 27.88 96.61 78.46 4.64 80.64 36
67.412 26.895 0.081 1.777 36.45 2.49 25.44 96.64 97.50 4.50 99.24 33
67.508 27.195 0.082 1.817 40.23 2.29 20.83 96.70 87.21 4.35 88.83 24
67.616 27.532 0.079 1.776 41.31 2.29 29.73 96.76 71.46 4.05 72.86 34
67.700 27.739 0.080 1.780 40.16 4.44 36.46 96.76 79.73 3.82 81.22 45
67.808 28.135 0.078 1.767 42.09 5.70 48.74 96.70 84.03 3.75 85.37 50
67.908 28.314 0.068 1.764 44.80 2.58 33.13 96.71 88.92 3.91 90.21 39
68.000 28.548 0.067 1.800 46.61 2.72 19.28 96.73 103.01 4.10 104.31 20
68.120 28.961 0.056 1.788 44.66 6.61 33.65 96.68 98.51 3.82 99.66 40
68.204 29.145 0.051 1.774 42.89 5.31 40.18 96.75 94.97 3.83 96.23 47
68.308 29.559 0.047 1.778 44.86 3.09 45.25 96.75 82.60 3.78 83.71 57
68.408 29.890 0.046 1.746 47.34 3.00 23.64 96.78 82.40 3.85 83.35 27
68.516 30.205 0.041 1.757 46.02 5.77 31.01 96.80 80.51 3.80 81.38 34
68.612 30.523 0.038 1.786 43.82 2.71 46.80 96.87 82.31 3.78 83.28 60
68.708 30.778 0.041 1.750 41.25 3.12 33.90 96.84 91.11 3.93 92.11 35
68.804 31.152 0.034 1.752 44.29 3.33 31.57 96.81 101.00 4.06 102.10 39
68.916 31.490 0.030 1.766 42.43 2.59 23.08 96.83 86.13 3.90 87.10 29
69.024 31.855 0.036 1.810 39.37 6.02 20.31 96.97 86.53 3.91 87.38 24
69.092 32.016 0.039 1.807 37.93 2.99 44.50 96.92 88.04 3.98 88.99 54
69.208 32.337 0.022 1.775 37.94 3.42 22.47 96.87 72.18 3.69 73.00 28
69.312 32.674 0.030 1.782 39.67 5.40 18.34 96.88 88.95 3.90 89.94 23
69.412 33.031 0.034 1.760 39.24 5.61 18.15 96.82 93.52 3.96 94.09 23
69.512 33.250 0.019 1.807 37.36 5.33 25.90 96.89 77.74 3.93 78.42 32
69.604 33.550 0.035 1.807 39.27 4.39 34.65 96.92 79.58 4.02 80.22 43
69.720 33.919 0.026 1.775 38.53 2.15 20.92 96.86 77.58 3.97 78.12 24
69.812 34.219 0.021 1.791 40.05 4.89 26.14 96.89 102.42 4.02 103.08 26
69.908 34.408 0.020 1.799 41.39 2.95 33.75 96.96 4.09 4.09 90.58 41
70.012 34.713 0.017 1.804 38.01 5.33 16.72 96.97 4.01 100.68 101.65 19
70.112 35.162 0.022 1.818 37.29 5.40 30.06 96.93 3.96 78.09 78.80 41
70.216 35.367 0.016 1.858 35.71 4.74 39.22 97.00 3.94 77.62 78.62 62
70.320 35.703 0.015 1.861 35.19 2.62 16.81 97.00 3.95 91.97 92.99 22
70.412 35.994 0.015 1.866 35.36 4.98 13.82 97.06 4.07 98.81 99.85 18
70.508 36.250 0.020 1.838 32.72 4.55 16.04 97.07 3.99 90.52 91.49 23
70.616 36.608 0.016 1.753 31.01 2.03 37.85 97.07 3.88 89.10 90.13 61
70.716 36.927 0.016 1.782 30.09 2.94 21.94 97.12 3.80 85.31 86.33 27
70.808 37.248 0.013 1.768 29.95 2.03 19.95 97.10 3.94 94.89 95.91 27
70.920 37.485 0.009 1.780 31.47 4.82 24.83 97.12 3.94 90.38 91.37 37
71.004 37.761 0.016 1.764 31.30 2.44 11.69 97.15 3.97 99.62 100.56 15
71.116 38.067 0.022 1.745 32.35 5.04 12.19 97.14 3.98 95.81 96.86 14
71.212 38.532 0.012 1.713 32.25 2.98 27.98 97.20 3.94 90.35 91.42 49
71.308 38.636 0.028 1.800 32.61 3.55 35.35 97.23 3.87 76.88 77.96 61
71.416 38.994 0.013 1.888 35.21 3.08 25.20 97.20 3.80 81.37 82.45 43
71.512 39.282 0.020 1.871 36.21 4.73 16.61 97.32 3.98 94.63 95.59 25
71.604 39.666 0.008 1.753 34.25 4.29 28.46 97.36 3.97 83.21 84.17 49
71.716 39.883 0.017 1.761 33.30 1.79 25.89 97.34 3.86 85.49 86.49 46
71.808 40.189 0.003 1.753 32.16 3.16 22.45 97.41 4.00 99.75 100.73 26
71.912 40.554 0.017 1.747 34.59 4.24 13.23 97.41 4.13 94.23 95.34 16
72.004 40.799 0.019 1.728 31.56 1.99 25.43 97.44 4.09 89.26 90.39 38
72.104 41.056 0.006 1.699 31.47 4.60 14.78 97.46 4.17 86.32 87.52 20
72.212 41.344 0.013 1.768 32.22 4.28 29.60 97.50 4.12 81.76 83.10 52
72.304 41.679 -0.010 1.755 32.78 2.05 14.22 97.40 4.10 69.94 71.19 19
72.408 41.992 -0.028 1.740 32.63 4.69 21.58 97.32 4.46 57.73 59.30 34
72.512 42.314 -0.039 1.734 38.15 4.61 24.05 97.24 5.15 74.92 76.69 37
72.612 42.619 -0.056 1.724 39.07 4.80 17.70 97.29 5.92 77.82 80.40 25
72.704 42.904 -0.080 1.765 41.89 5.14 20.94 97.37 6.30 71.86 75.38 28
72.804 43.243 -0.083 1.699 41.05 2.75 55.63 97.29 8.03 52.45 57.64 78
72.920 43.579 -0.069 1.761 40.11 2.48 42.15 96.87 11.37 47.23 56.04 65
73.012 43.873 -0.076 1.796 39.83 3.23 30.94 96.51 20.21 49.31 67.07 41
73.104 44.142 -0.069 1.706 40.36 3.79 19.75 96.26 35.51 56.38 88.87 23
73.200 44.396 0.022 1.681 36.59 2.92 18.58 96.21 41.70 55.88 93.98 23
73.312 44.659 0.025 1.695 34.47 2.66 20.66 96.22 42.06 54.97 93.32 25
73.404 44.899 0.095 1.723 32.28 2.59 26.00 96.28 42.14 58.82 97.38 34
73.508 45.113 0.199 1.701 30.82 6.31 24.88 96.37 41.92 51.60 89.87 31
73.612 45.280 0.250 1.751 30.52 5.55 19.07 96.38 42.52 56.31 95.15 26
73.700 45.450 0.353 1.734 32.08 2.51 17.07 96.45 45.33 56.95 98.59 24
73.808 45.633 0.511 1.725 29.73 2.53 11.95 96.38 43.83 60.33 100.39 14
73.912 45.807 0.703 1.755 26.67 3.20 19.22 96.37 41.17 59.98 97.45 23
74.032 45.940 0.860 1.759 25.58 6.33 21.66 96.31 40.63 66.32 103.20 25
74.108 46.046 1.060 1.774 29.62 2.67 15.10 96.30 38.12 62.91 97.25 16
74.200 46.110 1.239 1.756 30.90 2.68 11.77 96.33 40.64 55.85 92.71 13
74.308 46.160 1.465 1.774 30.03 2.59 14.60 96.26 35.22 61.24 92.69 17
74.412 46.259 1.761 1.766 29.79 5.94 36.11 96.22 32.09 64.09 92.49 45
74.504 46.270 1.981 1.761 31.21 2.68 21.10 96.29 33.99 66.64 96.66 27
74.612 46.320 2.279 1.743 33.07 2.35 17.55 96.60 26.48 42.14 64.99 26
74.704 46.308 2.556 1.747 33.68 5.34 23.10 96.95 37.87 16.87 51.83 32
74.808 46.302 2.854 1.830 29.68 2.40 20.15 97.34 39.02 9.17 45.88 32
74.908 46.302 3.146 1.881 28.68 4.78 18.88 97.54 43.87 7.44 48.76 32
75.020 46.279 3.466 1.867 30.03 4.33 18.05 97.53 44.30 5.81 47.68 33
75.112 46.255 3.766 1.901 29.38 2.60 12.57 97.43 59.62 5.63 62.27 21
75.204 46.259 4.082 1.850 28.36 1.83 15.25 97.43 58.07 5.18 60.35 22
75.304 46.244 4.386 1.812 27.53 5.21 19.52 97.45 54.68 4.53 56.38 31
75.412 46.252 4.690 1.789 25.83 4.37 19.99 97.51 56.56 4.46 57.96 37
75.504 46.255 4.999 1.758 25.24 2.85 13.68 97.55 59.02 4.60 60.51 24
75.608 46.256 5.280 1.775 26.32 2.79 15.36 97.44 56.79 4.59 58.31 29
75.712 46.248 5.568 1.787 25.43 2.07 13.30 97.41 59.10 4.56 60.54 21
75.812 46.265 5.871 1.782 25.42 2.04 14.64 97.36 59.68 4.57 61.08 18
75.912 46.255 6.186 1.792 26.18 4.56 14.78 97.39 59.13 4.53 60.46 20
76.004 46.252 6.489 1.821 25.83 4.84 13.55 97.38 58.55 4.48 59.85 18
76.112 46.260 6.836 1.822 25.73 3.00 21.16 97.37 55.15 4.40 56.39 39
76.216 46.238 7.151 1.829 27.07 4.13 18.36 97.42 56.09 4.36 57.29 29
76.312 46.195 7.456 1.859 26.78 4.48 11.10 97.42 55.20 4.35 56.33 17
76.404 46.195 7.728 1.859 27.80 1.79 12.54 97.39 54.27 4.30 55.37 18
76.508 46.182 8.031 1.849 27.14 4.64 17.07 97.35 52.92 4.33 54.07 26
76.620 46.164 8.396 1.849 25.28 1.83 16.49 97.30 51.89 4.28 52.98 25
76.712 46.153 8.697 1.806 25.90 4.54 21.41 97.33 50.33 4.24 51.40 36
76.812 46.141 8.969 1.805 27.68 4.00 15.44 97.31 49.20 4.29 50.25 25
76.904 46.142 9.232 1.810 27.74 1.90 11.29 97.32 48.08 4.23 48.82 17
77.016 46.143 9.593 1.835 28.89 4.62 15.42 97.34 47.54 4.27 48.55 25
77.104 46.136 9.944 1.827 28.23 2.53 19.87 97.33 50.46 4.22 50.93 29
77.220 46.130 10.237 1.814 27.73 3.96 16.25 97.30 48.46 4.26 49.15 24
77.304 46.128 10.487 1.820 29.04 3.10 22.83 97.32 4.38 4.38 49.36 36
77.400 46.124 10.817 1.814 28.89 5.36 15.47 97.34 4.24 47.24 47.97 24
77.504 46.120 11.122 1.823 29.92 2.55 12.68 97.38 4.33 48.14 48.67 18
77.608 46.125 11.412 1.839 29.90 5.03 11.99 97.39 4.26 47.26 48.06 17
77.712 46.125 11.732 1.867 30.35 4.77 14.13 97.38 4.24 46.46 47.08 21
77.816 46.120 12.031 1.852 31.28 5.46 23.28 97.37 4.20 48.07 48.98 29
77.908 46.132 12.332 1.878 31.26 1.76 19.57 97.44 4.32 48.60 49.66 30
78.008 46.123 12.576 1.851 32.05 4.69 24.21 97.39 4.29 49.54 50.61 33
78.112 46.116 12.936 1.892 31.64 4.84 22.97 97.42 4.25 48.38 49.36 38
78.208 46.117 13.226 1.878 30.57 4.96 13.60 97.46 4.12 46.31 47.31 19
78.312 46.113 13.502 1.860 29.99 4.68 18.47 97.39 4.22 50.68 51.72 31
78.408 46.118 13.778 1.848 30.43 1.85 14.28 97.40 4.33 51.27 52.35 21
78.508 46.121 14.073 1.896 29.66 3.99 18.21 97.41 4.29 51.46 52.57 32
78.612 46.112 14.389 1.917 30.19 2.47 14.40 97.43 4.35 51.46 52.60 24
78.700 46.120 14.688 1.897 29.98 4.38 28.50 97.49 4.36 52.82 53.95 54
78.804 46.115 14.982 1.910 30.92 4.58 18.43 97.52 4.37 56.41 57.53 35
78.916 46.124 15.324 1.913 30.58 3.98 15.76 97.50 4.42 54.70 55.94 27
79.036 46.124 15.692 1.892 30.27 4.29 18.27 97.55 4.31 54.81 56.07 28
79.100 46.108 15.899 1.878 29.42 2.38 21.67 97.59 4.31 55.33 56.50 39
79.216 46.125 16.210 1.873 29.41 4.39 14.62 97.60 4.49 56.86 58.20 26
79.312 46.124 16.490 1.928 29.53 3.09 12.23 97.63 4.50 55.06 56.54 19
79.404 46.108 16.799 1.916 29.61 4.28 22.36 97.57 4.76 55.81 57.59 40
79.512 46.146 17.159 1.901 31.37 4.45 18.23 97.50 4.92 55.24 57.26 30
79.612 46.164 17.429 1.880 33.00 2.64 17.46 97.42 5.53 62.87 65.24 28
79.708 46.199 17.727 1.876 35.35 4.48 17.72 97.41 6.39 64.09 67.27 28
79.812 46.226 18.057 1.889 35.34 5.89 28.88 97.50 7.37 54.71 59.23 39
79.908 46.251 18.359 1.891 36.09 4.51 26.63 97.36 8.85 48.40 54.58 45
80.012 46.239 18.682 1.913 39.16 3.17 27.56 96.93 12.97 44.14 54.77 44
80.108 46.229 18.969 1.874 39.90 2.71 22.53 96.51 23.84 46.02 67.30 31
80.212 46.196 19.235 1.837 39.22 6.86 18.36 96.25 34.44 53.25 84.73 23
80.304 46.187 19.493 1.864 38.71 7.78 32.08 96.24 26.79 44.58 67.78 37
80.404 46.092 19.750 1.824 37.44 6.24 24.31 96.22 31.59 45.66 73.53 23
80.516 46.041 19.994 1.879 38.72 7.18 20.23 96.29 33.60 45.79 75.67 24
80.604 45.917 20.196 1.819 40.18 4.47 21.85 96.34 37.58 48.76 82.54 27
80.712 45.829 20.400 1.839 38.61 2.93 18.61 96.36 51.97 43.77 92.06 22
80.804 45.738 20.571 1.848 39.21 6.62 27.49 96.38 56.27 46.13 98.50 36
80.908 45.482 20.771 1.837 39.91 6.95 29.02 96.33 41.56 50.23 87.91 33
81.004 45.432 20.865 1.904 42.18 3.46 31.13 96.30 39.98 47.86 84.04 34
81.108 45.182 21.023 1.861 41.93 3.04 24.93 96.26 39.76 53.50 89.47 26
81.204 45.034 21.097 1.921 42.38 7.56 29.96 96.22 55.99 45.26 97.31 33
81.312 44.791 21.185 1.916 41.12 6.63 35.40 96.22 62.39 48.13 106.51 33
81.412 44.552 21.303 1.904 40.51 2.63 18.55 96.20 75.25 50.18 121.20 19
81.504 44.334 21.334 1.925 43.35 6.86 29.13 96.21 72.63 49.41 117.81 25
81.620 43.996 21.366 1.940 43.91 7.09 20.15 96.39 69.20 42.08 107.42 22
81.704 43.742 21.375 1.935 42.10 5.60 23.70 96.62 60.12 27.47 84.31 25
81.812 43.441 21.379 1.967 41.95 4.52 42.31 97.03 56.34 15.71 69.31 43
81.916 43.112 21.407 1.951 40.96 3.46 38.23 97.34 55.31 9.86 62.18 48
82.008 42.841 21.376 1.943 40.04 5.48 28.27 97.46 59.38 7.93 64.29 32
82.104 42.589 21.368 1.972 41.14 3.00 19.92 97.33 73.94 6.89 77.52 20
82.212 42.274 21.343 1.982 38.75 2.97 27.21 97.28 75.88 5.97 78.58 33
82.300 41.967 21.325 1.989 41.12 3.27 19.51 97.25 79.78 5.28 81.84 23
82.400 41.703 21.323 1.979 39.90 5.80 27.71 97.32 77.04 4.99 78.97 37
82.504 41.381 21.320 1.973 40.71 4.92 28.79 97.40 81.08 4.58 82.62 34
82.604 41.125 21.308 1.997 39.74 7.16 51.10 97.39 91.47 4.86 93.09 53
82.708 40.782 21.332 1.984 39.02 3.04 19.23 97.28 110.54 4.87 112.15 24
82.812 40.466 21.339 1.999 36.70 3.74 20.51 97.24 82.12 4.70 83.62 29
82.912 40.197 21.338 2.033 34.83 3.64 21.04 97.17 113.75 4.76 115.22 31
83.004 39.942 21.331 1.999 30.71 2.60 14.56 97.18 98.86 4.74 100.31 22
83.112 39.613 21.325 2.010 30.10 4.87 14.17 97.23 113.73 4.68 115.08 20
83.208 39.281 21.306 2.022 29.94 4.84 18.02 97.23 116.24 4.63 117.58 27
83.312 38.993 21.289 2.048 31.01 4.95 21.62 97.23 107.86 4.55 109.13 34
83.408 38.708 21.267 2.073 32.01 4.55 12.85 97.19 104.85 4.48 106.03 19
83.508 38.381 21.248 2.064 34.32 4.83 19.74 97.16 84.67 4.40 85.86 32
83.608 38.071 21.240 2.051 33.61 4.81 25.82 97.10 92.33 4.44 93.49 33
83.720 37.712 21.223 2.055 33.79 2.99 20.95 97.07 76.11 4.49 77.15 28
83.812 37.388 21.215 2.073 34.58 8.18 25.72 97.07 96.66 4.50 97.75 20
83.912 37.086 21.203 2.082 34.34 4.95 10.72 97.05 92.95 4.49 94.11 11
84.032 36.753 21.201 2.054 32.14 5.46 21.62 97.01 89.63 4.44 90.72 28
84.100 36.520 21.194 2.083 32.00 2.68 24.33 97.09 101.80 4.54 102.95 35
84.216 36.194 21.184 2.060 30.71 2.70 19.12 97.04 92.87 4.43 93.76 27
84.308 35.921 21.189 2.078 31.74 2.85 13.01 96.99 94.73 4.52 95.84 15
84.400 35.642 21.190 2.093 31.28 5.79 22.13 97.02 84.07 4.30 84.79 33
84.508 35.282 21.194 2.098 30.40 5.32 19.45 97.05 100.78 4.41 101.20 27
84.604 35.013 21.186 2.102 30.25 5.37 18.62 96.96 98.87 4.30 99.79 25
84.708 34.732 21.189 2.106 32.94 6.21 17.10 96.86 94.21 4.56 94.62 21
84.800 34.423 21.189 2.114 33.11 2.59 17.66 96.96 4.49 99.24 99.75 23
84.912 34.115 21.201 2.125 35.28 2.45 18.33 96.92 4.47 92.96 93.79 23
85.004 33.849 21.197 2.131 34.79 5.41 28.85 96.93 4.45 104.82 105.55 33
85.112 33.527 21.192 2.113 35.09 3.72 19.98 96.89 4.34 101.37 102.07 22
85.200 33.258 21.191 2.150 36.12 5.37 33.65 96.91 4.40 96.53 97.16 31
85.304 32.971 21.197 2.141 36.95 3.72 16.45 96.87 4.40 92.78 93.54 18
85.412 32.622 21.204 2.145 35.09 5.60 19.40 96.87 4.38 98.87 99.75 22
85.504 32.325 21.199 2.165 38.45 6.65 16.88 96.85 4.40 102.49 103.30 21
85.608 32.034 21.209 2.172 38.87 2.27 23.72 96.89 4.40 102.47 103.55 38
85.720 31.750 21.193 2.170 38.18 2.24 19.89 96.88 4.37 104.29 105.43 32
85.820 31.401 21.195 2.189 37.56 2.96 44.97 96.85 4.37 103.20 104.34 47
85.900 31.177 21.198 2.166 38.91 5.80 38.16 96.87 4.45 107.61 108.72 54
86.004 30.880 21.198 2.178 38.69 3.11 16.28 96.83 4.35 107.17 108.30 22
86.112 30.528 21.192 2.195 38.85 2.47 18.52 96.83 4.41 106.35 107.33 29
86.204 30.279 21.190 2.221 35.43 5.65 26.94 96.83 4.43 105.89 107.01 39
86.312 30.026 21.185 2.202 33.67 6.50 19.35 96.82 4.44 109.52 110.64 24
86.400 29.705 21.192 2.192 35.07 4.38 17.23 96.85 4.53 107.01 108.20 21
86.504 29.408 21.197 2.197 36.31 2.37 20.60 96.82 4.51 106.48 107.68 27
86.616 29.039 21.199 2.233 34.55 5.89 23.43 96.85 4.44 100.22 101.48 32
86.708 28.768 21.201 2.222 34.44 4.74 21.04 96.85 4.53 99.19 100.38 32
86.800 28.534 21.208 2.222 35.03 2.78 27.03 96.82 5.02 93.41 94.89 44
86.912 28.258 21.207 2.216 38.01 2.80 17.24 96.78 5.29 99.61 101.42 28
87.008 27.904 21.217 2.224 35.79 5.62 18.51 96.75 5.65 99.81 101.96 26
87.112 27.588 21.213 2.258 35.85 3.30 22.86 96.61 5.95 86.90 89.37 34
87.216 27.288 21.223 2.250 35.58 5.90 38.01 96.56 6.93 90.31 93.70 53
87.304 26.946 21.216 2.263 38.40 2.32 17.75 96.45 8.13 88.92 93.29 26
87.408 26.636 21.223 2.293 40.32 2.52 27.44 96.38 10.17 98.22 104.61 41
87.516 26.323 21.223 2.282 44.40 6.33 20.78 96.31 11.38 83.98 92.27 28
87.612 25.997 21.225 2.280 42.20 2.54 37.89 96.29 12.85 67.19 77.57 54
87.708 25.688 21.230 2.287 44.88 2.75 39.95 96.09 15.44 71.81 84.65 55
87.804 25.370 21.244 2.284 44.66 5.72 49.39 95.77 21.27 72.01 90.40 50
87.912 25.067 21.257 2.283 46.93 3.01 29.94 95.48 28.25 72.54 97.43 31
88.012 24.809 21.230 2.272 48.92 3.98 32.54 95.45 29.43 77.70 103.41 38
88.104 24.596 21.230 2.306 50.07 4.22 22.25 95.28 25.19 80.74 102.53 23
88.212 24.327 21.206 2.323 45.73 8.79 32.86 95.02 25.87 92.59 115.57 34
88.308 24.109 21.183 2.312 45.95 4.13 53.35 94.89 33.65 89.37 119.95 58
88.404 23.935 21.152 2.307 45.60 7.11 38.67 94.85 42.45 88.35 127.42 39
88.512 23.719 21.106 2.299 49.52 7.43 19.79 94.84 46.04 86.12 128.57 19
88.604 23.597 21.040 2.305 49.56 4.97 27.70 94.85 45.86 86.23 128.37 29
88.708 23.427 20.951 2.319 49.29 5.18 28.08 94.82 46.11 87.02 129.44 23
88.824 23.283 20.829 2.303 48.48 8.81 36.20 94.82 48.26 88.56 133.06 25
88.904 23.200 20.731 2.310 51.25 6.43 40.19 94.78 49.66 94.21 140.04 29
89.024 23.094 20.579 2.314 53.66 6.10 47.61 94.78 43.06 86.44 126.04 38
89.112 23.020 20.444 2.331 54.51 6.50 35.00 94.94 33.55 83.78 114.29 27
89.208 22.981 20.310 2.323 57.25 7.06 36.42 95.09 31.94 78.63 107.65 31
89.320 22.934 20.147 2.332 58.41 5.33 43.46 94.95 36.45 81.24 114.57 35
89.412 22.877 19.993 2.328 58.41 6.47 26.40 94.82 47.21 82.71 126.15 21
89.516 22.890 19.849 2.354 58.27 11.23 57.68 94.88 50.08 76.86 123.02 59
89.708 22.868 19.568 2.336 55.28 4.67 50.13 95.50 32.87 42.65 73.26 47
89.812 22.872 19.407 2.333 53.60 5.33 48.64 95.38 34.77 52.17 83.94 39
90.012 22.881 19.121 2.319 53.52 4.96 36.13 95.26 40.43 56.08 93.30 37
90.108 22.892 18.978 2.323 46.72 4.54 21.54 95.39 44.84 68.57 109.38 21
90.220 22.901 18.810 2.339 42.04 7.31 26.79 95.69 50.15 46.98 93.44 32
90.312 22.910 18.656 2.323 38.34 3.19 33.99 96.03 51.47 33.35 81.12 45
90.404 22.893 18.509 2.315 35.52 3.39 23.10 96.15 55.93 26.66 78.53 30
90.520 22.868 18.317 2.331 36.82 3.08 19.56 96.20 56.10 22.65 74.58 25
90.600 22.863 18.155 2.326 34.72 2.87 23.80 96.21 56.88 21.45 74.05 31
90.704 22.858 17.992 2.325 32.94 5.20 12.68 96.20 55.86 20.19 71.74 12
90.816 22.850 17.794 2.310 33.31 3.85 27.43 96.27 52.86 19.69 68.35 31
90.916 22.886 17.630 2.310 34.99 6.36 17.41 96.36 52.92 19.49 68.25 18
91.008 22.898 17.462 2.306 34.03 7.24 17.04 96.41 51.27 19.39 66.32 17
91.104 22.918 17.298 2.297 34.81 6.33 18.97 96.51 50.01 19.35 65.14 21
91.212 22.902 17.121 2.302 33.08 3.29 29.14 96.38 47.82 18.95 62.56 37
91.304 22.916 16.960 2.292 33.34 3.46 15.71 96.43 49.40 18.06 63.14 17
91.416 22.943 16.803 2.289 35.26 6.29 17.43 96.38 49.64 18.94 64.30 20
91.504 22.955 16.637 2.307 37.98 7.22 17.51 96.42 45.73 18.28 59.68 22
91.616 22.967 16.465 2.305 38.86 3.55 17.85 96.45 45.33 18.28 59.35 19
91.704 22.947 16.311 2.301 38.51 6.66 30.11 96.43 45.16 18.76 59.57 36
91.816 23.004 16.135 2.297 38.67 2.65 45.88 96.42 41.98 17.79 55.33 42
91.916 23.008 15.972 2.290 40.63 3.71 37.99 96.42 43.16 17.83 56.60 31
92.020 23.015 15.817 2.283 39.37 6.50 10.39 96.46 41.06 18.24 54.87 9
92.132 23.020 15.630 2.286 37.47 6.63 16.86 96.46 41.07 18.13 54.84 18
92.220 22.980 15.475 2.286 33.77 5.33 33.81 96.45 39.64 18.02 53.21 43
92.308 22.973 15.327 2.277 31.02 3.26 14.60 96.45 38.30 17.92 51.82 17
92.404 22.996 15.172 2.276 33.14 6.60 16.97 96.43 39.33 18.65 53.54 23
92.524 22.998 14.977 2.283 35.13 2.53 14.87 96.46 36.49 17.75 49.85 20
92.608 23.002 14.850 2.279 36.79 7.26 16.34 96.43 33.34 17.07 46.20 21
92.704 22.990 14.702 2.266 38.11 7.62 22.38 96.29 30.17 16.49 42.75 22
92.816 23.001 14.566 2.266 38.07 9.19 30.13 96.24 29.52 16.56 42.14 34
92.920 22.972 14.441 2.273 38.42 3.85 40.33 96.13 31.31 17.21 44.29 42
93.012 23.004 14.332 2.271 46.16 2.69 25.07 96.13 32.46 17.61 45.76 29
93.112 23.021 14.242 2.276 45.69 3.91 18.83 96.18 31.17 17.58 44.43 24
93.212 23.056 14.171 2.282 48.49 2.60 17.22 96.26 30.51 17.45 43.81 21
93.312 22.991 14.076 2.273 45.24 2.79 69.76 96.32 28.67 16.64 41.65 97
93.412 23.003 14.013 2.267 53.23 2.50 31.21 96.40 28.52 15.78 40.67 41
93.516 23.004 13.968 2.264 58.19 3.37 60.24 96.36 30.39 17.36 43.60 79
93.604 23.055 13.922 2.268 66.25 3.79 22.54 96.29 32.59 17.54 45.70 26
93.716 23.005 13.847 2.272 61.79 3.60 79.12 96.25 33.40 17.90 46.84 83
93.904 23.051 13.725 2.283 66.51 5.88 55.61 96.30 31.19 15.67 42.78 63
94.040 23.012 13.652 2.275 63.47 3.68 76.78 96.37 31.13 17.07 44.17 106
94.204 23.038 13.528 2.274 64.94 3.44 39.56 96.30 29.91 16.28 42.07 50
94.316 23.015 13.453 2.285 59.79 3.79 61.29 96.25 34.75 17.42 47.66 83
94.416 23.029 13.390 2.287 55.56 3.57 37.78 96.25 34.29 17.35 47.15 44
94.512 23.035 13.328 2.282 50.19 3.71 33.25 96.26 31.85 18.79 46.05 41
94.616 23.015 13.258 2.276 49.90 3.96 42.52 96.24 32.44 18.63 46.52 57
94.716 23.037 13.231 2.274 51.33 3.44 29.06 96.28 30.83 18.91 45.22 37
94.824 23.040 13.170 2.271 57.46 3.63 39.62 96.32 31.64 18.56 45.63 51
94.936 23.059 13.123 2.272 67.08 4.63 37.47 96.36 32.10 18.21 45.68 44
95.028 23.050 13.079 2.268 73.90 4.09 70.49 96.34 31.55 19.19 46.15 70
95.216 23.063 12.984 2.266 81.55 3.66 80.40 96.32 32.36 17.75 45.55 94
95.416 23.059 12.878 2.268 88.37 4.77 97.55 96.25 29.98 18.97 44.45 108
95.612 23.061 12.800 2.265 94.15 5.01 87.48 96.22 29.93 19.43 44.82 92
95.816 23.075 12.698 2.266 88.59 9.34 71.28 96.27 19.12 30.18 44.74 77
96.028 23.065 12.584 2.259 83.91 6.18 81.90 96.24 19.26 29.79 44.55 108
96.212 23.070 12.468 2.258 76.08 3.81 79.30 96.23 19.38 30.17 45.01 103
96.408 23.081 12.363 2.263 70.88 3.43 32.85 96.26 18.59 31.18 45.25 45
96.524 23.078 12.313 2.252 70.09 6.47 41.04 96.24 18.05 32.32 45.82 57
96.612 23.065 12.256 2.257 63.45 3.25 46.83 96.25 19.28 30.28 44.97 66
96.716 23.066 12.205 2.253 60.47 3.40 54.45 96.25 18.42 31.80 45.61 71
96.816 23.059 12.144 2.247 59.63 3.85 76.55 96.24 19.09 31.26 45.75 100
97.016 23.069 12.024 2.242 57.59 3.59 40.10 96.25 19.18 29.63 44.26 52
97.120 23.071 11.976 2.244 61.23 3.87 58.55 96.30 19.16 29.91 44.45 80
97.212 23.063 11.939 2.241 61.74 3.50 26.96 96.28 19.02 30.78 45.19 33
97.320 23.071 11.860 2.243 61.26 3.68 33.80 96.25 17.18 32.28 44.89 43
97.416 23.062 11.829 2.239 66.37 3.44 71.39 96.31 18.00 29.99 43.37 97
97.512 23.063 11.764 2.242 62.07 8.25 49.95 96.30 18.27 28.43 42.22 64
97.736 23.057 11.674 2.236 66.41 3.51 73.76 96.33 17.62 28.36 41.50 83
97.908 23.044 11.556 2.235 72.26 4.17 75.32 96.32 17.98 27.89 41.30 87
98.008 23.061 11.492 2.234 66.97 3.75 28.11 96.30 17.68 29.48 42.57 33
98.116 23.063 11.448 2.235 66.12 3.19 56.37 96.31 17.80 30.43 43.64 77
98.304 23.058 11.356 2.233 65.89 3.99 74.21 96.36 17.63 29.13 42.06 100
98.416 23.046 11.288 2.234 64.06 3.47 34.22 96.30 17.69 29.34 42.45 43
98.516 23.034 11.226 2.233 70.50 5.23 50.25 96.30 17.51 29.56 42.52 64
98.620 23.035 11.178 2.233 71.39 4.45 70.68 96.31 17.64 29.32 42.33 75
98.816 23.039 11.050 2.237 67.64 3.98 62.65 96.34 17.32 29.61 42.42 68
98.912 23.044 11.001 2.236 73.25 7.32 67.75 96.31 18.23 29.13 42.82 90
99.140 23.033 10.874 2.229 76.94 6.48 58.55 96.28 17.98 30.51 43.93 78
99.324 23.024 10.780 2.226 84.07 3.44 48.75 96.30 17.76 30.24 43.40 67
99.424 23.023 10.691 2.226 84.95 3.63 73.45 96.30 17.29 32.96 45.62 98
99.524 23.032 10.643 2.227 86.05 4.24 75.40 96.28 17.63 32.71 45.72 103
99.716 23.015 10.530 2.221 81.56 3.75 121.54 96.26 19.33 29.98 44.72 136
100.028 23.008 10.388 2.219 79.15 3.71 69.47 96.28 17.60 31.62 44.69 80
100.216 23.018 10.281 2.216 78.30 6.18 75.74 96.25 18.99 32.12 46.60 102
100.320 23.002 10.230 2.216 76.81 3.64 31.76 96.25 19.90 31.09 46.44 42
100.424 22.990 10.147 2.217 64.85 3.57 31.93 96.27 20.11 30.68 46.25 41
100.532 23.016 10.109 2.217 60.08 3.50 67.76 96.28 20.07 30.58 46.09 92
100.628 23.009 10.032 2.219 55.18 3.63 67.15 96.29 19.83 31.27 46.58 85
100.836 22.985 9.948 2.222 61.17 3.63 38.05 96.27 19.73 30.86 46.12 48
100.940 22.974 9.854 2.219 69.90 3.35 36.82 96.28 19.80 27.50 42.67 41
101.040 22.968 9.829 2.220 70.81 3.50 47.16 96.29 19.77 28.96 44.14 57
101.148 23.006 9.745 2.222 70.48 3.78 73.22 96.33 33.14 17.80 46.43 82
101.352 23.008 9.629 2.217 77.66 4.07 91.65 96.35 33.73 16.85 46.08 102
101.548 23.023 9.532 2.209 83.29 4.35 72.69 96.36 33.85 17.78 47.16 85
101.664 23.005 9.465 2.219 85.00 3.56 64.56 96.37 33.90 18.49 47.85 57
101.856 22.966 9.348 2.208 79.55 5.80 82.27 96.35 34.88 17.64 48.09 66
102.060 22.983 9.246 2.222 74.61 3.64 75.33 96.38 32.96 18.78 47.28 91
102.252 22.997 9.134 2.221 68.83 3.73 58.56 96.39 32.61 18.56 46.75 81
102.348 22.985 9.071 2.221 64.29 3.68 35.82 96.39 35.37 18.27 49.21 44
102.464 22.987 9.041 2.215 55.91 3.19 57.13 96.42 32.98 18.31 46.87 81
102.568 22.974 8.962 2.218 58.68 4.00 33.02 96.45 36.47 17.15 49.11 41
102.664 22.983 8.884 2.209 60.09 3.31 33.79 96.41 37.59 17.82 50.98 47
102.760 22.940 8.834 2.207 63.38 3.62 29.91 96.40 38.10 17.44 51.14 38
102.856 22.992 8.786 2.212 61.46 4.58 94.20 96.42 36.92 17.79 50.23 132
103.064 22.951 8.681 2.209 65.82 3.61 67.76 96.45 35.93 17.67 49.24 94
103.164 22.979 8.621 2.216 71.55 3.34 59.31 96.47 37.03 18.29 50.92 73
103.348 22.945 8.513 2.215 73.82 3.47 45.06 96.48 34.78 18.17 48.64 61
103.448 22.990 8.450 2.206 68.69 3.26 64.76 96.48 35.88 18.85 50.34 89
103.620 23.033 8.351 2.202 64.15 3.68 73.15 96.50 35.00 18.12 48.74 105
103.812 22.948 8.263 2.205 66.41 3.47 46.07 96.53 34.63 19.15 49.46 48
103.916 22.925 8.197 2.198 67.71 4.52 55.81 96.55 36.88 18.95 51.40 54
104.040 22.914 8.155 2.198 73.28 3.42 37.25 96.52 36.75 19.43 51.87 44
104.136 22.946 8.081 2.200 71.25 3.66 74.34 96.51 36.69 19.77 52.12 77
104.328 22.907 7.961 2.194 73.64 4.03 52.82 96.53 36.07 19.65 51.46 60
104.432 22.992 7.899 2.187 75.82 3.45 102.96 96.50 38.73 19.75 54.21 106
104.636 22.969 7.772 2.184 79.97 3.68 58.67 96.56 36.83 17.63 50.26 76
104.828 22.932 7.665 2.185 77.31 3.27 62.77 96.60 39.53 19.06 54.35 81
104.928 22.975 7.607 2.194 81.30 4.16 73.26 96.59 40.35 20.01 56.02 72
105.128 22.927 7.472 2.186 71.46 4.02 65.18 96.60 38.75 19.10 53.65 86
105.212 22.927 7.454 2.186 72.03 5.35 52.97 96.61 43.52 18.41 57.71 75
105.416 22.972 7.347 2.189 78.05 3.18 82.81 96.62 40.71 18.82 55.31 121
105.512 22.880 7.259 2.183 74.51 5.93 31.91 96.62 43.44 19.30 58.47 43
105.620 22.965 7.225 2.191 73.55 3.33 63.76 96.62 43.89 19.89 59.56 83
105.824 22.995 7.100 2.196 69.64 4.86 101.72 96.62 41.70 17.72 55.33 117
106.008 22.895 6.999 2.201 63.81 5.34 48.10 96.69 43.42 17.76 57.00 66
106.212 22.935 6.879 2.196 62.36 3.25 58.39 96.66 45.76 19.28 60.86 83
106.316 22.921 6.824 2.193 57.58 3.53 29.11 96.68 19.47 45.69 60.98 41
106.420 22.951 6.757 2.187 48.21 3.02 42.32 96.76 19.80 41.51 57.01 63
106.508 22.895 6.722 2.191 45.69 3.40 24.52 96.74 19.64 45.47 60.86 34
106.612 22.926 6.656 2.188 42.29 5.94 27.32 96.75 18.67 46.81 61.27 40
106.708 22.883 6.596 2.191 42.56 5.80 33.56 96.75 18.39 48.43 62.67 57
106.812 22.932 6.561 2.187 41.50 4.42 32.91 96.79 18.98 49.00 63.72 52
106.908 22.936 6.483 2.200 46.87 3.40 32.89 96.77 17.89 47.78 61.47 56
107.012 22.884 6.435 2.208 49.52 3.50 27.45 96.84 19.58 48.60 64.00 45
107.112 22.884 6.367 2.219 52.34 2.65 30.63 96.80 19.35 48.65 63.78 47
107.204 22.924 6.326 2.184 53.13 3.00 62.62 96.78 20.22 46.52 62.55 78
107.320 22.923 6.253 2.176 54.99 3.37 48.53 96.79 17.24 47.29 60.74 56
107.400 22.908 6.195 2.189 61.41 3.76 58.24 96.73 17.40 46.29 59.98 69
107.528 22.868 6.134 2.210 66.01 4.48 36.58 96.66 17.54 47.18 60.97 42
107.624 22.904 6.049 2.232 62.51 4.60 47.28 96.65 18.27 53.98 68.22 56
107.716 22.930 5.971 2.213 64.61 4.50 73.29 96.65 18.01 55.35 69.30 67
107.912 22.914 5.821 2.193 61.07 4.38 64.18 96.83 14.53 28.72 40.80 83
108.116 22.854 5.699 2.201 58.56 3.25 35.70 96.59 13.27 27.80 39.03 50
108.212 22.985 5.628 2.203 58.05 3.55 63.51 96.58 18.19 53.94 68.11 85
108.308 22.932 5.596 2.194 52.20 3.10 34.91 96.62 17.18 56.26 69.33 47
108.408 22.781 5.595 2.187 47.68 3.34 20.85 96.68 18.37 56.69 70.96 27
108.512 22.941 5.571 2.201 50.51 2.99 46.41 96.66 18.44 55.00 69.35 68
108.608 22.908 5.575 2.161 45.73 3.36 35.19 96.72 16.87 51.27 64.17 49
108.712 22.850 5.642 2.194 48.38 3.67 31.73 96.69 18.55 54.29 68.74 43
108.812 22.967 5.689 2.181 54.66 3.23 57.68 96.69 18.96 54.74 69.50 87
108.908 22.938 5.755 2.174 55.26 3.24 30.13 96.68 17.84 53.01 66.65 41
109.020 22.983 5.857 2.175 54.33 3.47 52.94 96.64 18.78 51.19 65.71 64
109.108 22.981 5.947 2.162 53.72 3.77 63.90 96.64 18.50 50.58 64.81 76
109.312 22.942 6.211 2.192 48.45 4.79 47.81 96.54 17.82 46.69 60.25 44
109.404 22.941 6.370 2.198 47.81 3.75 27.84 96.49 18.22 47.66 61.59 31
109.520 22.950 6.552 2.174 44.35 5.40 24.57 96.43 18.51 47.16 61.24 24
109.612 22.947 6.747 2.169 43.85 4.66 15.15 96.40 18.40 46.66 60.57 18
109.708 22.971 6.958 2.171 41.55 6.43 17.75 96.34 18.25 45.27 59.08 18
109.816 23.009 7.203 2.204 42.09 4.07 22.30 96.27 18.10 43.99 57.59 19
109.952 22.986 7.528 2.222 47.34 5.56 57.84 96.19 18.20 40.81 54.53 58
110.048 22.977 7.832 2.215 54.24 5.61 28.34 96.21 18.39 38.10 52.06 29
110.136 22.982 8.117 2.215 57.29 4.56 30.20 96.24 17.58 33.91 47.43 32
110.220 22.964 8.359 2.209 59.19 3.66 66.79 96.30 17.55 30.09 43.79 70
110.404 22.979 8.935 2.213 55.18 3.84 67.74 96.40 14.45 17.73 29.59 79
110.524 23.022 9.281 2.217 53.97 3.71 46.04 96.29 17.44 30.27 43.55 56
110.612 23.000 9.561 2.231 52.58 7.36 37.19 96.25 17.67 32.98 46.16 45
110.712 22.985 9.874 2.237 46.45 6.38 28.77 96.24 17.60 31.96 45.01 30
110.812 22.989 10.158 2.230 42.80 3.50 24.74 96.23 17.74 30.29 43.55 27
110.912 22.979 10.468 2.232 42.12 3.99 21.45 96.28 17.07 26.00 39.03 23
111.008 22.986 10.767 2.247 40.00 4.26 23.24 96.19 17.85 25.61 39.01 28
111.120 22.977 11.097 2.237 42.66 3.43 37.99 96.06 17.58 25.03 38.19 42
111.236 23.003 11.436 2.256 42.47 4.97 39.10 96.01 18.40 27.39 41.13 35
111.296 23.011 11.705 2.256 46.95 3.89 25.69 96.09 18.20 27.62 41.18 26
111.416 23.007 11.989 2.255 48.11 3.54 46.44 96.08 17.79 26.39 39.84 47
111.528 23.028 12.351 2.263 45.77 3.73 23.39 96.18 17.70 25.64 39.15 28
111.632 23.020 12.646 2.258 42.18 3.73 53.63 96.21 17.48 28.16 41.44 73
111.716 23.007 12.953 2.264 42.06 3.66 31.63 96.31 17.84 30.46 43.84 40
111.820 23.013 13.269 2.264 38.14 4.05 24.10 96.33 17.93 31.67 45.08 22
111.908 23.019 13.567 2.261 38.78 7.16 12.13 96.33 18.58 33.48 47.55 10
112.012 23.009 13.877 2.271 33.84 6.62 18.21 96.37 18.11 34.07 47.61 21
112.116 23.012 14.223 2.274 31.44 4.44 18.38 96.40 17.53 34.36 47.47 24
112.212 23.010 14.521 2.286 30.85 6.26 21.54 96.39 17.85 35.30 48.67 24
112.320 23.013 14.833 2.285 31.91 5.13 13.37 96.39 17.85 37.06 50.58 15
112.412 23.005 15.121 2.295 31.60 2.47 11.84 96.41 17.78 37.92 51.23 13
112.508 23.017 15.391 2.291 31.78 2.90 19.34 96.47 17.76 40.58 53.92 21
112.604 22.995 15.683 2.296 30.82 3.59 19.06 96.46 17.98 42.06 55.62 24
112.724 22.966 16.020 2.299 31.52 2.68 26.45 96.41 17.90 44.20 57.73 33
112.808 22.962 16.308 2.305 34.34 7.21 20.14 96.40 18.19 42.88 56.67 25
112.900 22.958 16.582 2.301 33.88 6.27 14.31 96.50 18.13 44.45 58.16 15
113.000 22.981 16.879 2.315 35.59 7.15 18.68 96.31 16.88 41.17 54.25 22
113.116 22.966 17.197 2.290 35.29 3.31 30.99 96.19 17.15 44.23 57.64 42
113.212 22.980 17.502 2.299 36.69 2.90 20.95 96.07 18.13 49.82 63.99 21
113.316 23.042 17.812 2.289 37.17 7.45 26.95 96.01 19.91 53.19 68.75 33
113.412 23.073 18.104 2.302 38.46 2.58 23.96 96.07 20.80 52.71 69.25 27
113.520 23.097 18.419 2.297 41.30 3.61 29.90 96.07 21.06 43.10 61.03 38
113.608 23.140 18.707 2.306 42.06 3.19 26.09 95.66 30.82 39.77 67.66 31
113.704 23.133 18.995 2.306 41.68 3.51 29.23 95.08 54.35 39.56 90.97 32
113.812 23.136 19.300 2.282 43.87 6.62 45.46 94.50 72.92 42.58 112.16 33
113.908 23.098 19.570 2.301 44.64 5.18 21.10 94.38 85.29 49.46 130.68 17
114.024 23.047 19.850 2.304 45.21 4.14 26.91 94.43 83.18 49.03 128.25 26
114.112 23.003 20.054 2.310 47.35 4.52 36.22 94.57 85.84 48.45 130.41 34
114.216 22.927 20.280 2.315 42.40 4.28 33.87 94.66 86.93 49.61 132.66 31
114.316 22.825 20.475 2.308 45.34 4.81 26.50 94.75 89.53 49.72 135.35 24
114.416 22.698 20.658 2.338 45.65 4.64 39.47 94.82 90.83 50.62 137.51 40
114.516 22.550 20.824 2.336 45.29 4.42 18.86 94.85 96.00 50.08 142.16 17
114.620 22.388 20.976 2.312 43.59 4.39 36.34 94.94 93.17 49.63 138.89 36
114.708 22.232 21.095 2.320 44.97 4.09 34.65 94.86 94.55 49.68 140.37 35
114.812 22.051 21.200 2.332 43.54 4.85 31.93 94.87 91.11 49.04 136.22 33
114.904 21.894 21.302 2.345 45.39 5.53 24.92 94.84 88.59 45.75 130.32 25
115.008 21.622 21.377 2.357 44.49 9.67 29.61 94.83 85.96 44.62 126.59 30
115.108 21.404 21.427 2.361 44.07 4.46 35.63 94.82 91.13 41.86 128.84 37
115.208 21.149 21.467 2.358 45.22 9.48 25.72 94.81 90.92 39.99 126.80 26
115.312 20.860 21.491 2.401 45.37 8.11 30.62 94.96 97.85 34.41 128.26 33
115.412 20.577 21.505 2.389 44.85 4.14 32.10 95.33 84.41 25.78 106.48 37
115.512 20.261 21.511 2.422 44.26 4.20 37.22 95.81 66.72 19.21 82.95 49
115.608 19.977 21.503 2.434 46.10 3.24 30.17 96.34 77.60 13.80 88.63 41
115.712 19.637 21.507 2.392 43.92 6.34 27.14 96.34 66.74 12.46 76.35 37
115.808 19.355 21.493 2.412 43.90 3.34 34.70 96.18 88.53 10.73 95.95 40
115.920 19.042 21.479 2.418 42.95 6.85 38.12 96.22 101.97 9.21 107.59 43
116.004 18.750 21.474 2.412 43.65 3.15 21.32 96.37 102.20 7.93 106.54 27
116.112 18.430 21.472 2.408 41.17 6.13 27.09 96.51 78.41 6.37 81.59 39
116.204 18.156 21.465 2.439 40.40 3.17 37.80 96.70 84.19 5.69 86.93 57
116.316 17.827 21.473 2.434 40.21 2.74 32.21 96.62 95.76 5.68 98.13 51
116.412 17.542 21.475 2.460 44.67 6.26 14.89 96.57 107.00 5.26 109.13 22
116.508 17.262 21.484 2.449 45.70 6.32 21.83 96.52 108.65 4.99 110.57 29
116.612 16.978 21.478 2.451 46.40 6.64 37.84 96.56 120.06 4.73 121.68 50
116.708 16.659 21.470 2.480 47.14 3.11 55.26 96.66 117.17 4.48 118.63 68
116.808 16.340 21.459 2.488 49.31 3.58 39.28 96.75 100.26 4.35 101.64 49
116.912 16.027 21.450 2.470 49.26 3.63 40.60 96.84 108.81 4.49 110.19 42
117.004 15.785 21.431 2.502 45.87 3.48 39.41 96.83 98.97 4.71 100.27 42
117.112 15.419 21.417 2.525 41.45 3.77 27.95 96.79 109.92 4.63 111.16 34
117.204 15.116 21.404 2.538 39.05 3.52 28.38 96.78 106.79 4.54 107.89 39
117.308 14.838 21.383 2.518 35.75 2.95 22.11 96.75 109.22 4.57 110.31 32
117.400 14.552 21.373 2.533 33.36 3.74 19.27 96.81 106.35 4.56 107.43 28
117.512 14.202 21.362 2.508 30.99 5.71 17.29 96.79 113.53 4.48 114.61 23
117.616 13.878 21.358 2.531 30.47 2.41 14.65 96.81 98.09 4.53 98.95 21
117.708 13.568 21.363 2.534 30.57 5.71 17.52 96.86 89.63 4.34 90.31 25
117.812 13.265 21.353 2.564 29.98 2.54 14.16 96.90 96.04 4.51 97.13 15
117.904 12.958 21.356 2.581 30.31 3.04 20.62 96.91 106.16 4.53 106.90 28
118.012 12.656 21.351 2.564 31.63 5.63 16.72 96.94 115.01 4.45 115.75 22
118.104 12.329 21.354 2.575 31.43 5.35 14.45 96.99 112.64 4.50 113.60 20
118.208 12.065 21.354 2.554 33.48 2.58 27.69 96.96 89.67 4.44 90.85 39
118.316 11.749 21.356 2.539 34.32 5.63 21.07 96.96 86.77 4.44 87.87 29
118.408 11.476 21.355 2.569 35.54 2.90 18.36 96.95 4.50 111.12 112.28 25
118.512 11.121 21.365 2.597 36.46 5.69 24.55 96.95 4.35 109.61 110.03 28
118.596 10.886 21.361 2.590 36.81 5.69 27.08 97.02 4.36 86.25 87.13 28
118.716 10.528 21.353 2.641 38.06 3.68 26.27 96.98 4.30 83.48 84.63 38
118.804 10.319 21.352 2.634 38.39 2.20 29.32 97.10 4.51 92.41 93.41 45
118.908 9.984 21.360 2.630 37.78 5.17 23.00 97.10 4.42 83.29 84.25 32
119.024 9.587 21.357 2.602 38.63 2.40 38.60 97.08 4.33 85.51 86.57 60
119.088 9.361 21.353 2.647 37.98 2.52 25.87 97.07 4.33 94.36 95.50 40
119.208 9.074 21.357 2.678 37.99 5.64 20.56 97.07 4.41 105.05 106.11 32
119.312 8.767 21.362 2.684 36.35 5.07 31.47 97.14 4.34 92.18 93.24 48
119.412 8.495 21.347 2.636 35.16 5.24 21.56 97.15 4.30 93.81 94.94 30
119.512 8.188 21.350 2.624 36.30 4.89 22.29 97.25 4.42 95.78 96.91 31
119.600 7.900 21.362 2.591 38.09 2.15 16.29 97.25 4.52 90.23 91.33 20
119.716 7.577 21.358 2.619 35.52 5.46 22.21 97.23 4.24 82.17 83.28 29
119.804 7.268 21.363 2.655 34.85 4.51 27.89 97.24 4.52 109.91 111.05 28
119.916 6.984 21.360 2.662 35.69 6.48 31.92 97.32 4.43 109.24 110.37 37
120.008 6.653 21.360 2.657 36.79 3.18 15.52 97.34 4.52 107.97 109.15 21
120.100 6.389 21.357 2.732 37.80 2.28 21.22 97.32 4.51 110.42 111.59 27
120.204 6.068 21.364 2.683 36.40 5.47 26.73 97.35 4.49 103.28 104.45 40
120.304 5.772 21.362 2.701 35.22 2.78 23.20 97.38 4.63 108.06 109.31 30
120.412 5.497 21.357 2.736 37.32 4.99 29.70 97.39 4.57 105.90 107.27 42
120.516 5.156 21.364 2.739 38.06 5.12 20.95 97.45 4.48 98.76 100.02 27
120.612 4.881 21.365 2.724 36.73 4.77 26.14 97.49 4.74 101.72 103.10 43
120.712 4.566 21.371 2.713 39.12 4.56 29.75 97.48 4.70 105.16 106.72 49
120.804 4.257 21.394 2.700 36.24 4.21 22.47 97.38 4.85 90.96 92.64 32
120.916 3.950 21.415 2.714 37.10 2.83 19.82 97.32 5.02 93.77 95.60 31
121.016 3.567 21.403 2.707 36.48 5.05 36.77 97.29 6.03 128.10 130.58 60
121.112 3.312 21.426 2.721 36.35 2.45 17.13 97.30 6.76 97.53 100.91 28
121.216 2.991 21.394 2.738 36.63 5.11 24.41 97.33 9.37 78.01 84.56 42
121.316 2.652 21.425 2.682 36.24 5.66 25.17 97.05 15.09 57.75 70.43 41
121.416 2.390 21.423 2.713 33.27 3.07 29.42 96.68 16.64 61.03 75.30 45
121.512 2.106 21.415 2.671 35.50 3.08 24.98 96.33 34.97 69.78 102.15 35
121.620 1.820 21.395 2.675 35.81 2.72 16.15 96.20 43.00 69.32 109.00 21
121.708 1.585 21.376 2.683 38.72 6.58 12.77 96.21 42.90 66.61 106.06 16
121.812 1.320 21.312 2.684 38.36 2.72 31.81 96.25 42.98 57.87 97.43 23
121.916 1.110 21.253 2.673 38.40 6.51 22.08 96.33 42.35 52.25 91.20 24
122.020 0.883 21.144 2.698 38.92 6.50 38.71 96.36 40.10 51.87 88.54 40
122.112 0.741 21.059 2.677 41.41 6.10 26.21 96.38 41.69 56.95 95.17 26
122.204 0.542 20.926 2.666 41.06 5.87 21.74 96.39 40.96 59.47 96.90 26
122.308 0.394 20.779 2.621 41.49 3.44 18.76 96.36 38.97 72.22 107.64 20
122.412 0.239 20.588 2.631 38.40 5.28 29.75 96.34 39.23 67.28 102.94 34
122.508 0.148 20.472 2.610 37.41 7.06 20.03 96.34 37.16 64.78 98.43 19
122.608 0.037 20.262 2.637 37.95 3.73 29.63 96.30 35.69 60.07 92.21 32
122.708 -0.047 20.045 2.613 38.95 4.29 23.63 96.26 35.18 60.34 91.97 25
122.820 -0.117 19.781 2.572 40.70 3.15 19.59 96.27 34.61 65.53 96.61 22
122.904 -0.198 19.511 2.538 40.54 5.30 25.97 96.30 33.84 75.68 105.88 27
123.012 -0.200 19.254 2.502 40.26 2.84 26.23 96.51 35.05 55.76 87.23 32
123.104 -0.239 18.976 2.483 39.89 6.74 44.14 96.79 51.43 27.35 75.50 61
123.208 -0.216 18.691 2.502 38.36 3.12 27.10 97.11 51.74 16.18 64.96 37
123.316 -0.272 18.314 2.258 36.40 4.66 28.00 97.45 44.37 9.86 51.59 42
123.408 -0.212 18.033 2.437 34.46 2.69 24.20 97.64 41.57 6.84 46.23 35
123.512 -0.200 17.739 2.474 31.61 1.96 15.16 97.52 54.10 6.73 58.03 25
123.612 -0.181 17.477 2.452 32.50 4.59 15.07 97.44 59.27 6.08 62.34 24
123.708 -0.175 17.125 2.434 34.36 2.88 15.08 97.45 60.50 5.53 63.01 26
123.808 -0.151 16.871 2.435 36.02 2.70 27.55 97.43 56.68 5.08 58.79 37
123.912 -0.152 16.600 2.183 40.27 2.08 30.60 97.52 51.05 4.51 52.90 46
124.032 -0.154 16.226 2.083 41.33 4.14 41.69 97.49 54.26 4.47 55.87 62
124.100 -0.167 15.923 1.923 42.32 2.01 36.89 97.44 57.42 4.34 58.86 61
124.208 -0.156 15.664 2.071 41.19 3.02 42.83 97.37 57.76 4.36 59.32 66
124.304 -0.144 15.405 2.272 40.65 2.71 27.55 97.37 58.57 4.48 60.01 45
124.416 -0.144 15.091 2.322 38.25 3.95 21.14 97.38 55.82 4.38 57.22 36
124.508 -0.130 14.756 2.330 36.61 4.79 17.10 97.38 54.52 4.34 55.91 24
124.612 -0.119 14.484 2.165 34.37 2.41 28.22 97.39 53.50 4.29 54.78 50
124.704 -0.106 14.153 2.181 35.33 5.37 24.69 97.45 54.06 4.26 55.32 36
124.808 -0.089 13.788 2.168 37.46 5.43 16.62 97.40 52.43 4.27 53.62 23
124.920 -0.069 13.482 2.223 36.53 4.80 21.36 97.33 52.22 4.18 53.34 31
125.000 -0.060 13.170 2.172 34.25 4.74 28.18 97.32 52.60 4.25 53.70 46
125.116 -0.059 12.883 2.183 33.57 4.13 35.83 97.32 48.09 4.05 49.27 63
125.204 -0.020 12.537 2.109 33.54 2.27 18.20 97.29 51.39 4.19 52.52 31
125.316 -0.023 12.260 2.095 32.17 1.96 16.41 97.31 50.97 4.16 52.07 25
125.412 -0.021 11.893 2.111 30.14 5.23 17.45 97.33 50.09 4.20 51.21 29
125.520 -0.018 11.625 1.929 27.18 3.03 19.53 97.31 46.37 3.92 47.26 33
125.632 -0.021 11.297 1.832 27.13 4.34 13.64 97.31 47.19 4.13 47.96 23
125.720 -0.016 11.033 1.763 28.64 4.45 15.74 97.32 43.71 3.99 44.17 25
125.804 -0.022 10.728 1.796 29.91 4.54 19.04 97.39 4.01 44.17 44.66 20
125.912 -0.012 10.400 1.793 31.59 1.99 12.53 97.30 4.08 46.54 47.06 18
126.000 -0.016 10.169 1.833 31.10 4.96 19.10 97.35 4.23 46.99 48.14 29
126.108 -0.018 9.856 1.887 30.31 4.52 27.72 97.31 4.16 48.49 49.57 50
126.212 -0.023 9.567 1.866 31.57 1.88 33.58 97.34 4.22 47.82 48.89 56
126.312 -0.015 9.291 1.844 31.91 4.84 13.33 97.38 4.14 49.95 50.95 14
126.412 -0.025 8.971 1.799 29.98 2.17 16.27 97.38 4.17 48.04 49.14 22
126.508 -0.023 8.657 1.786 27.67 4.71 27.46 97.36 4.23 47.96 49.13 38
126.608 -0.016 8.321 1.755 25.63 1.94 14.83 97.35 4.09 49.56 50.59 21
126.712 -0.024 8.032 1.729 26.17 2.90 8.27 97.39 4.15 51.19 52.26 11
126.808 -0.034 7.778 1.771 27.32 2.81 13.31 97.43 4.28 50.81 51.99 20
126.912 -0.027 7.550 1.749 27.70 4.61 16.32 97.44 4.25 52.00 53.18 26
127.008 -0.033 7.276 1.730 28.94 4.28 13.44 97.48 4.24 52.77 53.95 22
127.116 -0.032 6.834 1.763 30.77 1.99 23.99 97.44 4.19 50.58 51.77 46
127.208 -0.035 6.637 1.746 32.03 3.14 27.43 97.44 4.32 50.45 51.74 52
127.312 -0.041 6.323 1.739 33.38 4.42 22.43 97.47 4.15 54.91 56.09 34
127.416 -0.041 5.937 1.761 33.17 4.31 20.15 97.50 4.28 53.62 54.93 30
127.508 -0.032 5.665 1.747 35.78 4.25 21.01 97.55 4.40 54.78 56.22 31
127.612 -0.048 5.424 1.701 34.29 4.15 25.98 97.60 4.41 55.50 56.85 42
127.704 -0.053 5.122 1.687 33.59 2.85 13.62 97.62 4.56 57.81 59.30 24
127.820 -0.040 4.675 1.761 32.34 1.84 38.39 97.60 4.64 54.78 56.55 57
127.904 -0.043 4.372 1.764 32.75 2.48 21.44 97.58 4.75 55.58 57.44 30
128.012 -0.051 4.025 1.751 31.69 4.26 17.99 97.58 4.78 55.61 57.68 29
128.112 -0.068 3.755 1.735 33.13 4.27 10.84 97.59 5.44 60.93 63.31 15
128.208 -0.042 3.369 1.718 31.83 4.68 23.73 97.52 6.67 62.81 66.43 38
128.312 -0.117 3.090 1.683 33.41 2.86 19.83 97.54 8.75 57.22 63.10 37
128.400 -0.048 2.752 1.742 34.44 4.57 22.71 97.43 14.50 57.88 69.43 38
128.504 -0.091 2.514 1.750 34.85 3.43 27.40 97.14 29.04 52.51 78.66 51
128.612 -0.064 2.178 1.765 34.37 6.87 28.82 96.79 63.50 41.99 102.46 42
128.712 -0.050 1.871 1.709 33.66 4.99 22.55 96.57 80.93 40.83 118.75 28
128.808 -0.057 1.619 1.722 32.89 2.48 13.81 96.61 79.05 34.50 110.15 19
128.916 -0.083 1.379 1.728 32.69 6.24 16.22 96.60 72.60 31.56 100.73 20
129.028 -0.078 1.161 1.750 30.53 2.43 19.01 96.66 65.10 34.12 95.77 28
129.092 -0.095 0.993 1.695 29.96 5.82 14.31 96.67 50.57 38.58 85.68 17
129.208 -0.054 0.727 1.707 30.70 3.40 24.46 96.74 54.33 37.43 88.25 35
129.304 -0.038 0.584 1.723 30.83 5.78 13.84 96.74 64.48 34.88 95.85 14
129.408 -0.014 0.444 1.735 32.26 6.09 17.66 96.77 57.13 39.18 92.77 17
129.500 -0.038 0.297 1.726 33.28 6.65 15.00 96.75 63.36 36.84 96.78 15
129.616 -0.048 0.178 1.699 33.80 3.81 20.51 96.67 69.32 37.40 103.41 23
129.708 -0.060 0.055 1.632 37.70 3.49 21.44 96.64 81.25 44.78 123.09 29
129.800 -0.065 0.015 1.664 36.10 4.42 21.76 96.60 83.46 49.01 129.65 24
129.916 -0.093 -0.034 1.692 36.57 6.09 26.12 96.57 82.76 46.53 126.49 32
130.016 -0.042 -0.128 1.671 36.47 2.44 39.80 96.55 81.79 48.92 127.89 59
130.116 -0.044 -0.154 1.652 35.07 2.49 15.63 96.53 81.36 48.08 126.67 20
130.212 -0.058 -0.140 1.673 34.79 5.91 19.86 96.60 85.55 44.50 127.41 26
130.308 -0.080 -0.088 1.732 34.51 5.82 18.77 96.68 83.46 41.25 122.29 25
130.408 -0.013 -0.170 1.778 37.82 2.29 20.09 96.82 80.61 35.71 114.07 30
130.512 -0.035 -0.107 1.783 38.85 2.38 28.26 96.81 50.12 26.52 74.68 36
130.608 -0.048 -0.070 1.788 39.58 3.40 26.08 96.63 79.80 36.64 114.08 32
130.716 -0.032 -0.087 1.763 41.49 6.61 59.74 96.53 82.60 44.82 124.75 56
130.824 -0.072 -0.018 1.744 45.59 2.58 21.92 96.47 82.25 46.83 126.38 24
130.900 -0.049 -0.043 1.726 46.13 3.91 30.15 96.55 92.73 50.71 140.66 37
131.008 -0.046 -0.082 1.735 46.86 4.33 37.03 96.72 66.12 42.69 106.29 51
131.116 -0.057 -0.060 1.653 40.37 3.86 44.03 96.65 81.28 42.77 121.52 51
131.208 -0.060 -0.081 1.753 40.02 3.76 28.48 96.61 91.04 43.51 131.86 35
131.312 -0.049 -0.096 1.734 39.42 3.82 35.11 96.55 92.72 46.76 136.86 45
131.404 -0.060 -0.071 1.723 39.19 3.69 19.93 96.58 98.69 49.15 145.07 22
131.508 -0.061 -0.067 1.761 37.79 3.42 17.23 96.58 84.13 42.46 123.82 18
131.616 -0.043 -0.079 1.750 40.92 7.18 17.82 96.62 86.51 40.39 124.19 18
131.704 -0.061 -0.018 1.756 39.05 4.33 30.53 96.65 64.32 42.78 104.31 28
131.808 -0.088 -0.010 1.710 39.75 9.23 25.71 96.74 57.79 36.70 91.63 21
131.912 -0.079 0.001 1.744 40.15 5.05 45.04 96.76 54.98 47.35 99.49 43
132.004 -0.067 0.044 1.771 39.41 3.98 20.63 96.68 44.68 54.00 95.22 23
132.116 -0.054 0.055 1.790 36.61 6.21 21.88 96.64 35.80 61.41 94.02 26
132.220 -0.055 0.040 1.752 37.47 4.51 15.70 96.66 41.02 64.83 102.98 19
132.316 -0.069 0.099 1.762 34.09 3.36 22.06 96.65 42.76 74.88 114.76 29
132.412 -0.060 0.082 1.812 34.49 3.10 17.14 96.67 46.25 71.01 114.34 18
132.508 -0.087 0.114 1.750 35.31 6.59 34.75 96.69 43.57 79.79 120.60 45
132.604 -0.145 0.156 1.794 38.26 3.35 25.67 96.68 50.68 75.46 123.33 29
132.708 -0.142 0.173 1.818 38.49 5.71 19.72 96.75 46.38 81.54 125.15 28
132.812 -0.129 0.166 1.855 38.69 4.61 26.55 96.73 46.36 82.80 126.46 40
132.908 -0.043 0.076 1.872 37.01 4.50 37.34 96.80 46.33 85.31 128.88 62
133.008 -0.041 0.055 1.840 36.86 2.59 24.54 96.82 45.28 67.43 110.10 33
133.104 -0.125 0.161 1.835 36.94 6.51 11.47 96.84 45.87 84.07 127.12 12
133.216 -0.114 0.116 1.801 36.28 6.24 23.95 96.77 49.48 84.47 131.15 27
133.312 -0.117 0.133 1.724 36.49 4.49 21.11 96.83 49.44 60.93 107.61 22
133.400 -0.061 0.060 1.696 36.66 4.79 19.06 96.89 49.81 80.38 127.41 22
133.512 -0.046 0.042 1.708 37.46 3.29 22.61 96.88 46.17 72.50 116.03 31
133.604 -0.047 0.044 1.872 36.35 6.51 36.10 96.95 49.25 71.37 117.90 47
133.712 -0.126 0.111 1.874 37.20 5.78 18.24 96.99 49.63 69.37 116.42 23
133.800 -0.077 0.084 1.842 36.07 5.77 19.66 96.98 53.02 68.46 118.59 19
133.908 -0.074 0.095 1.841 35.16 3.13 19.38 96.99 50.27 45.51 92.96 21
134.024 -0.087 0.102 1.854 31.68 5.48 26.90 97.02 50.42 42.44 89.94 34
134.108 -0.172 0.199 1.808 30.74 3.01 18.52 97.03 50.50 40.25 87.72 21
134.208 -0.167 0.191 1.719 29.51 5.71 13.35 97.06 50.71 39.75 87.27 16
134.304 -0.161 0.171 1.695 29.28 3.27 15.99 97.09 48.48 53.75 99.14 21
134.404 -0.169 0.182 1.696 27.26 2.05 16.46 97.15 45.43 62.76 104.98 23
134.504 -0.160 0.196 1.722 27.06 2.05 17.99 97.17 47.15 71.25 115.03 24
134.608 -0.100 0.119 1.724 27.06 3.03 17.92 97.22 45.67 69.61 111.74 26
134.712 -0.094 0.089 1.722 27.01 4.32 13.84 97.23 46.01 72.45 114.87 17
134.812 -0.073 0.055 1.714 26.84 4.16 12.58 97.18 50.18 72.30 119.09 17
134.904 -0.175 0.195 1.719 26.29 4.97 15.73 97.17 50.71 87.24 134.69 21
135.012 -0.149 0.168 1.717 25.34 3.58 14.80 97.17 54.39 85.15 136.16 21
135.112 -0.102 0.109 1.739 26.94 3.41 14.49 97.17 53.81 84.14 134.57 20
135.208 -0.077 0.078 1.740 28.21 2.01 14.07 97.18 55.78 64.47 116.87 19
135.300 -0.148 0.175 1.715 28.65 2.04 17.20 97.17 55.68 100.00 152.35 24
135.408 -0.072 0.060 1.715 27.80 4.84 26.27 97.12 52.24 86.44 135.42 35
135.512 -0.160 0.193 1.718 27.02 5.17 20.16 97.11 53.12 88.41 138.21 28
135.604 -0.089 0.094 1.702 27.94 5.13 18.38 97.12 52.98 90.74 140.44 23
135.712 -0.124 0.092 1.711 28.32 2.11 15.71 97.11 52.22 101.12 149.98 22
135.812 -0.135 0.096 1.723 24.96 2.21 9.21 97.13 51.22 94.01 141.78 9
135.908 -0.163 0.200 1.705 23.09 2.21 14.60 97.12 50.61 93.94 141.19 19
136.004 -0.156 0.206 1.699 21.98 5.05 12.02 97.10 47.86 102.29 146.73 14
136.112 -0.161 0.180 1.694 22.81 2.14 9.22 97.08 49.42 98.37 144.34 10
136.208 -0.170 0.173 1.678 22.12 5.05 8.43 97.08 51.31 91.08 138.95 9
136.316 -0.194 0.203 1.669 22.41 5.09 10.67 97.08 52.34 97.79 146.74 13
136.404 -0.178 0.213 1.654 25.39 5.10 14.13 97.08 52.57 96.56 145.74 19
136.520 -0.168 0.228 1.634 28.68 2.13 9.29 97.06 52.50 97.54 146.65 11
136.612 -0.202 0.258 1.601 29.64 2.46 16.87 97.06 52.35 91.00 139.99 20
136.708 -0.109 0.133 1.612 29.09 6.07 30.58 97.06 55.51 85.88 138.05 35
136.816 -0.130 0.132 1.565 28.77 6.05 24.64 97.05 53.86 85.76 136.35 26
136.916 -0.150 0.171 1.542 29.69 6.27 12.32 97.06 54.77 93.19 144.58 13
137.008 -0.163 0.173 1.518 28.67 2.09 10.32 97.10 56.21 77.60 130.51 11
137.096 -0.167 0.196 1.485 26.88 5.45 10.02 97.15 54.48 87.90 139.06 10
137.216 -0.181 0.228 1.458 28.07 2.23 11.11 97.16 52.64 73.55 122.87 12
137.308 -0.199 0.252 1.426 27.27 2.07 10.88 97.16 54.74 59.91 111.40 12
137.404 -0.115 0.139 1.280 27.61 4.59 20.97 97.15 52.49 66.76 116.00 27
137.516 -0.117 0.153 1.256 27.77 5.51 30.73 97.06 52.86 67.77 117.33 42
137.612 -0.131 0.138 1.220 28.06 2.35 15.89 97.07 54.80 78.35 129.75 20
137.700 -0.148 0.171 1.239 28.73 5.19 9.27 97.08 53.82 83.75 134.25 10
137.812 -0.154 0.178 1.220 26.80 2.65 15.44 97.07 54.86 101.68 153.28 14
137.912 -0.169 0.182 1.201 23.48 6.02 7.58 97.07 56.15 102.08 154.93 7
138.008 -0.176 0.198 1.140 24.14 5.75 11.57 97.15 56.95 96.66 150.33 13
138.112 -0.172 0.204 1.105 24.60 2.81 8.87 97.16 55.85 101.02 153.53 10
138.216 -0.188 0.215 1.058 24.47 5.09 9.33 97.16 55.36 101.54 153.55 10
138.316 -0.182 0.235 0.867 25.19 2.27 15.44 97.11 55.09 94.30 146.09 18
138.416 -0.154 0.233 0.847 28.36 5.42 11.33 97.10 53.36 90.36 140.41 13
138.504 -0.136 0.221 0.813 28.27 5.25 9.73 97.10 53.63 103.43 153.59 10
138.608 -0.136 0.232 0.765 27.64 5.17 14.08 97.10 52.95 106.50 155.98 14
138.712 -0.105 0.137 0.752 26.72 2.14 35.74 97.11 56.16 104.88 157.55 48
138.804 -0.107 0.139 0.759 26.16 2.17 13.83 97.21 54.81 100.73 152.08 17
138.908 -0.112 0.147 0.736 26.54 2.85 11.55 97.21 58.23 94.49 149.24 13
139.028 -0.118 0.133 0.692 25.87 3.00 8.84 97.22 55.62 106.75 158.81 10
139.100 -0.110 0.114 0.651 21.67 5.08 8.70 97.23 53.87 105.22 155.49 11
139.208 -0.109 0.153 0.467 22.22 5.20 13.77 97.16 53.15 105.85 155.29 14
139.312 -0.126 0.162 0.434 23.36 2.14 12.83 97.16 54.19 102.58 153.01 15
139.400 -0.117 0.175 0.393 23.86 3.25 10.21 97.17 56.75 107.66 160.59 10
139.500 -0.112 0.165 0.342 24.00 5.55 9.15 97.20 56.82 113.07 165.97 9
139.604 -0.121 0.176 0.323 24.48 4.89 12.81 97.27 59.00 100.19 155.21 15
139.712 -0.122 0.161 0.285 26.87 4.84 10.32 97.28 56.03 101.33 153.28 12
139.812 -0.127 0.162 0.253 27.62 5.37 8.52 97.29 54.92 106.21 157.13 8
139.908 -0.099 0.145 -0.012 29.78 4.98 17.53 97.31 54.80 109.42 160.27 22
140.012 -0.157 0.178 0.094 28.83 3.74 28.07 97.22 58.31 84.02 138.41 35
140.100 -0.159 0.177 0.069 28.30 5.03 12.56 97.23 61.40 84.05 141.25 15
140.220 -0.086 0.125 0.051 26.70 4.96 26.01 97.27 62.55 112.50 170.65 39
140.312 -0.084 0.087 0.035 24.38 2.17 13.78 97.31 64.20 113.79 173.53 15
140.412 -0.084 0.083 0.023 20.86 2.76 7.68 97.32 67.24 116.38 179.17 9
140.504 -0.084 0.082 0.023 19.40 2.00 6.53 97.32 66.81 116.00 178.37 7
140.612 -0.084 0.082 0.023 16.28 3.01 2.11 97.32 67.02 116.00 178.58 2
140.708 -0.084 0.082 0.023 15.59 4.75 3.23 97.32 66.81 116.98 179.36 2
140.804 -0.083 0.082 0.023 13.93 2.84 2.15 97.32 67.00 116.35 178.91 2
140.916 -0.083 0.082 0.023 13.68 5.43 2.70 97.32 67.16 116.61 179.33 2
141.008 -0.084 0.082 0.023 13.99 3.22 3.96 97.32 66.79 116.99 179.34 4
141.108 -0.084 0.083 0.023 13.64 2.56 2.46 97.32 67.01 116.45 179.01 2
141.212 -0.084 0.083 0.023 13.66 2.21 4.08 97.32 67.08 116.11 178.71 3
141.304 -0.084 0.083 0.023 12.74 5.22 4.24 97.32 66.93 115.87 178.35 3


==> data/convergence_analysis/011_sim_x_icp_1/COVARIANCE_SAMPLING.yaml <==
importance_sampling:
  add_ambient: false
  normal_sampling:
    use: false
  redundancy_removal:
    use: false
  covariance_sampling:
    use: true
    rate: 0.8
logging:
  enabled: true
  file: /tmp/kiss_icp.log
voxelization:
  importance_sampling: 0.4
  initial:
    type: kiss-icp
    use: true
    voxel_size: 0.4


==> data/convergence_analysis/011_sim_x_icp_1/COVARIANCE_SAMPLING_evo.txt <==
id timestamp sec_from_start dist dist_from_start ape
3 26.172 0.304 0.002 0.000 0.027
7 26.560 0.692 0.002 0.000 0.027
11 26.968 1.100 0.002 0.000 0.027
15 27.364 1.496 0.002 0.000 0.027
19 27.768 1.900 0.008 0.000 0.022
23 28.164 2.296 0.025 0.009 0.022
27 28.564 2.696 0.051 0.037 0.015
31 28.972 3.104 0.135 0.102 0.075
35 29.368 3.500 0.308 0.210 0.143
39 29.768 3.900 0.833 0.366 0.104
43 30.184 4.316 0.943 0.567 0.044
47 30.576 4.708 1.271 0.777 0.022
51 30.984 5.116 1.383 0.989 0.092
55 31.380 5.512 1.697 1.172 0.039
59 31.788 5.920 1.779 1.325 0.038
63 32.172 6.304 1.853 1.437 0.077
67 32.600 6.732 2.120 1.541 0.055
71 32.988 7.120 2.177 1.582 0.051
75 33.380 7.512 2.346 1.692 0.082
79 33.780 7.912 2.496 1.823 0.072
83 34.168 8.300 2.702 1.958 0.066
87 34.572 8.704 3.124 2.389 0.067
91 34.984 9.116 3.820 3.098 0.034
95 35.376 9.508 4.743 4.054 0.036
99 35.772 9.904 5.897 5.288 0.114
103 36.184 10.316 7.160 6.544 0.108
107 36.584 10.716 8.368 7.700 0.058
111 36.980 11.112 9.605 8.936 0.058
115 37.384 11.516 10.961 10.211 0.034
119 37.772 11.904 12.005 11.376 0.102
123 38.184 12.316 13.315 12.590 0.020
127 38.576 12.708 14.449 13.790 0.078
131 38.972 13.104 15.603 14.985 0.120
135 39.388 13.520 16.877 16.195 0.061
139 39.788 13.920 18.000 17.373 0.121
143 40.168 14.300 19.176 18.530 0.104
147 40.580 14.712 20.399 19.793 0.146
151 40.988 15.120 21.656 21.008 0.112
155 41.372 15.504 22.932 22.245 0.094
159 41.784 15.916 24.176 23.452 0.085
163 42.176 16.308 25.025 24.295 0.045
167 42.568 16.700 25.661 24.910 0.062
171 42.972 17.104 26.093 25.358 0.126
175 43.384 17.516 26.496 25.635 0.123
179 43.972 18.104 26.985 26.075 0.103
183 44.484 18.616 27.407 26.505 0.105
187 44.872 19.004 27.740 26.827 0.106
191 45.284 19.416 28.106 27.160 0.128
195 45.676 19.808 28.427 27.459 0.111
199 46.076 20.208 28.744 27.747 0.098
203 46.476 20.608 29.038 28.033 0.118
207 46.884 21.016 29.381 28.338 0.119
211 47.280 21.412 29.785 28.629 0.109
215 47.672 21.804 30.080 28.910 0.155
219 48.084 22.216 30.540 29.346 0.091
223 48.472 22.604 31.097 29.927 0.076
227 48.872 23.004 31.646 30.476 0.080
231 49.280 23.412 32.221 31.045 0.079
235 49.680 23.812 32.823 31.660 0.085
239 50.100 24.232 33.537 32.346 0.077
243 50.472 24.604 34.170 32.953 0.094
247 50.884 25.016 34.799 33.595 0.075
251 51.280 25.412 35.392 34.197 0.072
255 51.672 25.804 35.999 34.791 0.050
259 52.084 26.216 36.618 35.417 0.053
263 52.480 26.612 37.247 36.019 0.088
267 52.884 27.016 37.898 36.632 0.130
271 53.288 27.420 38.478 37.254 0.086
275 53.684 27.816 39.079 37.854 0.082
279 54.076 28.208 39.678 38.433 0.088
283 54.472 28.604 40.250 39.033 0.073
287 54.880 29.012 40.911 39.649 0.153
291 55.276 29.408 41.474 40.244 0.158
295 55.672 29.804 41.889 40.668 0.115
299 56.072 30.204 42.427 41.197 0.115
303 56.476 30.608 42.957 41.718 0.120
307 56.880 31.012 43.484 42.196 0.122
311 57.272 31.404 44.004 42.722 0.120
315 57.680 31.812 44.586 43.312 0.137
319 58.072 32.204 45.162 43.875 0.172
323 58.484 32.616 45.730 44.451 0.198
327 58.872 33.004 46.241 44.983 0.218
331 59.288 33.420 46.844 45.546 0.247
335 59.680 33.812 47.377 46.078 0.254
339 60.088 34.220 47.912 46.628 0.280
343 60.476 34.608 48.450 47.138 0.308
347 60.884 35.016 48.975 47.696 0.326
351 61.268 35.400 49.519 48.215 0.369
355 61.684 35.816 50.071 48.775 0.375
359 62.072 36.204 50.603 49.287 0.412
363 62.480 36.612 51.159 49.855 0.412
367 62.884 37.016 51.586 50.295 0.474
371 63.280 37.412 51.840 50.488 0.447
375 63.688 37.820 52.017 50.636 0.470
379 64.072 38.204 52.171 50.762 0.471
383 64.676 38.808 52.399 50.998 0.455
387 65.096 39.228 52.602 51.187 0.457
391 65.476 39.608 52.769 51.342 0.446
395 65.884 40.016 52.937 51.505 0.450
399 66.272 40.404 53.090 51.653 0.450
403 66.780 40.912 53.284 51.845 0.462
407 67.176 41.308 53.445 51.993 0.456
411 67.576 41.708 53.602 52.143 0.457
415 67.972 42.104 53.767 52.293 0.461
419 68.376 42.508 53.867 52.388 0.443
423 68.784 42.916 54.042 52.600 0.449
427 69.172 43.304 54.240 52.781 0.443
431 69.584 43.716 54.432 52.956 0.440
435 69.968 44.100 54.631 53.163 0.431
439 70.384 44.516 54.870 53.407 0.433
443 70.776 44.908 55.099 53.629 0.422
447 71.176 45.308 55.331 53.846 0.405
451 71.576 45.708 55.565 54.059 0.394
455 71.984 46.116 55.780 54.276 0.407
459 72.376 46.508 55.996 54.484 0.386
463 72.772 46.904 56.230 54.694 0.367
467 73.176 47.308 56.458 54.903 0.388
471 73.580 47.712 56.783 55.167 0.373
475 73.984 48.116 57.241 55.675 0.345
479 74.372 48.504 57.789 56.266 0.344
483 74.772 48.904 58.376 56.804 0.317
487 75.164 49.296 58.950 57.360 0.291
491 75.580 49.712 59.587 58.029 0.284
495 75.972 50.104 60.249 58.666 0.255
499 76.376 50.508 60.856 59.289 0.223
503 76.772 50.904 61.470 59.882 0.218
507 77.168 51.300 62.070 60.478 0.174
511 77.568 51.700 62.668 61.082 0.183
515 77.976 52.108 63.282 61.706 0.175
519 78.380 52.512 63.946 62.348 0.156
523 78.776 52.908 64.437 62.898 0.208
527 79.180 53.312 64.920 63.351 0.146
531 79.572 53.704 65.470 63.939 0.123
535 79.968 54.100 66.088 64.512 0.118
539 80.376 54.508 66.634 65.058 0.167
543 80.776 54.908 67.275 65.665 0.111
547 81.176 55.308 67.912 66.304 0.121
551 81.572 55.704 68.517 66.929 0.145
555 81.980 56.112 69.104 67.558 0.168
559 82.376 56.508 69.745 68.141 0.115
563 82.776 56.908 70.375 68.751 0.134
567 83.180 57.312 71.030 69.380 0.119
571 83.580 57.712 71.646 69.996 0.117
575 83.976 58.108 72.247 70.591 0.129
579 84.388 58.520 72.822 71.202 0.161
583 84.772 58.904 73.484 71.784 0.087
587 85.184 59.316 74.073 72.428 0.142
591 85.576 59.708 74.665 73.026 0.148
595 85.992 60.124 75.295 73.658 0.152
599 86.368 60.500 75.829 74.232 0.203
603 86.772 60.904 76.329 74.638 0.115
607 87.180 61.312 76.613 74.949 0.089
611 87.576 61.708 76.915 75.223 0.076
615 87.984 62.116 77.214 75.484 0.100
619 88.384 62.516 77.540 75.788 0.141
623 88.776 62.908 77.871 76.114 0.081
627 89.192 63.324 78.248 76.447 0.126
631 89.584 63.716 78.561 76.747 0.052
635 89.976 64.108 78.894 77.051 0.069
639 90.376 64.508 79.204 77.351 0.071
643 90.776 64.908 79.593 77.642 0.017
647 91.172 65.304 79.909 77.947 0.087
651 91.572 65.704 80.302 78.261 0.163
655 91.976 66.108 80.750 78.724 0.103
659 92.384 66.516 81.360 79.378 0.066
663 92.776 66.908 82.235 80.274 0.062
667 93.176 67.308 83.434 81.471 0.089
671 93.576 67.708 84.637 82.681 0.109
675 93.976 68.108 85.759 83.808 0.080
679 94.376 68.508 87.007 85.062 0.101
683 94.776 68.908 88.232 86.366 0.132
687 95.160 69.292 89.473 87.529 0.134
691 95.580 69.712 90.716 88.775 0.130
695 95.976 70.108 91.876 89.972 0.148
699 96.388 70.520 93.175 91.241 0.190
703 96.784 70.916 94.412 92.401 0.144
707 97.184 71.316 95.554 93.595 0.142
711 97.580 71.712 96.814 94.794 0.227
715 97.980 72.112 98.105 95.974 0.173
719 98.372 72.504 99.242 97.125 0.142
723 98.772 72.904 100.473 98.375 0.140
727 99.172 73.304 101.740 99.622 0.175
731 99.576 73.708 102.765 100.618 0.204
735 99.980 74.112 103.649 101.475 0.205
739 100.376 74.508 104.505 102.363 0.178
743 100.772 74.904 105.617 103.489 0.159
747 101.180 75.312 106.847 104.787 0.271
751 101.572 75.704 108.090 105.931 0.189
755 101.980 76.112 109.278 107.168 0.178
759 102.380 76.512 110.555 108.430 0.249
763 102.780 76.912 111.800 109.659 0.221
767 103.172 77.304 113.049 110.859 0.264
771 103.572 77.704 114.227 112.076 0.238
775 103.976 78.108 115.441 113.285 0.295
779 104.380 78.512 116.616 114.463 0.276
783 104.768 78.900 117.808 115.634 0.325
787 105.168 79.300 119.021 116.846 0.309
791 105.580 79.712 120.290 118.073 0.361
795 105.976 80.108 121.495 119.335 0.351
799 106.372 80.504 122.639 120.489 0.318
803 106.780 80.912 123.639 121.444 0.309
807 107.176 81.308 124.583 122.312 0.325
811 107.572 81.704 125.505 123.289 0.401
815 107.984 82.116 126.733 124.523 0.461
819 108.368 82.500 127.883 125.659 0.482
823 108.776 82.908 129.071 126.821 0.459
827 109.180 83.312 130.245 128.049 0.510
831 109.576 83.708 131.482 129.292 0.562
835 109.980 84.112 132.779 130.548 0.562
839 110.376 84.508 133.948 131.736 0.559
843 110.776 84.908 135.138 132.914 0.578
847 111.180 85.312 136.344 134.133 0.588
851 111.572 85.704 137.550 135.302 0.628
855 111.968 86.100 138.700 136.468 0.630
859 112.380 86.512 139.854 137.687 0.679
863 112.776 86.908 141.114 138.882 0.684
867 113.180 87.312 142.297 140.084 0.723
871 113.584 87.716 143.564 141.347 0.748
875 113.980 88.112 144.821 142.578 0.754
879 114.376 88.508 145.786 143.511 0.755
883 114.776 88.908 146.515 144.232 0.762
887 115.180 89.312 147.173 144.938 0.777
891 115.584 89.716 147.794 145.588 0.803
895 116.176 90.308 148.668 146.428 0.745
899 116.588 90.720 149.334 147.114 0.765
903 116.984 91.116 150.026 147.816 0.750
907 117.372 91.504 150.700 148.476 0.720
911 117.772 91.904 151.354 149.115 0.717
915 118.200 92.332 152.045 149.812 0.712
919 118.592 92.724 152.705 150.462 0.703
923 118.988 93.120 153.246 151.039 0.715
927 119.380 93.512 153.647 151.345 0.688
931 119.784 93.916 153.915 151.554 0.671
935 120.384 94.516 154.335 151.970 0.685
939 120.784 94.916 154.570 152.196 0.674
943 121.284 95.416 154.823 152.436 0.663
947 122.096 96.228 155.225 152.841 0.661
951 122.680 96.812 155.556 153.160 0.661
955 123.188 97.320 155.838 153.441 0.653
959 123.580 97.712 156.053 153.652 0.651
963 124.184 98.316 156.372 153.972 0.647
967 124.688 98.820 156.645 154.246 0.644
971 125.392 99.524 157.044 154.649 0.640
975 126.096 100.228 157.439 155.040 0.631
979 126.600 100.732 157.730 155.318 0.627
983 127.108 101.240 158.015 155.606 0.634
987 127.732 101.864 158.392 155.961 0.629
991 128.416 102.548 158.797 156.345 0.625
995 128.828 102.960 159.053 156.576 0.607
999 129.416 103.548 159.416 156.900 0.615
1003 129.984 104.116 159.795 157.222 0.605
1007 130.500 104.632 160.151 157.522 0.597
1011 131.196 105.328 160.609 157.921 0.578
1015 131.688 105.820 160.963 158.198 0.596
1019 132.384 106.516 161.417 158.592 0.589
1023 132.776 106.908 161.704 158.812 0.582
1027 133.180 107.312 161.983 159.038 0.600
1031 133.596 107.728 162.261 159.274 0.591
1035 134.184 108.316 162.729 159.784 0.625
1039 134.580 108.712 163.254 159.889 0.603
1043 134.976 109.108 163.600 160.092 0.570
1047 135.472 109.604 164.230 160.702 0.592
1051 135.884 110.016 165.071 161.562 0.591
1055 136.288 110.420 166.229 162.771 0.578
1059 136.780 110.912 167.749 164.332 0.587
1063 137.188 111.320 168.973 165.480 0.616
1067 137.596 111.728 170.229 166.758 0.642
1071 137.976 112.108 171.446 168.004 0.630
1075 138.388 112.520 172.712 169.282 0.650
1079 138.792 112.924 173.902 170.475 0.666
1083 139.184 113.316 175.082 171.617 0.675
1087 139.588 113.720 176.313 172.866 0.687
1091 139.976 114.108 177.472 174.027 0.704
1095 140.384 114.516 178.424 174.988 0.729
1099 140.776 114.908 179.291 175.818 0.735
1103 141.176 115.308 180.195 176.740 0.768
1107 141.580 115.712 181.347 177.934 0.850
1111 141.988 116.120 182.571 179.222 0.879
1115 142.384 116.516 183.788 180.370 0.867
1119 142.776 116.908 184.959 181.540 0.909
1123 143.180 117.312 186.204 182.814 0.960
1127 143.580 117.712 187.424 184.062 0.939
1131 143.972 118.104 188.671 185.277 0.999
1135 144.384 118.516 189.882 186.511 0.962
1139 144.784 118.916 191.110 187.715 1.052
1143 145.156 119.288 192.283 188.820 1.050
1147 145.580 119.712 193.462 190.080 1.040
1151 145.984 120.116 194.672 191.283 1.078
1155 146.372 120.504 195.899 192.447 1.107
1159 146.780 120.912 197.108 193.673 1.123
1163 147.180 121.312 198.366 194.908 1.134
1167 147.580 121.712 199.585 196.155 1.067
1171 147.984 122.116 200.598 197.168 1.091
1175 148.376 122.508 201.471 198.015 1.036
1179 148.776 122.908 202.339 198.908 1.029
1183 149.172 123.304 203.440 199.970 0.893
1187 149.580 123.712 204.814 201.251 0.896
1191 149.980 124.112 206.056 202.408 0.674
1195 150.372 124.504 207.412 203.557 0.713
1199 150.772 124.904 208.716 204.830 0.651
1203 151.184 125.316 209.996 206.153 0.682
1207 151.588 125.720 211.321 207.363 0.491
1211 151.980 126.112 212.571 208.515 0.375
1215 152.380 126.512 213.690 209.685 0.445
1219 152.780 126.912 214.955 210.853 0.338
1223 153.184 127.316 216.160 212.029 0.319
1227 153.576 127.708 217.331 213.193 0.313
1231 153.972 128.104 218.636 214.382 0.213
1235 154.380 128.512 219.932 215.671 0.253
1239 154.780 128.912 221.174 216.875 0.209
1243 155.160 129.292 222.065 217.733 0.207
1247 155.568 129.700 222.771 218.366 0.123
1251 155.984 130.116 223.148 218.725 0.184
1255 156.376 130.508 223.400 218.800 0.149
1259 156.784 130.916 223.656 218.903 0.040
1263 157.184 131.316 223.902 218.942 0.155
1267 157.576 131.708 224.099 218.975 0.093
1271 157.980 132.112 224.278 219.067 0.091
1275 158.384 132.516 224.458 219.132 0.101
1279 158.776 132.908 224.700 219.151 0.188
1283 159.172 133.304 225.039 219.160 0.164
1287 159.580 133.712 225.298 219.171 0.080
1291 159.976 134.108 225.641 219.182 0.077
1295 160.372 134.504 225.919 219.191 0.181
1299 160.780 134.912 226.092 219.198 0.076
1303 161.180 135.312 226.422 219.204 0.077
1307 161.580 135.712 226.882 219.211 0.175
1311 161.976 136.108 227.167 219.228 0.172
1315 162.384 136.516 227.264 219.273 0.171
1319 162.776 136.908 227.527 219.358 0.054
1323 163.164 137.296 227.696 219.490 0.115
1327 163.584 137.716 228.015 219.668 0.096
1331 163.980 138.112 228.144 219.851 0.104
1335 164.384 138.516 228.486 220.043 0.179
1339 164.780 138.912 228.711 220.234 0.037
1343 165.168 139.300 228.835 220.423 0.066
1347 165.568 139.700 229.158 220.620 0.080
1351 165.976 140.108 229.522 220.823 0.205
1355 166.380 140.512 229.805 221.024 0.050
1359 166.776 140.908 229.819 221.033 0.049
1363 167.176 141.308 229.822 221.033 0.049


==> data/convergence_analysis/011_sim_x_icp_1/NORMAL_SAMPLING.csv <==
ts x y z t t_sel t_reg compr e_x e_y e_z icp_iter
-0.112 0.000 0.000 0.000 19.44 7.53 0.11 98.72 nan nan nan 0
0.000 0.002 0.001 0.002 18.55 5.72 2.28 98.72 51.43 143.81 188.46 2
0.104 0.003 0.001 0.002 18.01 4.52 1.41 98.72 51.43 143.97 188.62 2
0.200 0.004 0.001 0.003 18.21 5.60 1.44 98.73 51.48 144.12 188.83 2
0.292 0.005 0.002 0.003 17.08 4.62 1.15 98.73 51.48 144.12 188.83 2
0.392 0.004 0.002 0.003 16.42 3.69 0.99 98.73 51.47 143.78 188.49 2
0.492 0.005 0.002 0.003 16.13 6.24 1.18 98.73 51.48 144.12 188.83 2
0.596 0.005 0.002 0.003 16.66 5.22 1.48 98.73 51.48 144.12 188.83 2
0.704 0.005 0.001 0.003 16.63 5.05 0.99 98.73 51.54 144.18 188.95 2
0.800 0.005 0.002 0.003 16.85 3.93 0.97 98.73 51.48 144.12 188.83 2
0.900 0.005 0.002 0.003 16.55 6.53 0.86 98.73 51.48 144.12 188.83 2
0.996 0.005 0.002 0.003 16.56 3.76 0.93 98.73 51.50 144.07 188.82 2
1.100 0.005 0.001 0.003 16.93 4.38 1.08 98.73 51.41 146.40 191.05 2
1.200 0.006 0.001 0.003 17.65 5.52 1.41 98.72 51.46 144.45 189.13 2
1.296 0.006 0.002 0.002 17.15 4.28 1.49 98.72 49.90 145.19 188.34 2
1.404 0.005 0.000 0.003 17.78 5.80 1.93 98.72 47.42 147.52 188.28 3
1.496 0.005 0.001 0.003 17.85 5.36 1.34 98.72 47.11 147.38 187.82 3
1.604 0.001 -0.006 0.005 17.58 3.75 2.56 98.63 46.00 128.41 168.34 6
1.700 -0.016 -0.006 0.007 17.42 4.55 2.58 98.52 47.72 127.80 170.00 5
1.800 -0.026 0.007 -0.001 17.56 4.21 2.99 98.65 50.15 141.08 185.65 6
1.900 -0.015 0.014 -0.004 17.30 5.68 2.28 98.65 49.10 166.47 210.01 5
1.996 -0.011 0.013 -0.001 17.18 3.86 1.74 98.65 49.49 173.95 217.76 4
2.096 -0.013 0.015 0.005 16.72 4.97 1.78 98.67 48.26 161.28 203.82 4
2.204 0.004 0.006 0.010 17.23 4.64 2.09 98.61 45.53 149.12 189.20 5
2.300 -0.009 0.008 0.017 17.80 4.21 2.89 98.60 48.52 154.15 196.90 7
2.400 0.001 0.005 0.024 18.97 3.57 4.13 98.53 44.60 146.51 185.35 9
2.496 0.024 0.004 0.035 18.65 5.34 3.30 98.49 43.91 136.15 174.47 6
2.604 0.038 0.016 0.045 19.76 5.64 3.42 98.50 46.56 132.05 173.00 5
2.692 0.007 0.005 0.017 19.57 6.15 2.81 98.54 32.88 109.95 139.49 8
2.796 0.042 0.026 0.063 20.22 4.95 2.88 98.55 44.73 135.28 174.63 7
2.904 0.007 0.016 0.052 20.08 6.58 5.04 98.52 24.39 92.02 113.51 11
3.000 0.000 0.009 0.060 20.13 3.74 2.96 98.59 30.00 99.58 126.19 7
3.096 0.002 0.002 0.072 21.23 4.87 2.62 98.53 26.99 101.20 124.80 5
3.200 -0.001 -0.004 0.102 22.48 6.11 3.29 98.54 29.85 103.38 129.97 8
3.300 -0.003 -0.000 0.137 21.26 4.45 2.00 98.55 28.54 109.21 135.09 5
3.404 -0.005 -0.003 0.249 22.00 5.80 13.60 98.56 26.78 91.58 116.08 32
3.500 0.005 -0.010 0.309 22.78 6.96 6.29 98.51 25.22 73.23 95.70 10
3.600 -0.008 -0.014 0.357 23.33 3.78 4.22 98.48 24.57 85.92 107.63 9
3.700 -0.006 -0.011 0.402 25.68 5.20 4.73 98.47 23.10 76.98 97.07 7
3.800 0.000 0.002 0.417 25.14 4.51 11.23 98.41 20.68 53.18 71.22 18
3.896 0.011 0.004 0.440 24.19 4.67 5.55 98.35 25.78 58.83 81.61 9
4.024 0.006 0.011 0.434 24.83 8.02 17.21 98.30 23.24 40.42 60.79 33
4.116 0.016 0.015 0.464 24.71 6.53 7.30 98.31 25.55 51.71 74.17 14
4.212 0.015 0.017 0.505 24.35 5.53 3.23 98.42 23.76 67.60 88.49 6
4.324 0.013 0.011 0.588 23.90 4.21 5.20 98.38 25.23 80.12 102.37 10
4.416 0.009 0.006 0.685 21.94 5.42 3.60 98.36 23.03 76.39 96.31 7
4.508 0.009 0.006 0.730 20.91 4.84 6.56 98.37 24.80 87.98 109.48 13
4.620 0.005 0.014 0.780 20.84 5.86 4.15 98.19 28.24 69.72 94.67 7
4.704 0.007 0.010 0.813 20.81 4.39 5.68 98.23 23.17 74.62 94.56 8
4.804 0.008 0.011 0.844 21.38 4.23 2.64 98.29 24.36 68.73 89.80 5
4.916 0.005 0.011 0.901 20.83 4.71 4.66 98.25 21.39 70.44 88.58 6
5.020 0.003 -0.001 0.957 20.80 5.93 4.09 98.39 21.03 82.04 100.12 8
5.116 0.010 0.011 1.044 20.42 5.45 5.50 98.34 20.02 74.07 91.04 11
5.216 0.008 0.006 1.115 20.69 6.11 3.37 98.35 20.23 72.22 89.36 6
5.312 -0.002 0.013 1.149 20.97 4.76 2.99 98.34 22.65 77.02 96.38 6
5.416 0.008 0.006 1.190 21.56 4.95 3.58 98.23 24.06 88.34 109.13 7
5.508 0.014 -0.006 1.220 21.36 4.37 4.65 98.20 20.47 76.31 93.51 8
5.616 0.008 0.009 1.246 21.90 5.03 5.16 98.23 21.48 75.05 93.35 9
5.720 0.001 0.009 1.271 21.66 5.36 4.08 98.20 24.52 63.92 85.24 6
5.808 0.011 0.005 1.296 21.95 5.38 4.64 98.23 21.77 73.15 91.73 6
5.912 0.005 -0.002 1.323 21.69 5.94 3.98 98.15 21.66 72.35 90.98 7
6.008 0.011 0.005 1.361 22.12 4.02 4.28 98.24 21.98 70.29 89.39 7
6.104 0.010 0.011 1.396 21.21 4.41 5.09 98.33 20.76 73.78 91.62 7
6.212 0.001 0.006 1.448 22.06 3.70 5.94 98.07 20.50 73.04 90.88 9
6.316 -0.003 0.006 1.498 21.50 5.23 4.97 98.26 24.68 73.49 95.31 9
6.416 0.008 0.009 1.532 21.85 3.69 6.11 98.34 18.96 76.10 92.15 11
6.532 -0.002 0.003 1.558 21.61 5.10 11.35 98.03 20.26 67.71 85.34 17
6.616 0.005 0.010 1.572 21.73 5.41 4.83 98.27 22.19 72.54 91.85 8
6.720 0.010 0.001 1.605 21.57 4.53 4.50 98.27 22.37 59.13 78.74 9
6.812 0.003 0.006 1.586 23.38 4.23 4.84 98.38 22.64 61.08 80.98 10
6.920 0.007 0.008 1.603 23.32 4.28 3.78 98.33 25.03 67.37 89.56 7
7.004 0.003 -0.001 1.615 24.14 3.98 9.75 98.10 21.92 37.29 56.91 17
7.116 -0.009 0.010 1.588 25.32 4.99 16.09 98.03 23.42 36.91 58.05 32
7.216 -0.065 0.029 1.633 27.21 5.05 11.28 98.10 29.22 65.81 92.20 21
7.312 -0.080 0.009 1.649 28.44 4.79 6.37 98.10 28.72 103.41 128.75 12
7.408 -0.062 -0.007 1.629 30.31 4.77 12.68 98.08 27.64 62.86 87.44 21
7.520 -0.041 -0.035 1.642 30.32 6.63 13.20 97.92 27.96 17.88 43.18 23
7.612 -0.085 0.004 1.658 29.89 6.13 13.87 97.95 34.49 23.92 55.43 25
7.712 -0.047 -0.011 1.655 29.57 6.23 15.47 97.81 41.57 33.00 71.52 22
7.804 -0.075 0.005 1.679 29.53 5.85 12.36 97.87 49.42 53.12 98.83 17
7.920 -0.063 0.010 1.643 28.62 4.71 6.03 97.92 55.89 97.36 149.06 9
8.004 -0.028 -0.024 1.666 27.77 3.82 8.02 97.99 54.02 100.23 150.08 12
8.100 -0.019 -0.002 1.715 26.23 4.38 11.90 98.03 51.97 88.25 136.13 18
8.212 0.074 0.023 1.693 24.73 4.40 10.42 98.03 48.93 66.62 111.53 17
8.312 0.180 0.024 1.744 24.99 4.87 6.29 98.07 51.92 84.35 132.15 10
8.420 0.301 0.017 1.700 26.22 4.66 7.85 98.01 48.94 76.90 121.72 13
8.504 0.422 -0.001 1.684 26.00 4.79 4.88 98.06 49.85 87.74 133.48 7
8.612 0.602 -0.015 1.704 27.43 3.93 12.88 98.10 52.00 79.37 127.23 22
8.720 0.749 -0.026 1.751 27.70 4.86 11.49 98.05 48.98 59.86 104.80 19
8.804 0.887 -0.004 1.711 27.94 5.51 8.88 98.06 52.59 85.25 133.74 10
8.916 1.147 -0.020 1.769 27.85 5.53 16.39 97.98 47.20 80.72 123.86 29
9.036 1.334 -0.028 1.752 27.79 4.01 9.96 97.96 45.58 91.70 133.20 16
9.108 1.550 -0.025 1.740 26.69 5.76 6.54 97.97 44.57 91.42 131.81 13
9.208 1.815 -0.004 1.697 26.93 3.88 10.21 98.03 47.51 96.76 140.08 17
9.308 2.050 -0.002 1.749 25.37 4.54 7.50 98.28 43.63 93.42 132.97 15
9.416 2.344 0.008 1.781 27.12 4.13 7.92 98.37 24.00 102.85 122.78 13
9.512 2.693 -0.036 1.765 28.57 4.79 11.55 98.31 9.81 46.63 53.04 23
9.608 2.991 -0.029 1.777 28.80 3.37 11.81 98.28 6.35 36.47 39.61 21
9.704 3.163 -0.029 1.779 27.90 6.38 17.39 98.42 5.04 30.49 32.08 31
9.824 3.531 -0.031 1.733 28.16 4.70 21.02 98.51 4.77 52.10 53.33 46
9.912 3.867 -0.029 1.759 27.27 5.02 8.21 98.62 5.58 134.15 135.29 15
10.012 4.175 -0.019 1.752 27.18 3.82 6.78 98.60 5.28 139.54 140.44 13
10.116 4.455 -0.003 1.779 25.14 4.57 8.50 98.49 4.97 88.22 88.75 17
10.212 4.770 0.010 1.766 23.58 4.79 7.84 98.33 4.33 53.51 53.91 13
10.312 5.022 0.007 1.751 23.84 4.33 9.29 98.64 4.29 71.29 71.77 20
10.412 5.365 -0.002 1.727 25.75 5.90 7.25 98.58 4.40 100.19 100.59 14
10.516 5.649 0.015 1.733 25.77 7.07 6.53 98.61 4.71 109.80 110.22 15
10.620 5.989 0.010 1.758 25.93 5.87 8.30 98.59 4.82 136.43 136.63 18
10.704 6.251 0.013 1.784 26.85 4.90 16.14 98.62 4.84 132.18 132.40 37
10.820 6.619 0.011 1.764 28.12 3.67 17.13 98.48 4.39 81.28 81.40 40
10.912 6.900 0.004 1.767 28.52 4.36 7.95 98.56 4.63 92.93 92.75 16
11.020 7.291 0.015 1.766 29.78 6.13 16.02 98.68 4.86 117.40 117.54 40
11.100 7.566 0.013 1.743 30.38 4.48 14.04 98.62 4.69 92.44 92.19 32
11.208 7.954 0.016 1.742 29.90 5.74 12.85 98.64 4.89 111.32 111.19 28
11.316 8.179 -0.001 1.759 30.19 5.39 14.23 98.39 4.53 112.73 112.34 34
11.420 8.470 0.014 1.771 29.58 5.20 23.36 98.49 4.46 92.49 92.37 48
11.460 8.691 0.009 1.746 28.13 5.50 11.09 98.64 4.90 136.55 136.34 22
11.620 9.071 0.011 1.757 28.29 5.52 8.99 98.38 4.37 88.80 88.57 17
11.704 9.417 0.012 1.735 28.21 5.54 12.57 98.49 4.74 116.85 116.61 17
11.816 9.783 0.013 1.759 25.83 4.19 6.09 98.53 4.47 108.94 108.75 11
11.920 10.030 0.015 1.743 27.30 5.90 11.46 98.49 4.67 117.38 117.18 25
12.012 10.378 0.008 1.741 28.70 4.46 16.73 98.56 4.66 117.52 117.72 41
12.116 10.719 0.014 1.748 29.10 4.47 5.28 98.57 4.99 142.79 142.91 11
12.212 10.835 0.006 1.758 30.64 4.27 17.10 98.54 4.79 112.59 112.33 38
12.304 11.079 0.009 1.742 31.24 4.15 19.52 98.57 4.93 123.53 123.58 50
12.412 11.510 0.009 1.734 29.81 4.50 15.49 98.51 4.79 117.85 117.64 34
12.508 12.007 0.019 1.749 30.24 4.25 15.26 98.51 4.76 108.52 108.47 32
12.616 12.223 0.021 1.754 29.33 6.62 17.19 98.42 4.65 97.56 97.30 35
12.716 12.388 0.014 1.743 26.64 4.34 6.53 98.37 4.42 88.18 87.98 14
12.820 12.693 0.027 1.737 25.25 4.14 11.66 98.31 4.55 98.11 97.85 22
12.904 13.004 0.010 1.755 24.36 4.33 10.22 98.54 4.54 88.37 88.52 17
13.008 13.297 0.022 1.764 23.21 3.86 3.53 98.47 5.00 115.81 116.17 7
13.112 13.607 0.018 1.728 24.12 4.23 5.87 98.48 4.99 118.26 118.46 10
13.212 13.900 0.020 1.744 24.07 5.63 9.64 98.53 5.00 116.45 116.55 19
13.320 14.254 0.021 1.751 24.19 5.51 6.74 98.43 4.89 102.46 102.36 13
13.404 14.532 0.016 1.732 26.83 5.42 11.72 98.45 5.07 116.69 117.11 20
13.508 14.812 0.016 1.739 26.84 4.19 7.07 98.49 5.17 114.29 114.69 13
13.604 15.050 0.021 1.742 27.43 3.78 11.65 98.36 4.80 107.43 107.74 21
13.720 15.368 0.021 1.758 27.32 5.36 18.78 98.34 5.02 112.63 112.80 21
13.804 15.660 0.018 1.762 26.66 5.84 7.93 98.45 5.12 120.68 121.21 15
13.908 15.995 0.016 1.756 26.71 5.38 11.13 98.49 5.24 99.60 100.03 23
14.024 16.274 0.012 1.747 26.45 4.86 9.62 98.43 5.30 106.25 106.96 19
14.100 16.556 0.020 1.752 25.21 4.85 5.97 98.53 5.54 98.65 99.50 12
14.208 16.901 0.026 1.756 27.45 3.87 10.02 98.47 5.44 89.74 90.44 23
14.320 17.285 0.021 1.753 27.42 4.69 10.91 98.44 5.79 104.24 105.27 22
14.408 17.628 0.023 1.757 31.25 3.87 10.84 98.47 5.85 84.38 85.30 22
14.512 18.118 0.037 1.747 32.18 4.54 17.82 98.35 5.87 79.52 80.40 36
14.612 18.551 0.035 1.744 33.70 5.95 11.92 98.17 5.50 78.36 79.15 21
14.708 18.738 0.028 1.754 34.44 7.00 30.34 98.24 6.14 77.29 78.74 70
14.808 18.915 0.024 1.758 34.96 3.68 20.63 98.38 5.89 74.52 76.11 49
14.920 19.125 0.020 1.733 33.72 6.88 13.23 98.22 5.77 75.54 77.22 26
15.000 19.244 0.023 1.724 36.62 3.77 15.67 98.36 6.49 86.92 89.01 32
15.120 19.531 0.023 1.749 35.49 4.53 13.78 98.20 6.53 99.81 101.89 26
15.212 19.894 0.030 1.740 35.03 4.57 12.87 98.16 6.06 66.72 68.66 23
15.304 20.348 0.033 1.743 37.03 4.66 34.77 97.99 5.40 39.58 41.37 73
15.416 20.901 0.036 1.732 44.11 6.15 26.83 98.02 5.56 42.76 44.95 55
15.512 21.375 0.045 1.738 47.94 4.10 12.07 98.27 6.38 60.78 63.43 19
15.608 21.528 0.042 1.743 50.87 7.36 25.63 98.11 7.08 78.70 81.71 53
15.716 21.917 0.037 1.742 47.09 5.16 61.25 97.86 7.83 85.76 89.31 84
15.812 22.006 0.034 1.757 46.00 7.67 39.34 97.79 8.14 79.03 82.99 57
15.916 22.225 0.023 1.762 46.32 6.37 32.66 97.56 7.74 81.49 85.23 48
16.012 22.451 0.004 1.737 43.63 5.67 10.04 97.73 7.97 73.56 77.06 12
16.108 22.675 -0.023 1.742 38.14 6.48 19.33 97.70 8.09 70.66 73.97 27
16.212 22.899 -0.033 1.734 35.00 5.57 9.80 97.71 8.08 92.22 95.44 14
16.312 23.037 -0.046 1.740 33.00 4.97 11.85 97.71 8.30 93.88 97.29 17
16.412 23.059 -0.110 1.728 34.54 4.65 21.73 97.70 8.44 84.39 87.86 30
16.500 23.163 -0.166 1.759 34.98 6.92 19.08 97.59 8.40 73.27 76.66 30
16.608 23.298 -0.210 1.758 36.61 4.86 14.30 97.32 7.45 62.74 65.98 18
16.712 23.446 -0.273 1.755 37.49 5.92 10.79 97.31 7.79 59.31 63.07 13
16.812 23.486 -0.332 1.762 37.07 4.51 20.90 97.46 7.77 61.72 65.43 28
16.904 23.574 -0.418 1.783 37.45 6.06 17.40 97.53 8.11 65.03 68.92 26
17.012 23.634 -0.493 1.780 41.82 4.64 18.19 97.54 8.01 59.75 63.51 28
17.112 23.568 -0.564 1.788 42.70 7.48 23.08 97.47 8.18 59.97 63.74 33
17.208 23.716 -0.637 1.792 42.82 4.68 21.38 97.51 7.77 50.26 53.60 34
17.316 23.625 -0.708 1.801 43.55 5.75 41.46 97.28 7.18 33.52 36.75 66
17.416 23.654 -0.778 1.791 43.51 6.76 20.29 97.27 6.92 37.71 40.82 24
17.512 23.617 -0.845 1.775 43.30 7.93 20.94 97.20 7.25 33.34 36.69 33
17.612 23.575 -0.922 1.780 43.82 5.01 29.65 97.48 8.10 45.67 49.53 44
17.708 23.537 -0.993 1.775 39.70 7.97 16.31 97.57 8.63 59.69 63.62 19
17.808 23.493 -1.068 1.787 38.92 5.39 13.31 97.40 8.77 54.92 58.95 15
17.904 23.505 -1.137 1.812 41.09 5.08 24.66 97.36 8.30 43.81 47.50 40
18.008 23.472 -1.215 1.801 41.94 6.36 14.02 97.18 7.81 35.03 38.30 16
18.108 23.461 -1.295 1.791 42.81 4.83 15.74 97.38 8.69 40.84 44.53 24
18.216 23.616 -1.380 1.786 43.82 5.12 34.31 97.55 9.14 46.82 50.92 57
18.312 23.530 -1.468 1.806 42.93 6.05 36.89 97.62 9.98 62.58 66.98 59
18.416 23.580 -1.551 1.792 43.60 6.97 25.04 97.61 10.23 64.53 69.14 39
18.504 23.712 -1.640 1.840 44.41 5.57 28.23 97.61 10.63 59.46 64.36 44
18.608 23.659 -1.720 1.819 41.40 5.00 16.92 97.53 10.09 49.97 54.52 26
18.720 23.538 -1.805 1.798 38.15 6.58 17.64 97.51 10.29 53.55 58.22 27
18.804 23.511 -1.878 1.806 37.93 4.78 28.97 97.68 11.27 57.01 62.22 51
18.912 23.494 -1.964 1.784 36.29 5.00 13.54 98.01 11.96 68.97 74.32 25
19.028 23.442 -2.035 1.806 35.37 4.05 10.67 97.99 12.50 58.41 64.26 16
19.116 23.502 -2.107 1.824 35.71 6.13 15.58 98.07 12.54 59.77 65.62 27
19.216 23.489 -2.181 1.812 34.48 4.37 12.90 98.06 12.60 54.38 60.15 20
19.316 23.425 -2.276 1.800 33.94 4.83 8.12 98.17 12.43 48.44 54.21 14
19.404 23.493 -2.342 1.818 38.66 3.70 24.36 98.17 12.64 44.14 50.36 48
19.512 23.494 -2.417 1.823 37.38 4.84 16.08 98.23 41.07 12.33 46.85 31
19.608 23.477 -2.493 1.830 40.96 3.76 12.26 98.28 39.27 12.68 45.58 20
19.716 23.473 -2.582 1.813 41.49 6.08 37.98 98.34 35.05 11.99 40.70 19
19.812 23.443 -2.658 1.795 39.12 6.73 11.82 98.41 34.14 11.95 39.97 17
19.904 23.466 -2.718 1.798 38.49 5.49 44.11 98.28 34.29 11.68 39.78 71
20.008 23.500 -2.794 1.819 37.58 6.71 14.03 98.39 31.75 10.83 36.52 25
20.112 23.466 -2.866 1.810 34.04 3.92 9.59 98.35 32.32 11.48 38.04 16
20.204 23.442 -2.943 1.818 33.51 3.97 12.01 98.47 32.51 11.23 38.04 21
20.304 23.398 -3.031 1.828 29.24 3.85 8.50 98.54 32.78 11.17 38.62 18
20.408 23.459 -3.088 1.836 28.32 4.20 21.29 98.66 32.33 11.00 37.93 57
20.508 23.446 -3.169 1.826 29.35 5.33 11.29 98.61 33.72 11.08 39.25 23
20.612 23.470 -3.254 1.834 29.09 4.27 10.66 98.64 30.93 11.16 36.52 20
20.712 23.450 -3.329 1.813 29.62 5.37 9.87 98.58 30.43 11.35 36.33 15
20.816 23.466 -3.383 1.806 28.27 4.37 15.78 98.68 30.73 11.27 36.80 39
20.908 23.400 -3.486 1.826 28.43 5.62 10.79 98.63 31.94 11.14 38.19 20
21.020 23.399 -3.539 1.798 28.42 4.31 11.87 98.68 31.89 11.30 38.32 26
21.104 23.398 -3.639 1.789 29.62 4.61 12.53 98.48 26.75 11.17 32.87 26
21.212 23.429 -3.727 1.821 28.52 4.33 11.50 98.41 23.81 11.04 29.84 21
21.308 23.496 -3.763 1.835 29.22 3.95 12.19 98.59 26.06 10.67 31.93 23
21.408 23.467 -3.832 1.807 29.81 7.00 14.65 98.66 28.75 10.98 34.84 28
21.500 23.485 -3.851 1.809 29.90 4.23 11.91 98.70 32.90 11.28 38.87 26
21.604 23.538 -3.920 1.809 29.99 4.03 14.46 98.75 34.00 11.83 40.64 30
21.708 23.675 -3.933 1.878 30.09 5.20 16.00 98.80 35.88 11.53 42.17 35
21.812 23.740 -3.965 1.907 28.94 5.09 10.52 98.72 31.48 11.49 37.64 20
21.912 23.835 -4.031 1.906 28.40 5.93 12.10 98.64 31.12 11.14 37.23 24
22.016 23.906 -4.019 1.975 27.67 4.92 10.09 98.69 28.52 10.98 34.71 22
22.116 24.018 -4.009 2.010 26.90 3.66 12.26 98.69 28.80 10.93 35.14 25
22.216 24.182 -4.015 2.102 26.01 6.35 8.39 98.60 26.68 10.66 32.69 16
22.312 24.305 -4.006 2.138 26.48 3.78 11.79 98.61 28.44 9.98 33.95 24
22.404 24.413 -3.985 2.176 26.25 4.32 10.47 98.66 30.42 10.14 36.08 23
22.512 24.568 -3.997 2.234 27.08 3.67 7.97 98.70 30.22 9.52 35.26 16
22.600 24.692 -4.020 2.284 27.75 7.16 11.87 98.70 26.16 9.59 31.16 26
22.712 24.851 -3.990 2.322 27.76 5.16 12.30 98.57 27.83 9.23 32.68 27
22.804 24.968 -4.008 2.385 28.31 4.39 13.74 98.64 32.49 8.83 36.94 29
22.896 25.071 -4.003 2.445 28.45 6.17 9.69 98.74 30.43 9.17 35.02 22
23.020 25.254 -4.016 2.489 27.76 6.80 5.30 98.78 32.96 9.08 37.72 14
23.112 25.381 -4.019 2.526 28.57 5.72 12.36 98.84 32.93 8.71 37.34 28
23.212 25.475 -4.027 2.585 27.30 4.27 7.63 98.78 36.04 8.69 40.33 16
23.308 25.571 -4.016 2.617 27.94 4.54 12.09 98.85 34.65 8.44 38.92 32
23.412 25.797 -4.051 2.728 27.37 4.67 12.95 98.86 34.23 8.02 38.05 35
23.504 25.900 -4.015 2.761 26.56 4.41 8.68 98.84 34.66 7.82 38.15 20
23.612 26.085 -4.017 2.820 26.78 6.78 10.98 98.89 36.38 8.05 40.24 26
23.708 26.254 -3.998 2.866 26.26 4.95 6.70 98.91 37.53 7.45 41.04 15
23.816 26.351 -4.004 2.904 24.72 4.86 7.72 98.88 38.91 7.40 42.30 16
23.908 26.515 -4.000 2.955 25.35 5.68 8.51 98.87 37.13 6.97 40.32 19
24.032 26.641 -3.993 3.016 23.62 4.81 9.90 98.77 39.00 7.00 42.25 23
24.116 26.780 -3.989 3.031 24.23 4.33 5.50 98.82 40.36 6.64 43.51 14
24.212 26.985 -3.997 3.114 23.38 5.26 9.70 98.87 37.61 6.38 40.48 24
24.304 27.175 -3.980 3.176 23.13 4.27 5.50 98.83 40.30 6.31 43.29 12
24.404 27.319 -3.978 3.211 22.59 6.69 6.30 98.80 39.97 6.41 42.95 15
24.512 27.475 -3.975 3.281 23.72 3.56 5.39 98.82 42.53 42.53 45.51 12
24.600 27.581 -3.976 3.342 21.76 4.82 6.89 98.72 45.36 45.36 48.31 17
24.704 27.712 -3.981 3.371 21.89 4.54 5.17 98.81 6.48 45.16 48.15 13
24.816 27.832 -3.981 3.408 20.85 5.66 10.51 98.94 6.15 44.66 47.48 26
24.868 27.974 -3.991 3.465 21.20 5.50 3.75 99.11 6.20 44.22 47.33 11
25.008 28.145 -3.990 3.521 21.82 4.49 4.43 99.01 6.31 44.45 47.69 12
25.108 28.326 -3.992 3.606 21.97 4.53 5.03 99.04 6.07 45.94 48.85 16
25.212 28.474 -3.975 3.648 20.65 5.63 5.67 99.01 6.02 45.33 48.16 17
25.312 28.587 -3.976 3.696 21.68 6.22 8.29 99.02 6.30 46.18 49.50 18
25.400 28.743 -3.958 3.731 22.88 4.36 7.26 99.02 6.31 48.88 51.65 18
25.512 28.907 -3.969 3.789 23.42 4.21 5.30 99.07 5.87 43.52 45.99 15
25.604 28.983 -3.969 3.843 23.88 3.88 6.55 99.02 6.03 47.13 49.43 19
25.720 29.160 -3.979 3.883 22.72 7.48 6.89 99.05 5.79 45.59 48.41 16
25.808 29.345 -3.986 3.942 24.07 6.14 6.40 99.04 6.16 50.36 53.10 19
25.900 29.440 -3.999 3.997 24.63 5.40 7.57 99.09 5.89 49.77 52.28 20
26.016 29.515 -3.991 4.042 24.64 3.63 6.33 98.92 6.18 52.53 55.22 16
26.100 29.717 -3.989 4.110 24.54 7.56 10.80 99.03 6.04 50.34 52.78 35
26.204 29.888 -3.996 4.158 24.02 5.67 8.88 98.98 5.96 47.80 49.94 23
26.312 30.006 -4.023 4.219 23.47 4.36 5.91 98.94 6.23 43.01 45.26 15
26.412 30.161 -4.009 4.252 24.17 5.70 12.88 98.89 6.57 48.11 50.57 20
26.500 30.289 -4.026 4.279 23.76 4.94 5.55 98.90 6.72 45.06 47.09 14
26.604 30.432 -3.998 4.343 23.39 3.89 7.16 98.87 6.44 40.36 42.36 16
26.708 30.533 -4.028 4.389 24.32 4.06 8.08 98.89 7.01 44.11 46.57 22
26.816 30.692 -3.986 4.451 23.78 3.80 14.20 98.79 7.49 38.59 41.35 36
26.900 30.812 -4.002 4.497 24.37 4.59 5.28 98.76 10.54 41.60 47.15 13
27.012 31.003 -4.005 4.559 24.92 5.51 11.21 98.64 11.69 41.34 48.08 22
27.112 31.227 -3.996 4.610 25.82 4.74 7.20 98.62 11.63 39.31 46.28 14
27.220 31.382 -3.985 4.706 25.73 3.91 9.28 98.57 12.07 36.33 43.47 16
27.312 31.497 -3.972 4.749 26.58 5.01 10.15 98.57 42.88 19.03 57.21 20
27.416 31.645 -3.980 4.792 27.21 3.96 14.88 98.49 44.27 19.13 58.70 31
27.508 31.755 -4.029 4.852 28.68 5.53 9.16 98.54 45.97 20.06 61.14 18
27.616 31.877 -3.976 4.883 29.18 4.37 12.82 98.42 48.33 22.07 65.51 21
27.716 32.055 -4.033 4.941 29.80 5.27 16.34 98.39 48.14 21.75 65.11 23
27.812 32.181 -4.052 4.990 29.74 5.38 18.44 98.38 54.22 22.79 72.08 35
27.904 32.312 -4.064 5.032 31.30 4.91 10.64 98.36 65.51 24.55 84.91 19
28.008 32.450 -4.044 5.078 31.82 6.16 12.84 98.29 64.80 24.52 84.14 21
28.120 32.637 -3.917 5.192 31.05 4.47 14.13 98.23 45.00 21.37 61.55 27
28.204 32.672 -4.046 5.209 31.70 6.28 21.53 98.28 43.17 18.68 57.09 44
28.316 32.843 -4.052 5.267 32.67 4.55 14.73 98.18 47.88 20.31 63.19 27
28.404 33.004 -4.042 5.314 33.65 5.92 10.49 98.31 49.75 23.21 67.62 19
28.516 33.155 -4.045 5.364 34.30 4.85 19.89 98.07 49.18 22.14 66.27 36
28.608 33.234 -4.098 5.403 34.19 6.34 18.35 98.15 63.11 23.87 81.73 34
28.700 33.423 -4.078 5.452 33.86 4.85 19.18 98.06 62.97 25.68 83.40 37
28.812 33.578 -4.041 5.521 36.67 4.16 19.19 98.10 64.58 26.47 85.64 37
28.904 33.681 -3.999 5.593 39.95 5.30 18.76 98.06 33.34 25.75 54.61 34
29.024 33.832 -4.014 5.647 39.94 3.91 15.19 97.64 33.45 18.40 48.36 21
29.112 33.914 -4.033 5.669 40.52 5.17 26.39 97.82 30.54 18.90 45.87 46
29.208 34.062 -3.997 5.697 40.71 7.00 41.48 97.78 40.30 19.95 56.41 64
29.304 34.147 -4.011 5.747 40.01 5.47 18.98 97.91 58.85 22.24 76.60 28
29.404 34.279 -3.917 5.767 46.16 5.24 26.61 97.95 83.82 26.13 104.54 40
29.520 34.353 -3.882 5.792 46.46 4.53 17.11 97.86 99.47 29.79 123.60 24
29.604 34.400 -3.857 5.802 43.80 4.86 14.89 97.87 96.85 28.00 119.34 22
29.716 34.420 -3.684 5.788 43.22 5.21 54.75 97.90 60.15 23.69 79.46 71
29.812 34.478 -3.542 5.813 41.88 7.03 30.70 97.92 44.74 21.22 61.97 42
29.904 34.465 -3.420 5.825 41.46 5.24 27.76 97.92 31.04 21.38 48.76 47
30.004 34.471 -3.288 5.799 41.95 4.89 18.21 98.02 25.75 21.11 43.06 27
30.100 34.468 -3.178 5.810 36.66 4.76 18.45 98.05 43.46 22.14 61.38 28
30.212 34.490 -3.036 5.780 34.60 5.18 16.69 98.13 56.86 25.74 77.85 30
30.300 34.502 -2.904 5.780 34.00 5.35 18.96 98.09 69.64 25.94 90.06 35
30.408 34.541 -2.743 5.790 34.20 4.87 15.89 97.96 53.67 23.40 72.08 26
30.520 34.559 -2.646 5.788 36.53 5.17 17.01 98.03 40.39 20.55 56.36 26
30.612 34.549 -2.526 5.793 36.40 6.71 18.72 98.08 50.06 22.39 67.55 33
30.712 34.568 -2.420 5.779 35.86 6.26 12.47 98.14 60.13 23.99 79.09 21
30.812 34.565 -2.316 5.748 35.77 5.46 25.45 98.26 69.04 23.15 87.02 49
30.908 34.607 -2.174 5.756 35.51 4.30 13.49 98.28 79.20 23.85 97.52 26
31.012 34.626 -2.060 5.763 34.20 4.60 15.70 98.43 84.87 25.79 104.97 30
31.112 34.597 -1.879 5.762 34.52 5.88 15.52 98.41 80.91 24.93 99.77 26
31.204 34.642 -1.776 5.759 32.33 4.71 14.94 98.48 70.75 24.33 89.17 26
31.316 34.602 -1.649 5.740 32.86 4.03 13.73 98.44 92.00 23.52 109.43 28
31.420 34.578 -1.478 5.722 34.35 5.88 12.42 98.32 81.71 22.85 97.89 22
31.512 34.606 -1.348 5.729 33.88 3.61 17.48 98.44 83.13 21.70 97.86 35
31.612 34.547 -1.227 5.696 33.66 5.37 17.69 98.41 87.42 19.67 99.98 34
31.704 34.567 -1.039 5.727 35.02 5.74 24.36 98.39 91.03 17.35 101.49 25
31.812 34.551 -0.867 5.702 35.51 6.38 12.40 98.51 83.55 15.51 92.32 22
31.912 34.555 -0.767 5.699 36.63 4.43 15.81 98.33 103.30 14.87 111.68 31
32.004 34.507 -0.655 5.687 36.08 6.39 17.35 98.36 102.88 14.50 110.76 36
32.116 34.518 -0.475 5.667 33.81 6.50 17.36 98.38 108.36 15.75 117.52 31
32.216 34.536 -0.316 5.695 33.28 6.04 20.60 98.38 97.37 14.19 104.95 46
32.308 34.529 -0.191 5.691 33.94 5.39 14.33 98.33 15.06 15.06 106.67 26
32.416 34.523 -0.062 5.672 33.13 4.62 15.10 98.41 15.57 102.67 111.85 28
32.512 34.527 0.054 5.671 33.40 4.05 11.10 98.32 15.90 101.31 110.69 21
32.612 34.495 0.150 5.676 32.26 4.82 15.83 98.36 15.47 97.37 106.50 32
32.724 34.535 0.351 5.694 32.80 3.85 17.15 98.32 15.32 89.39 98.33 36
32.804 34.514 0.515 5.655 33.57 4.80 21.85 98.32 16.55 101.23 111.44 47
32.924 34.552 0.674 5.670 34.83 4.34 13.66 98.28 16.21 89.66 99.65 24
33.004 34.544 0.805 5.630 33.76 5.33 17.03 98.28 17.56 99.56 110.95 28
33.112 34.564 0.913 5.638 35.40 4.78 13.48 98.23 16.88 95.99 106.74 24
33.220 34.524 1.054 5.624 33.48 5.42 13.25 98.24 18.07 93.29 105.27 24
33.304 34.530 1.186 5.626 34.36 5.50 14.52 98.23 17.90 93.44 105.11 23
33.416 34.557 1.323 5.633 35.73 4.93 26.36 98.19 18.35 91.40 103.55 53
33.508 34.533 1.462 5.627 36.95 5.66 12.31 98.18 19.17 83.56 96.54 21
33.612 34.573 1.660 5.622 37.03 4.87 22.01 98.17 20.34 81.30 95.44 41
33.708 34.572 1.758 5.626 39.40 5.29 23.09 98.10 20.29 80.82 94.92 39
33.804 34.575 1.829 5.621 37.79 4.51 21.55 98.07 21.11 79.27 94.38 32
33.924 34.571 1.986 5.599 39.70 5.15 18.82 97.97 21.71 79.79 95.49 30
34.020 34.591 2.179 5.582 39.93 5.14 23.90 97.43 19.37 59.53 72.99 38
34.116 34.598 2.258 5.578 38.59 5.38 16.67 97.71 21.29 61.99 77.33 26
34.212 34.585 2.370 5.576 38.10 4.53 16.90 97.73 22.54 60.02 76.76 28
34.316 34.590 2.544 5.561 38.17 4.30 20.33 97.56 22.24 56.77 73.23 31
34.408 34.622 2.639 5.569 37.16 4.55 20.78 97.62 23.35 58.91 76.60 28
34.508 34.611 2.800 5.557 38.76 5.07 17.24 97.66 23.35 60.06 77.72 26
34.612 34.623 2.961 5.551 38.27 4.82 21.04 97.61 24.24 60.23 78.75 29
34.708 34.612 3.056 5.549 38.91 6.31 20.24 97.71 25.09 59.92 79.33 27
34.816 34.627 3.203 5.552 38.25 4.11 23.49 97.58 24.29 56.46 74.98 31
34.872 34.626 3.340 5.549 39.63 6.43 15.12 97.76 25.18 61.83 81.28 20
35.012 34.638 3.503 5.537 40.20 4.94 19.84 97.66 24.15 57.66 76.05 27
35.112 34.620 3.635 5.530 40.18 4.80 18.68 97.75 24.72 59.18 78.07 30
35.200 34.639 3.715 5.545 39.03 4.23 26.53 97.45 23.02 56.27 73.45 43
35.308 34.660 3.888 5.524 39.41 6.23 19.64 97.56 24.35 56.91 75.45 30
35.408 34.646 4.001 5.519 39.90 6.07 15.64 97.51 24.76 54.90 73.79 23
35.516 34.651 4.121 5.523 40.75 5.66 18.72 97.66 24.34 54.41 72.85 30
35.616 34.660 4.259 5.521 40.46 5.05 22.31 97.78 25.45 56.09 75.88 38
35.728 34.661 4.396 5.518 39.32 5.29 29.88 97.68 24.90 54.62 73.77 32
35.804 34.666 4.525 5.501 39.05 7.04 18.57 97.71 24.91 58.26 77.40 25
35.920 34.685 4.687 5.494 38.73 6.15 25.45 97.62 24.91 55.29 74.62 32
36.004 34.669 4.789 5.492 38.17 6.57 16.93 97.61 24.89 51.16 70.39 23
36.120 34.675 4.939 5.485 38.04 4.98 17.91 97.68 24.60 53.15 72.16 30
36.216 34.670 5.073 5.480 40.72 4.77 14.77 97.76 25.42 53.45 73.26 23
36.312 34.689 5.225 5.478 39.14 4.39 17.36 97.10 21.95 40.67 57.00 24
36.412 34.683 5.350 5.467 39.35 4.99 24.21 97.25 21.83 33.62 50.24 29
36.512 34.684 5.458 5.471 40.57 6.14 34.86 97.31 21.93 34.33 51.43 38
36.616 34.698 5.562 5.437 40.35 5.05 16.15 97.20 22.38 42.08 59.86 18
36.716 34.728 5.680 5.450 40.44 4.95 15.12 97.53 24.48 53.81 73.07 22
36.816 34.741 5.717 5.456 39.40 4.90 22.09 97.65 26.90 61.22 82.55 38
36.924 34.761 5.810 5.443 39.81 4.53 15.02 97.69 27.13 63.79 85.21 23
37.004 34.782 5.845 5.458 41.22 5.73 14.97 97.67 26.14 59.77 80.25 22
37.116 34.831 5.912 5.459 42.32 4.32 22.09 97.64 25.23 51.85 71.49 36
37.212 34.849 5.879 5.458 41.58 4.82 36.51 97.25 23.68 42.29 60.94 44
37.308 34.883 5.939 5.468 44.94 4.70 29.15 97.01 21.80 37.66 54.57 36
37.404 34.908 5.925 5.463 45.40 9.23 21.53 97.42 23.01 37.84 56.05 29
37.516 34.943 5.946 5.453 45.10 5.65 19.84 97.30 22.46 38.68 56.44 24
37.620 34.982 5.945 5.443 44.22 5.37 34.36 97.49 24.38 47.75 67.12 54
37.716 35.014 5.948 5.438 43.39 5.24 21.54 97.55 24.35 48.15 67.26 25
37.816 35.069 5.937 5.451 43.33 5.53 18.25 97.47 22.59 47.89 65.08 23
37.912 35.089 5.938 5.445 43.88 4.52 33.47 97.10 22.91 44.11 61.56 44
38.004 35.107 5.955 5.441 41.24 6.95 18.80 97.63 23.49 49.64 67.93 26
38.116 35.153 5.963 5.442 41.94 4.30 23.19 97.58 23.59 48.91 67.27 37
38.220 35.187 5.959 5.455 42.76 4.65 19.64 97.51 25.80 54.04 74.48 29
38.304 35.233 5.991 5.446 40.03 6.14 21.28 97.60 25.96 56.04 76.54 32
38.416 35.257 6.003 5.447 40.76 4.85 22.83 97.62 24.74 54.37 73.51 39
38.524 35.299 6.020 5.451 40.57 4.54 22.73 97.60 24.69 55.29 74.44 34
38.608 35.342 6.000 5.454 39.68 4.12 17.21 97.56 25.68 54.17 74.13 23
38.712 35.376 6.048 5.445 40.75 4.34 21.29 97.63 24.96 50.81 70.09 36
38.804 35.418 5.977 5.443 40.40 4.06 26.71 97.66 24.13 53.20 71.44 42
38.916 35.472 5.992 5.441 40.15 4.42 19.03 97.37 23.27 46.64 63.75 27
39.028 35.496 6.007 5.440 40.27 6.08 22.23 97.38 24.55 50.87 69.32 36
39.092 35.542 5.943 5.446 39.91 6.42 24.05 97.77 25.36 57.75 77.54 41
39.212 35.599 5.952 5.438 38.72 5.97 18.85 97.84 24.46 56.58 75.34 33
39.304 35.638 5.973 5.444 39.39 5.10 15.42 97.78 25.39 56.63 76.29 24
39.408 35.661 5.971 5.451 38.81 4.33 19.58 97.75 24.89 53.26 72.42 34
39.504 35.701 5.995 5.444 40.91 4.14 14.64 97.78 26.52 52.89 73.61 24
39.612 35.742 5.971 5.444 40.66 4.18 20.35 97.78 25.83 54.15 74.44 36
39.708 35.804 5.924 5.449 41.04 8.21 23.00 97.79 25.69 53.92 73.85 28
39.816 35.814 5.916 5.446 41.60 4.75 33.56 97.76 25.16 54.02 73.38 48
39.908 35.837 5.886 5.453 42.74 7.58 19.00 97.68 24.91 52.65 71.78 28
40.020 35.913 5.891 5.457 42.83 5.54 17.96 97.79 24.41 54.71 73.35 29
40.124 35.940 5.914 5.451 43.30 4.88 24.35 97.56 24.86 51.25 70.05 37
40.204 35.961 5.890 5.446 40.76 6.80 23.00 97.70 24.82 54.23 73.13 35
40.312 36.006 5.869 5.448 42.97 6.71 17.59 97.78 24.68 53.84 72.77 30
40.404 36.040 5.869 5.448 42.74 4.91 27.12 97.79 24.67 56.13 75.06 42
40.512 36.090 5.867 5.460 42.41 5.45 19.31 97.77 55.90 24.03 74.25 31
40.604 36.129 5.881 5.452 41.55 4.31 33.04 97.62 23.49 51.74 69.26 56
40.712 36.171 5.880 5.458 41.13 4.64 20.36 97.78 54.75 24.01 73.01 32
40.816 36.198 5.882 5.456 40.74 5.12 22.15 97.71 50.96 23.99 69.10 36
40.912 36.248 5.873 5.465 41.19 4.50 15.20 97.86 52.97 23.18 70.36 22
41.004 36.287 5.868 5.458 38.75 4.59 20.24 97.89 53.91 24.01 72.16 35
41.108 36.312 5.884 5.458 39.34 4.18 20.76 97.91 56.05 24.04 74.41 39
41.204 36.359 5.890 5.462 38.41 6.51 23.09 97.92 55.76 23.83 73.80 39
41.312 36.387 5.885 5.460 38.41 4.93 15.25 97.93 53.69 24.39 72.17 26
41.404 36.415 5.881 5.462 38.56 4.44 20.43 97.97 54.79 24.84 73.82 36
41.508 36.456 5.896 5.467 39.79 4.59 15.08 97.92 56.07 24.64 74.98 24
41.616 36.493 5.887 5.466 42.28 4.11 18.73 97.88 51.74 24.60 70.45 28
41.716 36.547 5.874 5.471 44.65 5.17 18.12 97.93 54.08 24.72 72.94 25
41.808 36.573 5.873 5.468 45.11 7.40 29.43 97.33 42.66 21.79 58.09 40
41.904 36.598 5.868 5.468 45.88 7.94 36.89 97.42 45.63 21.74 61.56 50
42.016 36.639 5.849 5.467 46.30 6.24 33.73 97.39 42.28 19.70 56.75 48
42.128 36.626 5.817 5.458 47.33 7.59 23.84 97.68 45.76 21.67 62.52 33
42.204 36.651 5.823 5.473 46.15 6.80 22.15 97.76 61.17 24.84 80.35 35
42.308 36.623 5.781 5.480 42.81 6.90 19.85 97.71 61.66 24.78 80.71 33
42.416 36.627 5.777 5.486 43.20 5.70 25.01 97.55 51.34 22.90 68.72 40
42.512 36.584 5.732 5.474 42.20 4.70 24.88 97.49 41.27 21.60 57.50 30
42.608 36.573 5.716 5.470 42.11 4.39 20.74 97.31 39.98 20.64 54.87 26
42.716 36.525 5.634 5.470 44.55 6.63 33.37 97.67 43.83 22.75 60.79 54
42.812 36.510 5.668 5.473 42.63 5.34 19.93 97.82 54.77 23.54 72.63 34
42.908 36.465 5.635 5.466 42.33 4.53 25.66 97.74 54.40 24.85 73.55 38
43.012 36.440 5.594 5.477 41.77 7.58 27.97 97.69 49.93 23.85 67.90 47
43.104 36.394 5.535 5.473 39.41 7.04 13.64 97.86 46.32 24.55 64.95 19
43.220 36.366 5.511 5.474 39.69 5.07 19.53 97.48 43.19 22.45 59.63 26
43.304 36.334 5.488 5.490 39.56 6.08 14.53 97.64 52.35 23.93 70.65 19
43.404 36.299 5.450 5.479 36.66 4.59 17.90 97.69 55.53 24.74 74.73 28
43.516 36.275 5.405 5.481 37.78 4.05 16.89 97.80 52.44 24.58 71.54 29
43.616 36.237 5.365 5.497 37.96 3.91 19.88 97.76 54.01 25.24 73.67 33
43.708 36.211 5.369 5.500 38.77 7.94 15.02 97.72 54.49 25.49 74.48 21
43.812 36.153 5.339 5.498 38.09 4.46 18.60 97.69 53.34 24.41 72.30 28
43.900 36.112 5.301 5.489 38.68 4.29 19.08 97.72 54.23 23.98 72.58 32
44.036 36.072 5.234 5.491 38.62 4.18 16.62 97.75 49.88 23.27 67.32 28
44.112 36.051 5.219 5.480 39.94 4.44 17.21 97.77 51.79 23.74 69.72 24
44.216 35.991 5.132 5.489 38.59 5.05 17.98 97.67 51.89 24.17 70.48 29
44.316 35.961 5.097 5.491 38.05 4.31 18.12 97.66 50.82 23.44 68.54 31
44.408 35.902 5.111 5.485 38.20 5.57 19.79 97.63 54.13 24.31 72.60 32
44.500 35.872 5.019 5.493 38.18 4.11 19.01 97.79 52.82 24.76 71.89 31
44.612 35.835 4.993 5.498 37.96 4.43 20.78 97.63 52.61 24.10 71.05 33
44.708 35.779 4.964 5.489 39.39 4.54 19.71 97.76 52.33 23.59 70.18 32
44.804 35.733 4.952 5.500 39.76 4.36 15.14 97.56 48.08 23.48 65.46 22
44.908 35.712 4.925 5.499 40.27 6.10 15.40 97.76 53.45 23.32 71.04 26
45.000 35.688 4.877 5.504 40.25 4.36 27.24 97.76 55.61 23.56 73.49 48
45.108 35.611 4.859 5.501 40.21 5.28 25.86 97.71 56.02 21.80 72.04 46
45.208 35.577 4.801 5.497 40.90 4.28 17.14 97.72 56.82 22.72 73.86 25
45.296 35.549 4.766 5.496 40.11 5.48 17.77 97.79 55.53 22.81 72.62 25
45.416 35.470 4.712 5.499 38.99 4.72 16.91 97.77 56.38 22.30 73.08 29
45.508 35.456 4.713 5.488 39.19 4.11 21.51 97.72 54.70 22.96 71.96 38
45.616 35.398 4.675 5.491 39.31 5.02 14.04 97.70 22.12 57.35 73.94 23
45.712 35.371 4.617 5.486 39.43 5.08 21.88 97.75 23.65 56.36 74.39 31
45.816 35.333 4.576 5.493 39.03 5.23 25.10 97.70 22.65 57.70 74.74 37
45.916 35.280 4.542 5.495 38.40 6.97 19.28 97.72 21.69 60.79 76.86 29
46.008 35.257 4.499 5.494 39.26 4.07 17.04 97.68 22.22 59.90 76.52 27
46.112 35.203 4.459 5.503 39.72 5.48 14.95 97.74 21.76 57.83 73.88 22
46.208 35.180 4.418 5.499 38.78 4.54 13.32 97.75 22.66 58.54 75.56 22
46.308 35.143 4.357 5.511 38.74 4.11 23.29 97.70 21.73 56.74 72.88 39
46.412 35.106 4.327 5.508 39.83 4.62 23.85 97.70 22.26 55.81 72.51 30
46.512 35.045 4.328 5.503 40.43 5.33 18.40 97.37 21.04 54.41 69.60 27
46.612 35.038 4.283 5.502 40.54 4.46 20.73 97.62 21.46 55.54 71.31 31
46.704 34.991 4.218 5.504 40.64 5.00 25.97 97.61 22.33 54.98 71.61 43
46.812 34.960 4.231 5.505 40.42 4.76 18.07 97.51 21.64 49.87 65.70 25
46.908 34.931 4.206 5.501 41.69 4.58 17.48 97.81 23.73 57.50 75.79 30
47.000 34.874 4.171 5.511 42.56 4.65 23.98 97.61 22.34 51.56 68.27 39
47.108 34.833 4.144 5.504 42.76 4.55 22.55 97.13 19.89 45.24 59.70 30
47.204 34.814 4.041 5.513 42.95 8.89 22.88 97.30 20.69 39.69 55.30 33
47.304 34.763 4.011 5.495 44.92 5.63 27.74 97.21 21.31 43.21 59.75 36
47.416 34.727 3.923 5.499 45.87 6.07 22.76 97.28 20.23 48.01 63.49 35
47.512 34.701 3.843 5.503 45.24 4.96 24.03 97.59 22.91 65.81 83.28 35
47.604 34.678 3.804 5.502 43.59 6.62 32.21 97.51 23.87 69.51 87.80 45
47.712 34.678 3.642 5.525 45.36 6.51 24.98 97.42 23.09 65.86 83.44 27
47.804 34.640 3.528 5.534 44.01 6.97 19.98 97.39 22.41 56.01 73.07 23
47.916 34.669 3.437 5.551 43.63 6.03 17.62 97.34 19.91 43.10 58.08 25
48.012 34.641 3.312 5.531 40.72 4.55 39.45 97.22 18.42 36.92 50.47 55
48.104 34.633 3.176 5.537 38.68 5.42 23.67 97.53 18.18 41.85 54.87 35
48.212 34.622 2.998 5.549 38.59 4.97 17.93 97.82 22.20 58.09 74.67 23
48.304 34.613 2.837 5.551 39.03 4.94 11.91 97.88 22.13 60.27 76.63 18
48.412 34.618 2.689 5.559 35.65 4.75 13.79 97.61 21.17 62.61 78.17 21
48.516 34.619 2.565 5.561 34.47 4.95 18.64 97.61 20.09 59.72 74.31 28
48.620 34.606 2.405 5.564 35.10 6.24 17.57 97.52 20.97 55.89 71.40 26
48.704 34.592 2.289 5.560 37.09 4.41 19.12 97.57 21.41 62.57 78.43 30
48.808 34.580 2.135 5.565 36.23 4.74 13.58 97.72 21.17 64.93 80.65 19
48.908 34.571 1.876 5.586 36.42 3.90 26.00 98.24 20.58 74.86 89.42 51
49.028 34.596 1.881 5.576 36.23 4.91 27.45 98.19 20.93 75.03 90.17 55
49.096 34.577 1.779 5.582 35.18 6.37 13.15 98.20 20.78 83.33 98.22 19
49.212 34.547 1.567 5.582 34.71 5.22 21.37 98.20 19.81 82.23 95.92 40
49.312 34.547 1.425 5.593 33.88 4.30 24.18 98.19 18.75 85.08 97.75 44
49.408 34.545 1.281 5.590 33.19 5.10 7.66 98.16 17.68 82.36 93.87 9
49.512 34.546 1.118 5.597 34.31 4.57 10.59 98.18 17.74 77.14 88.81 15
49.604 34.509 0.892 5.610 33.59 4.56 17.53 98.25 16.99 82.05 92.87 32
49.708 34.505 0.765 5.620 31.67 5.10 21.33 97.91 15.51 70.69 80.09 27
49.816 34.543 0.557 5.642 33.89 5.32 15.84 98.21 16.86 85.23 95.86 25
49.904 34.504 0.398 5.639 35.17 5.00 17.57 97.97 17.13 85.72 96.67 26
50.008 34.529 0.334 5.645 34.41 3.46 11.96 98.38 16.32 86.49 96.64 19
50.120 34.563 0.082 5.671 33.10 4.98 23.68 98.32 16.85 96.38 106.80 47
50.204 34.563 0.044 5.664 31.61 4.61 25.39 98.24 15.77 85.01 94.53 52
50.308 34.520 -0.085 5.669 29.76 4.81 15.12 98.35 16.02 84.61 94.64 30
50.412 34.515 -0.350 5.681 29.68 3.94 15.86 98.42 16.10 91.22 101.16 29
50.504 34.516 -0.477 5.667 28.11 4.09 10.90 98.47 15.93 96.69 106.21 21
50.612 34.513 -0.641 5.682 26.60 4.30 8.10 98.43 16.06 107.93 117.41 11
50.704 34.520 -0.786 5.695 26.54 4.63 9.76 98.38 16.10 114.03 123.58 13
50.804 34.513 -0.939 5.698 26.96 5.89 11.09 98.42 17.53 114.77 125.28 17
50.908 34.503 -1.143 5.711 26.94 3.71 12.07 98.53 17.60 102.14 112.42 22
51.012 34.471 -1.246 5.712 28.47 4.63 13.84 98.49 20.34 101.35 114.21 28
51.100 34.473 -1.435 5.704 27.79 4.44 16.71 98.44 22.73 81.64 97.68 33
51.212 34.503 -1.574 5.716 27.09 3.63 9.00 98.39 24.13 81.84 99.27 15
51.308 34.475 -1.688 5.734 26.94 5.97 15.07 98.39 25.48 95.29 113.83 25
51.412 34.496 -1.835 5.739 26.85 3.77 8.33 98.49 26.57 82.75 102.71 15
51.500 34.529 -1.985 5.732 26.50 5.11 7.09 98.44 27.97 81.17 103.04 13
51.608 34.471 -2.162 5.751 26.93 3.86 9.60 98.37 28.33 82.93 105.36 17
51.712 34.490 -2.317 5.766 27.09 4.49 12.37 98.29 27.62 76.62 98.56 17
51.804 34.460 -2.466 5.772 27.66 6.58 10.90 98.39 27.95 80.17 102.22 13
51.908 34.446 -2.643 5.750 28.85 6.52 10.05 98.10 27.96 74.64 97.08 16
52.008 34.447 -2.779 5.803 29.39 5.49 16.20 98.27 26.84 54.68 76.18 28
52.104 34.473 -2.882 5.790 29.99 4.44 9.20 98.35 26.80 66.95 88.07 16
52.208 34.481 -3.039 5.787 30.67 6.56 13.84 98.22 26.03 59.59 79.92 23
52.312 34.431 -3.213 5.767 31.59 5.17 11.33 98.00 24.37 36.17 56.40 17
52.412 34.442 -3.351 5.782 32.32 6.37 15.31 98.07 22.06 34.79 52.89 27
52.508 34.390 -3.487 5.795 35.23 6.28 16.58 97.88 18.71 31.87 47.13 26
52.608 34.396 -3.607 5.783 34.38 4.36 17.86 97.85 19.71 43.55 59.59 30
52.708 34.321 -3.768 5.762 35.77 4.19 21.41 97.90 25.03 79.85 99.82 38
52.820 34.261 -3.839 5.725 37.82 4.11 29.12 97.94 27.41 103.88 125.47 57
52.908 34.243 -3.947 5.750 39.56 4.49 13.81 97.96 28.98 101.49 124.62 20
53.012 34.145 -3.995 5.735 42.02 4.52 20.26 97.95 29.32 104.89 128.40 34
53.112 34.057 -4.011 5.685 41.62 4.89 31.54 97.92 26.03 95.72 116.36 55
53.200 33.915 -4.086 5.644 42.68 4.58 35.57 97.92 23.02 73.59 91.93 60
53.312 33.787 -4.034 5.576 45.60 5.13 35.67 97.89 19.04 44.02 59.09 59
53.408 33.649 -4.066 5.560 47.80 6.19 22.02 98.02 18.73 31.43 46.23 32
53.504 33.554 -4.068 5.489 47.03 8.21 31.09 98.00 18.25 40.19 54.34 54
53.604 33.399 -4.075 5.431 45.98 4.89 34.11 98.02 21.53 41.34 58.49 62
53.712 33.265 -4.046 5.400 44.78 6.81 38.36 98.04 23.93 65.17 84.10 54
53.808 33.142 -4.095 5.330 45.05 7.70 25.53 97.96 24.85 66.78 86.63 39
53.900 33.010 -4.124 5.300 45.72 5.53 25.66 97.89 22.84 22.84 81.24 41
54.032 32.867 -4.066 5.230 43.56 4.87 28.65 97.72 37.31 19.33 52.61 50
54.108 32.762 -4.104 5.169 42.03 4.64 25.13 97.87 52.07 20.01 67.35 41
54.212 32.588 -4.136 5.112 42.04 4.52 41.85 97.91 58.97 22.36 76.55 75
54.308 32.491 -4.171 5.058 41.50 5.53 17.91 98.00 83.45 23.95 102.20 28
54.416 32.371 -4.171 5.000 39.89 4.20 27.32 98.08 74.79 25.16 94.95 51
54.512 32.222 -4.193 4.944 40.39 4.87 25.69 98.11 72.63 23.83 91.57 45
54.604 32.104 -4.159 4.921 40.57 5.11 24.20 98.20 70.12 23.56 88.87 41
54.708 31.936 -4.176 4.874 40.21 5.39 14.52 98.21 61.07 23.72 80.17 26
54.816 31.788 -4.122 4.812 38.68 6.18 22.63 98.29 54.87 22.43 72.81 41
54.912 31.652 -4.157 4.781 35.76 6.25 41.96 98.35 51.97 21.46 68.61 85
55.016 31.509 -4.155 4.712 34.79 4.76 17.44 98.33 53.94 21.95 71.30 30
55.108 31.327 -4.115 4.638 34.27 4.29 16.00 98.44 46.38 20.86 62.79 31
55.212 31.181 -4.101 4.592 31.43 3.96 12.59 98.56 14.08 39.92 49.36 24
55.300 31.060 -4.093 4.550 26.29 5.70 12.72 98.57 12.09 41.98 49.41 28
55.404 30.913 -4.063 4.508 26.47 4.30 12.66 98.60 10.63 36.84 42.83 23
55.504 30.777 -4.047 4.454 25.61 3.81 8.16 98.63 11.28 38.33 44.82 18
55.608 30.643 -4.054 4.409 26.16 3.99 8.60 98.70 8.87 40.22 44.46 17
55.708 30.474 -4.067 4.333 25.38 4.10 13.86 98.67 7.92 38.93 42.21 23
55.812 30.300 -4.058 4.284 24.53 3.90 10.71 98.88 6.17 35.03 37.07 26
55.912 30.157 -4.056 4.234 24.59 4.14 12.79 98.90 6.36 36.28 38.51 27
56.008 30.044 -4.024 4.202 24.96 5.22 9.41 98.82 5.99 37.26 39.46 22
56.112 29.890 -4.058 4.176 24.35 3.91 8.37 98.78 6.10 36.24 38.04 16
56.204 29.739 -4.058 4.110 24.08 4.01 7.29 98.85 6.20 41.23 43.51 17
56.308 29.603 -4.049 4.055 23.53 4.36 10.81 98.91 5.73 37.54 39.55 17
56.420 29.402 -4.037 3.970 24.04 3.70 11.53 98.83 5.91 37.17 39.53 27
56.508 29.310 -4.033 3.925 24.61 5.98 7.67 98.81 6.13 39.71 42.24 15
56.604 29.191 -4.035 3.891 24.95 4.42 9.20 98.85 5.89 39.52 42.39 24
56.708 29.061 -4.008 3.853 24.02 4.72 12.89 98.58 5.93 39.05 41.74 23
56.804 28.882 -4.027 3.796 24.08 5.83 11.20 98.75 5.96 39.36 42.24 23
56.912 28.735 -4.022 3.726 24.31 3.59 10.56 98.80 5.87 36.88 39.61 22
57.004 28.574 -4.036 3.675 25.12 4.05 6.61 98.82 6.01 41.71 44.44 16
57.112 28.399 -4.043 3.602 24.82 5.62 11.09 98.88 5.82 38.67 41.40 20
57.208 28.251 -4.024 3.553 24.87 5.91 9.13 98.85 5.97 42.94 45.64 16
57.312 28.168 -4.035 3.516 24.72 5.97 11.57 98.82 6.05 40.85 43.48 22
57.404 28.029 -4.002 3.475 26.07 4.59 10.78 98.82 5.95 43.14 45.50 28
57.512 27.881 -4.023 3.426 25.82 5.65 11.04 98.84 5.98 38.83 41.44 23
57.608 27.726 -4.014 3.370 25.68 3.74 8.88 98.85 6.33 43.32 46.31 22
57.716 27.584 -4.008 3.316 25.00 4.39 11.91 98.83 6.21 38.66 41.39 26
57.808 27.470 -4.026 3.258 25.58 4.10 8.57 98.82 6.36 39.26 42.18 17
57.908 27.290 -4.018 3.186 24.93 4.33 10.80 98.70 6.21 39.32 41.84 20
58.008 27.168 -4.009 3.155 25.10 3.65 7.25 98.66 6.25 39.05 41.75 14
58.124 26.991 -4.022 3.094 23.73 5.04 13.21 98.66 36.25 36.25 38.89 31
58.208 26.895 -4.023 3.049 24.45 3.55 7.72 98.71 35.53 6.57 38.61 15
58.320 26.746 -4.001 2.981 24.37 4.09 14.87 98.79 37.97 6.85 41.20 32
58.412 26.624 -4.001 2.956 24.95 3.83 9.62 98.68 35.48 6.67 38.43 19
58.512 26.476 -4.043 2.884 24.24 4.05 13.97 98.78 36.27 7.16 39.47 35
58.608 26.350 -4.040 2.832 26.32 4.47 7.04 98.75 35.77 7.51 39.39 15
58.704 26.186 -4.023 2.783 26.89 4.17 17.84 98.76 37.35 7.85 41.35 44
58.820 26.077 -4.034 2.725 28.75 5.41 7.76 98.70 33.71 7.65 37.36 16
58.900 25.847 -4.004 2.653 28.50 3.80 20.76 98.59 33.67 7.85 37.31 52
59.024 25.684 -4.003 2.605 28.69 4.84 11.49 98.48 31.34 7.90 35.08 22
59.116 25.607 -4.018 2.577 29.82 5.26 14.49 98.62 30.29 8.39 34.42 27
59.208 25.464 -4.028 2.544 30.02 4.31 11.54 98.61 31.01 9.04 35.65 23
59.300 25.359 -4.026 2.476 28.59 4.83 10.41 98.56 31.87 9.42 36.85 20
59.404 25.166 -4.024 2.439 31.49 4.41 18.09 98.57 29.92 8.94 34.42 37
59.508 25.009 -4.045 2.345 30.92 5.10 9.03 98.62 32.56 9.30 37.37 17
59.612 24.907 -4.026 2.314 31.47 4.03 11.33 98.61 31.11 9.79 36.44 24
59.712 24.767 -4.025 2.274 32.06 8.00 24.68 98.60 29.81 9.70 35.08 33
59.804 24.575 -4.032 2.249 31.08 7.08 13.03 98.62 33.00 10.37 38.66 21
59.924 24.431 -4.049 2.144 31.30 4.85 15.14 98.64 30.70 10.50 36.67 29
60.004 24.311 -4.027 2.099 32.10 3.97 13.26 98.66 32.93 10.74 39.08 26
60.112 24.229 -4.041 2.084 29.09 5.36 12.62 98.46 24.32 11.48 31.08 22
60.208 24.028 -4.042 2.002 29.07 3.95 18.27 98.57 21.71 10.41 27.68 39
60.300 23.925 -4.054 1.979 28.59 3.75 15.78 98.57 23.60 10.71 29.66 34
60.412 23.782 -4.002 1.928 27.63 5.28 16.68 98.55 24.41 10.50 30.25 32
60.512 23.726 -3.961 1.879 27.33 3.75 13.55 98.67 31.57 11.07 37.45 28
60.608 23.636 -3.933 1.838 27.64 5.45 10.42 98.75 34.14 11.66 40.54 19
60.704 23.544 -3.917 1.805 27.16 4.86 6.39 98.77 36.89 11.81 43.20 12
60.816 23.536 -3.841 1.797 26.95 3.65 11.40 98.72 36.84 11.41 42.86 22
60.924 23.396 -3.825 1.781 27.62 5.04 14.14 98.61 33.27 11.46 39.49 31
61.004 23.507 -3.751 1.770 27.38 4.11 15.47 98.61 31.39 11.50 37.92 33
61.112 23.429 -3.696 1.788 28.03 4.80 9.94 98.47 26.56 11.01 32.79 18
61.204 23.428 -3.632 1.804 28.30 5.78 16.66 98.50 28.49 11.46 34.96 36
61.316 23.420 -3.558 1.808 27.25 3.88 12.09 98.66 31.42 11.72 38.00 29
61.416 23.461 -3.486 1.826 28.16 3.62 12.47 98.79 32.67 12.07 39.45 25
61.508 23.495 -3.400 1.863 28.77 5.56 11.29 98.68 34.20 12.14 40.69 24
61.604 23.421 -3.339 1.823 28.45 3.62 13.94 98.65 32.81 12.09 39.41 28
61.716 23.436 -3.274 1.807 28.90 4.88 17.44 98.39 32.81 11.91 39.29 32
61.816 23.361 -3.213 1.796 28.36 4.72 14.56 98.53 32.20 11.48 38.08 28
61.916 23.330 -3.163 1.779 27.71 4.16 14.26 98.61 33.72 12.22 40.17 29
62.012 23.341 -3.102 1.804 28.86 3.96 15.06 98.72 34.68 12.41 40.89 35
62.112 23.330 -3.005 1.805 27.69 4.20 9.38 98.67 35.40 12.50 41.54 16
62.204 23.293 -2.918 1.801 26.65 4.09 8.77 98.64 38.56 12.61 44.95 17
62.316 23.314 -2.829 1.814 26.75 4.62 13.97 98.58 39.01 12.48 45.13 23
62.416 23.326 -2.777 1.801 26.06 4.85 7.42 98.54 38.16 12.48 44.44 14
62.504 23.326 -2.714 1.793 26.66 3.83 7.94 98.50 37.89 12.63 44.14 12
62.616 23.346 -2.597 1.782 27.75 6.02 13.82 98.32 38.72 12.64 44.77 24
62.708 23.349 -2.541 1.800 27.80 4.72 8.97 98.31 40.31 12.57 46.11 15
62.804 23.383 -2.439 1.800 27.19 3.60 11.95 98.38 44.56 13.44 51.17 21
62.920 23.341 -2.364 1.797 27.92 4.36 12.99 98.44 49.85 13.32 56.18 25
63.004 23.367 -2.298 1.802 27.39 3.81 14.44 98.37 52.88 13.58 59.44 27
63.124 23.370 -2.189 1.799 28.12 4.20 6.61 98.36 61.14 13.67 67.66 12
63.208 23.396 -2.117 1.792 28.71 4.04 9.80 98.34 62.74 13.71 69.22 15
63.312 23.412 -2.030 1.798 28.71 4.32 7.43 98.22 69.64 13.47 75.97 12
63.412 23.422 -1.972 1.794 28.18 6.51 9.50 98.15 73.56 13.49 79.76 13
63.516 23.398 -1.908 1.796 28.78 4.69 13.24 98.10 76.92 12.74 82.52 21
63.616 23.324 -1.831 1.775 27.34 4.09 12.70 97.93 73.97 12.03 79.29 19
63.716 23.272 -1.715 1.784 27.49 4.73 11.59 98.02 70.46 12.05 75.85 13
63.812 23.291 -1.643 1.786 26.28 5.21 11.29 98.09 67.03 11.93 72.46 17
63.908 23.333 -1.580 1.782 28.36 4.11 7.40 98.00 68.43 11.70 73.83 10
64.036 23.374 -1.501 1.773 27.91 4.95 8.80 98.02 66.85 11.29 71.67 12
64.100 23.439 -1.458 1.783 31.09 4.11 11.11 98.01 65.38 11.17 70.10 15
64.216 23.314 -1.322 1.776 33.51 5.17 26.88 98.07 62.87 11.21 67.75 52
64.308 23.389 -1.258 1.768 35.93 4.68 16.97 98.12 65.14 10.84 69.72 31
64.408 23.300 -1.198 1.775 35.71 5.17 30.17 97.97 64.91 10.89 69.87 56
64.504 23.347 -1.134 1.793 37.15 6.57 29.19 97.98 49.80 10.01 54.18 49
64.620 23.366 -1.074 1.779 35.18 6.25 12.38 98.05 48.57 9.99 53.12 21
64.708 23.367 -1.016 1.802 35.74 7.35 12.16 97.99 56.64 9.63 60.77 17
64.804 23.304 -0.885 1.809 34.07 4.12 14.72 97.98 72.27 9.69 76.46 23
64.916 23.283 -0.819 1.788 32.43 6.07 12.10 97.96 59.48 9.17 63.31 15
65.020 23.316 -0.754 1.778 33.61 4.16 13.62 97.50 50.93 8.68 54.86 18
65.104 23.387 -0.706 1.784 34.88 6.34 17.36 97.85 50.90 8.87 54.97 26
65.188 23.408 -0.635 1.792 34.85 4.39 15.53 97.95 55.23 8.84 59.53 25
65.316 23.297 -0.514 1.753 35.04 7.23 27.14 97.98 61.85 9.13 66.15 52
65.416 23.344 -0.431 1.761 35.96 4.16 17.72 98.05 73.94 9.31 78.13 28
65.504 23.401 -0.377 1.801 34.80 6.46 7.30 98.03 83.97 9.88 88.58 10
65.616 23.513 -0.318 1.789 34.47 5.01 14.06 98.08 81.92 10.29 86.95 22
65.720 23.592 -0.250 1.776 33.09 5.83 13.71 97.93 77.50 9.41 81.65 19
65.808 23.662 -0.204 1.779 32.50 5.18 16.62 97.80 79.55 9.13 83.32 23
65.908 23.750 -0.143 1.781 34.49 5.14 11.13 97.68 84.48 8.97 88.00 15
66.008 23.823 -0.098 1.770 33.95 4.20 13.51 97.63 95.28 9.00 98.95 19
66.104 23.900 -0.061 1.767 33.71 4.87 9.32 97.72 97.84 8.96 101.40 10
66.216 24.107 -0.044 1.761 33.53 4.89 27.42 97.73 86.94 9.18 90.80 48
66.316 24.298 -0.015 1.771 35.16 4.95 12.84 97.82 85.93 8.59 89.47 19
66.412 24.534 -0.014 1.758 35.65 4.07 20.53 98.06 85.21 8.72 88.99 28
66.516 24.696 -0.004 1.764 35.56 5.59 12.46 97.98 74.64 8.55 78.30 17
66.608 24.991 0.001 1.784 34.51 4.96 23.29 97.95 74.77 8.23 78.26 41
66.708 25.203 -0.001 1.780 37.27 4.76 19.85 97.96 77.36 7.86 80.47 32
66.808 25.469 0.008 1.804 37.01 4.48 14.78 97.98 78.62 7.61 81.50 21
66.908 25.625 0.003 1.794 38.91 4.55 20.28 98.00 72.04 7.11 74.73 36
67.008 25.988 0.030 1.818 37.68 4.43 33.62 97.96 52.26 6.38 54.75 64
67.108 26.434 0.053 1.799 37.09 5.19 20.89 98.11 48.55 6.17 50.87 38
67.208 26.713 0.068 1.775 38.24 4.16 23.65 97.83 55.97 5.63 57.48 43
67.308 26.894 0.080 1.790 36.33 5.37 16.34 97.99 66.54 5.84 68.02 28
67.412 27.119 0.088 1.799 34.77 3.74 16.90 98.15 91.63 5.69 92.58 29
67.508 27.507 0.096 1.785 33.85 5.18 19.35 97.96 79.82 5.41 80.30 35
67.616 27.806 0.081 1.794 34.32 3.84 15.33 97.91 64.94 4.77 65.12 21
67.700 28.128 0.089 1.772 32.67 6.63 18.94 98.20 65.24 4.74 65.81 23
67.808 28.514 0.087 1.781 32.79 4.43 11.30 98.25 75.54 4.68 75.96 17
67.908 28.586 0.075 1.785 31.88 4.90 29.21 98.28 85.69 4.93 85.97 54
68.000 28.653 0.086 1.790 37.03 6.12 7.22 98.30 96.94 5.09 97.15 12
68.120 28.873 0.072 1.795 39.57 4.35 15.43 98.21 99.84 4.85 99.80 26
68.204 29.116 0.059 1.804 41.01 4.63 16.95 98.26 87.02 4.78 87.09 32
68.308 29.678 0.053 1.777 39.05 3.85 43.45 98.18 88.23 4.63 88.11 86
68.408 29.925 0.050 1.787 42.10 5.73 42.47 98.09 82.22 4.67 82.18 78
68.516 30.228 0.060 1.794 42.62 6.97 22.86 98.01 103.02 4.45 102.87 36
68.612 30.500 0.045 1.782 42.02 6.19 14.15 98.22 91.28 4.52 91.13 23
68.708 30.950 0.047 1.760 38.28 7.16 23.59 98.21 107.00 4.79 106.98 45
68.804 31.259 0.043 1.760 36.25 4.62 20.40 98.19 118.84 4.96 118.72 38
68.916 31.558 0.052 1.816 35.62 4.17 12.34 98.16 121.11 4.75 120.97 19
69.024 31.943 0.051 1.798 36.34 3.82 19.84 98.13 95.70 4.68 95.07 37
69.092 32.121 0.053 1.783 33.26 4.35 31.01 98.11 94.66 4.79 94.40 62
69.208 32.347 0.031 1.804 32.52 5.90 13.83 98.22 93.90 4.48 93.83 22
69.312 32.691 0.037 1.791 32.55 4.58 18.30 98.21 115.38 4.77 115.29 35
69.412 33.044 0.044 1.817 33.72 4.01 10.28 98.17 126.21 4.87 126.03 17
69.512 33.292 0.041 1.787 31.98 5.52 13.24 98.24 116.54 4.79 116.39 22
69.604 33.476 0.037 1.821 31.62 4.60 10.71 98.22 124.51 4.80 124.38 18
69.720 33.878 0.034 1.773 30.64 4.62 26.94 98.26 4.88 4.88 115.00 45
69.812 34.167 0.038 1.773 31.74 4.88 18.39 98.26 127.22 4.87 127.12 31
69.908 34.458 0.034 1.806 32.24 6.57 11.47 98.29 112.42 112.42 112.31 21
70.012 34.772 0.030 1.802 32.49 4.54 14.20 98.25 4.89 125.33 125.18 21
70.112 35.165 0.044 1.795 31.66 5.50 9.93 98.11 4.71 110.25 109.91 15
70.216 35.470 0.032 1.791 31.90 5.52 16.43 98.10 4.60 95.11 94.80 26
70.320 35.794 0.038 1.801 32.54 4.92 11.78 98.14 4.80 114.34 113.94 16
70.412 36.062 0.039 1.783 32.34 4.64 17.70 98.27 4.88 113.59 113.16 30
70.508 36.388 0.023 1.806 33.36 5.50 13.15 98.11 4.73 117.28 116.89 18
70.616 36.651 0.030 1.811 33.29 6.63 22.36 98.15 4.67 109.74 109.51 39
70.716 36.981 0.025 1.801 32.80 6.52 14.22 98.29 4.64 106.64 106.44 23
70.808 37.291 0.017 1.755 31.28 4.55 20.98 98.35 4.71 119.52 119.55 36
70.920 37.469 0.030 1.830 31.26 5.83 17.34 98.34 4.76 129.77 129.63 35
71.004 37.703 0.029 1.822 31.30 5.92 13.17 98.37 4.73 138.61 138.50 22
71.116 38.094 0.048 1.777 32.66 4.29 12.72 98.32 4.77 132.76 132.56 23
71.212 38.567 0.038 1.817 32.46 4.67 14.89 98.34 4.81 125.02 125.10 29
71.308 38.769 0.038 1.762 32.68 4.84 18.48 98.17 4.50 94.97 94.64 33
71.416 38.981 0.038 1.778 33.33 7.09 16.64 98.19 4.61 105.00 104.73 28
71.512 39.261 0.043 1.792 33.37 6.16 17.93 98.12 4.64 112.19 111.70 28
71.604 39.568 0.032 1.799 33.15 6.27 19.28 98.33 4.72 110.83 110.61 37
71.716 39.915 0.024 1.793 32.06 4.72 13.54 98.44 4.74 117.31 117.44 17
71.808 40.188 0.018 1.787 30.61 6.60 11.52 98.47 4.82 137.84 137.81 20
71.912 40.551 0.029 1.802 31.45 4.92 13.91 98.47 4.99 128.36 128.64 28
72.004 40.856 0.051 1.797 30.02 5.68 11.68 98.32 4.71 117.93 117.75 21
72.104 41.156 0.032 1.767 29.85 3.62 13.95 98.39 4.92 112.25 112.43 26
72.212 41.361 0.017 1.786 30.85 4.06 25.35 98.26 4.77 95.97 96.27 48
72.304 41.719 0.025 1.791 31.08 6.29 14.47 98.24 4.69 86.65 87.14 22
72.408 42.028 0.018 1.806 31.85 3.95 17.20 98.30 4.90 87.86 88.60 32
72.512 42.408 0.001 1.789 32.80 6.41 14.66 98.37 5.63 126.59 127.71 28
72.612 42.720 0.016 1.789 32.02 6.16 12.68 98.24 6.30 113.45 115.20 21
72.704 43.026 -0.029 1.819 33.13 5.10 17.61 98.08 6.48 83.20 85.49 35
72.804 43.310 -0.038 1.783 33.14 3.97 20.42 98.00 7.15 62.41 65.83 36
72.920 43.593 -0.028 1.794 33.31 4.23 20.31 97.81 8.25 45.76 50.38 35
73.012 43.911 -0.073 1.792 33.75 5.21 16.77 97.78 12.87 61.82 71.12 27
73.104 44.240 -0.054 1.813 34.83 4.37 12.04 97.71 33.83 87.91 117.65 17
73.200 44.500 0.115 1.802 36.14 7.00 12.40 97.69 45.74 107.83 148.94 19
73.312 44.740 0.024 1.776 36.18 4.55 18.49 97.70 36.28 104.20 136.01 28
73.404 45.002 0.305 1.760 36.97 4.51 23.77 97.74 38.63 96.35 130.56 39
73.508 45.165 0.239 1.773 38.37 4.77 24.96 97.83 41.43 100.61 137.40 44
73.612 45.389 0.246 1.789 37.19 4.68 18.15 97.92 37.79 95.05 128.13 30
73.700 45.507 0.312 1.777 37.37 6.73 19.11 97.94 49.22 97.83 142.15 25
73.808 45.703 0.525 1.775 36.10 4.88 22.11 97.90 48.99 110.04 154.02 35
73.912 45.877 0.809 1.746 34.55 4.85 7.36 97.93 49.18 106.10 150.30 12
74.032 46.065 0.932 1.758 35.38 6.67 14.77 97.82 47.40 110.54 153.07 22
74.108 46.082 1.128 1.734 34.99 5.46 17.10 97.82 45.79 112.95 153.79 27
74.200 46.168 1.243 1.763 37.56 4.26 13.23 97.88 51.97 104.07 151.10 18
74.308 46.233 1.530 1.744 39.42 7.46 17.71 97.78 45.49 101.09 141.92 26
74.412 46.309 1.739 1.794 38.87 4.45 19.90 97.79 45.43 97.08 137.77 31
74.504 46.310 2.010 1.773 39.40 5.01 37.98 97.83 47.15 90.91 133.19 65
74.612 46.389 2.333 1.792 39.32 8.26 20.06 97.94 50.49 32.09 78.35 33
74.704 46.382 2.559 1.816 37.70 5.43 14.43 98.06 36.83 17.55 50.44 25
74.808 46.365 2.893 1.830 36.55 7.16 17.91 98.08 26.96 10.07 33.21 33
74.908 46.327 3.150 1.818 32.49 5.83 14.88 98.10 30.88 7.61 34.26 23
75.020 46.364 3.495 1.803 31.59 4.01 16.69 98.39 32.92 6.20 35.02 35
75.112 46.274 3.818 1.804 31.10 4.52 12.86 98.53 54.12 6.32 55.66 26
75.204 46.314 4.071 1.815 30.12 6.02 11.49 98.53 56.73 5.69 57.50 25
75.304 46.303 4.436 1.843 29.33 4.45 17.84 98.52 46.20 5.13 46.55 35
75.412 46.312 4.733 1.803 29.74 3.85 12.83 98.50 51.20 5.16 51.62 26
75.504 46.330 4.991 1.800 29.66 5.14 12.41 98.52 49.65 5.17 50.03 28
75.608 46.300 5.307 1.800 28.73 4.47 10.26 98.65 50.55 5.29 51.10 23
75.712 46.326 5.638 1.836 27.38 6.33 13.22 98.63 57.47 5.41 57.96 31
75.812 46.341 5.964 1.783 26.96 4.98 11.31 98.68 58.24 5.23 58.54 21
75.912 46.317 6.279 1.788 27.16 5.75 5.87 98.63 55.27 5.23 55.70 12
76.004 46.317 6.603 1.797 27.85 3.95 8.74 98.58 54.05 5.23 54.46 17
76.112 46.299 6.857 1.819 27.25 3.86 11.16 98.60 50.87 5.24 51.26 27
76.216 46.299 7.165 1.825 27.94 4.97 14.09 98.47 45.51 5.14 45.18 27
76.312 46.288 7.448 1.819 29.14 4.11 14.08 98.43 53.45 5.22 53.00 26
76.404 46.259 7.792 1.815 30.70 5.17 10.82 98.41 54.50 5.09 54.17 22
76.508 46.252 8.076 1.818 30.52 4.75 17.26 98.53 51.78 5.22 51.63 34
76.620 46.217 8.464 1.816 30.14 3.89 15.14 98.55 51.45 5.31 51.53 31
76.712 46.230 8.788 1.831 30.37 4.12 19.48 98.53 53.83 5.16 53.62 44
76.812 46.214 9.084 1.829 31.32 4.01 8.26 98.57 52.33 5.18 52.18 16
76.904 46.198 9.466 1.821 29.90 3.79 13.41 98.50 51.35 5.22 51.12 27
77.016 46.192 9.669 1.827 29.13 4.13 16.15 98.48 48.58 5.19 48.31 32
77.104 46.201 9.977 1.831 30.10 6.01 17.64 98.55 53.07 5.22 52.96 40
77.220 46.197 10.296 1.829 31.34 5.48 6.58 98.52 51.29 5.28 51.11 12
77.304 46.197 10.663 1.845 30.53 4.57 11.27 98.60 5.31 5.31 53.54 21
77.400 46.179 10.817 1.845 29.68 5.78 22.97 98.65 5.32 5.32 50.26 55
77.504 46.187 11.224 1.839 28.67 6.09 15.21 98.59 5.35 5.35 48.31 34
77.608 46.199 11.537 1.832 31.35 3.58 12.75 98.62 5.27 50.10 50.06 28
77.712 46.195 11.879 1.835 31.88 5.20 9.02 98.60 5.29 51.57 51.45 19
77.816 46.205 12.209 1.854 29.94 6.16 9.33 98.45 5.11 48.16 47.76 20
77.908 46.195 12.442 1.850 29.86 4.37 25.73 98.37 5.04 49.82 49.18 56
78.008 46.219 12.677 1.841 30.03 6.79 11.25 98.53 5.25 47.81 47.63 22
78.112 46.210 12.929 1.837 30.09 5.33 10.36 98.50 5.16 48.06 47.61 21
78.208 46.198 13.248 1.857 31.28 6.00 14.30 98.60 5.05 47.75 47.60 30
78.312 46.181 13.551 1.845 30.38 4.65 6.60 98.68 5.32 49.92 50.00 12
78.408 46.194 13.895 1.855 30.83 6.41 8.27 98.66 5.30 50.29 50.23 18
78.508 46.184 14.108 1.852 31.15 4.49 20.36 98.55 5.28 51.79 51.59 46
78.612 46.186 14.528 1.853 30.54 5.92 17.61 98.53 5.05 52.72 52.67 38
78.700 46.158 14.759 1.847 32.00 4.29 16.95 98.62 5.26 54.51 54.44 38
78.804 46.200 15.073 1.859 31.24 4.87 13.38 98.60 5.23 56.26 56.21 28
78.916 46.194 15.345 1.855 29.48 6.47 10.34 98.55 5.36 52.22 52.22 21
79.036 46.170 15.680 1.852 28.58 6.01 16.56 98.53 5.24 48.27 48.26 40
79.100 46.171 15.955 1.851 28.66 4.34 12.40 98.59 5.34 52.28 52.17 27
79.216 46.192 16.231 1.865 28.86 4.28 9.41 98.53 5.33 54.94 54.99 19
79.312 46.206 16.501 1.872 28.62 6.37 11.13 98.44 5.22 48.46 48.56 20
79.404 46.178 16.895 1.863 29.50 3.85 17.79 98.48 5.27 41.90 42.30 37
79.512 46.213 17.274 1.867 31.17 4.75 13.28 98.53 5.56 50.53 51.17 22
79.612 46.260 17.580 1.886 33.30 7.59 7.17 98.57 6.13 56.21 57.42 14
79.708 46.256 17.823 1.869 34.20 5.85 18.51 98.38 6.67 49.85 51.46 30
79.812 46.276 18.156 1.873 34.24 4.29 18.65 98.22 7.15 34.80 37.37 33
79.908 46.272 18.448 1.875 35.12 5.28 20.13 98.07 7.67 31.15 34.68 31
80.012 46.320 18.753 1.850 37.82 6.38 15.14 97.98 9.47 31.45 37.01 23
80.108 46.328 19.114 1.862 37.56 4.91 14.69 97.88 16.97 39.06 52.00 26
80.212 46.202 19.338 1.862 36.48 4.16 20.32 97.74 40.47 40.47 89.52 29
80.304 46.017 19.587 1.838 36.77 7.57 22.90 97.85 69.11 48.19 112.78 44
80.404 46.106 19.832 1.844 36.12 4.40 21.17 97.73 101.44 49.61 146.13 34
80.516 46.219 20.042 1.856 36.44 4.86 8.42 97.81 81.10 52.11 128.44 14
80.604 45.950 20.298 1.839 37.45 5.68 19.15 97.82 66.48 48.71 110.50 33
80.712 45.833 20.515 1.848 37.42 4.99 15.86 97.90 87.93 49.90 132.84 27
80.804 45.813 20.640 1.842 38.08 4.70 19.06 97.91 99.78 49.64 144.14 31
80.908 45.514 20.860 1.850 43.79 4.12 28.05 97.85 68.11 50.70 113.96 48
81.004 45.673 20.928 1.852 45.59 5.22 30.18 97.76 75.20 54.37 124.80 51
81.108 45.184 21.126 1.845 48.02 4.37 27.64 97.71 74.32 56.83 126.51 37
81.204 44.749 21.331 1.834 47.28 6.18 46.09 97.73 86.88 50.17 132.41 82
81.312 44.936 21.248 1.852 45.70 7.20 31.28 97.69 94.38 48.80 138.46 51
81.412 44.692 21.352 1.857 47.35 5.60 28.78 97.65 108.92 52.05 156.14 46
81.504 44.485 21.376 1.861 46.21 6.93 12.22 97.73 108.75 49.44 153.25 20
81.620 44.220 21.384 1.845 42.15 5.35 15.71 97.92 93.46 40.69 129.38 27
81.704 43.846 21.472 1.830 39.02 8.04 34.30 97.99 76.45 24.21 96.31 53
81.812 43.519 21.452 1.853 37.65 5.05 21.30 97.95 45.29 13.16 54.41 34
81.916 43.206 21.426 1.865 38.05 7.08 19.17 98.08 54.59 8.38 58.62 32
82.008 42.925 21.436 1.841 37.73 3.91 17.07 98.24 57.36 7.81 60.91 33
82.104 42.678 21.379 1.819 34.73 8.12 15.12 98.35 94.62 6.94 96.90 27
82.212 42.352 21.394 1.828 35.49 5.64 15.50 98.44 125.55 6.36 126.85 32
82.300 42.011 21.378 1.819 34.81 5.17 15.56 98.36 106.14 5.56 106.72 30
82.400 41.780 21.376 1.819 35.03 4.20 19.11 98.24 90.47 5.08 90.98 36
82.504 41.455 21.410 1.828 33.79 7.39 18.67 98.34 95.57 5.06 96.15 34
82.604 41.173 21.385 1.796 33.46 6.36 14.58 98.50 116.69 5.25 117.18 28
82.708 40.851 21.409 1.812 33.08 4.57 16.03 98.48 132.37 5.33 132.74 35
82.812 40.535 21.407 1.788 32.81 5.57 12.23 98.42 119.99 5.27 120.47 25
82.912 40.265 21.412 1.798 31.11 4.21 15.14 98.43 134.81 5.38 135.20 30
83.004 39.984 21.425 1.779 31.05 4.10 12.22 98.46 135.76 5.33 136.06 25
83.112 39.621 21.403 1.776 30.06 6.58 13.46 98.39 139.72 5.26 140.03 28
83.208 39.368 21.416 1.781 30.69 4.23 10.54 98.48 137.48 5.24 137.95 21
83.312 39.050 21.373 1.772 30.58 5.18 15.28 98.39 128.70 5.17 128.70 31
83.408 38.753 21.314 1.792 31.51 4.00 11.16 98.30 135.10 5.17 134.98 19
83.508 38.384 21.344 1.769 32.23 4.99 17.22 98.22 106.56 4.83 106.31 36
83.608 38.062 21.320 1.770 32.83 5.09 12.47 98.34 123.43 5.02 123.25 22
83.720 37.818 21.313 1.760 32.98 6.48 16.96 98.22 135.10 5.05 134.96 21
83.812 37.404 21.308 1.762 35.29 4.66 21.58 98.31 123.51 5.08 123.35 37
83.912 37.089 21.315 1.765 35.07 5.87 14.90 98.26 130.30 5.06 130.20 26
84.032 36.759 21.294 1.757 36.26 4.81 15.64 98.18 123.26 5.01 123.09 31
84.100 36.585 21.304 1.766 35.18 7.01 26.57 98.28 138.24 5.09 138.07 55
84.216 36.203 21.312 1.755 34.25 4.82 17.18 98.17 124.48 5.02 124.12 35
84.308 35.959 21.293 1.759 34.01 4.89 20.71 98.01 126.26 5.01 125.84 39
84.400 35.666 21.313 1.740 34.16 4.41 15.76 98.23 108.84 4.93 108.65 26
84.508 35.397 21.314 1.750 32.55 4.97 13.52 98.36 126.34 5.18 126.19 25
84.604 35.178 21.300 1.731 32.67 4.29 13.99 98.30 4.98 4.98 118.37 26
84.708 34.783 21.290 1.727 33.29 4.78 14.84 98.28 5.23 5.23 124.13 30
84.800 34.374 21.313 1.724 33.88 5.38 12.10 98.32 5.21 129.40 129.25 20
84.912 34.053 21.325 1.732 33.38 7.81 12.29 98.29 5.05 114.13 113.96 23
85.004 33.927 21.308 1.739 34.28 3.82 26.45 98.30 5.17 119.81 119.65 61
85.112 33.597 21.330 1.727 33.43 6.17 13.23 98.18 5.12 122.60 122.42 27
85.200 33.322 21.344 1.724 34.49 3.75 10.81 98.19 5.04 107.41 107.09 17
85.304 32.984 21.322 1.716 33.82 8.57 12.99 98.21 5.14 128.29 128.09 24
85.412 32.690 21.324 1.721 34.05 3.98 10.37 98.28 5.22 123.88 123.70 16
85.504 32.362 21.349 1.713 34.42 7.23 14.88 98.25 5.18 122.88 122.77 26
85.608 32.052 21.327 1.717 35.01 3.85 11.10 98.16 5.19 111.98 111.70 17
85.720 31.780 21.364 1.713 34.20 7.87 26.67 98.17 5.13 116.65 116.42 39
85.820 31.467 21.351 1.711 35.16 6.36 16.03 98.16 5.11 104.65 104.34 26
85.900 31.165 21.351 1.708 33.83 5.33 15.55 98.20 5.18 124.04 123.91 22
86.004 30.867 21.346 1.704 36.03 5.57 12.01 98.19 5.10 114.65 114.54 23
86.112 30.551 21.360 1.712 36.82 7.49 13.00 98.18 5.13 126.23 126.13 25
86.204 30.233 21.358 1.690 36.56 4.96 11.32 98.25 5.16 105.55 105.23 18
86.312 30.115 21.356 1.694 36.26 4.57 32.96 98.27 5.18 106.61 106.47 64
86.400 29.817 21.361 1.685 36.87 6.35 34.74 98.24 5.24 108.22 108.14 62
86.504 29.523 21.367 1.677 36.76 8.86 12.41 98.25 5.25 101.14 101.02 19
86.616 29.256 21.361 1.684 36.80 4.81 14.68 98.17 5.10 84.58 84.36 26
86.708 28.981 21.381 1.679 35.32 6.71 16.56 98.18 5.24 92.82 93.00 30
86.800 28.667 21.388 1.674 32.67 7.42 12.00 98.23 5.87 102.47 103.17 21
86.912 28.338 21.415 1.671 33.19 4.62 13.80 98.19 6.42 90.40 91.54 23
87.008 28.013 21.427 1.671 34.08 6.72 12.53 97.99 6.93 94.46 96.27 23
87.112 27.709 21.426 1.672 35.88 4.70 13.03 97.95 7.58 82.83 85.63 21
87.216 27.359 21.416 1.664 35.59 6.08 18.46 97.95 8.71 84.60 88.79 31
87.304 27.085 21.431 1.670 38.63 4.82 20.12 97.94 10.40 83.16 89.15 33
87.408 26.755 21.433 1.667 39.66 9.85 22.89 97.79 13.86 96.37 105.46 38
87.516 26.448 21.456 1.662 41.25 5.92 14.39 97.56 15.14 69.10 79.89 19
87.612 26.084 21.469 1.655 40.49 6.94 29.77 97.39 13.13 50.94 60.48 40
87.708 25.751 21.466 1.644 42.13 5.88 21.75 97.21 18.52 57.65 72.71 24
87.804 25.412 21.483 1.632 41.10 5.88 22.53 97.11 25.73 64.41 86.65 30
87.912 25.135 21.500 1.633 43.15 5.03 15.62 96.97 34.77 73.52 104.38 17
88.012 24.903 21.430 1.617 42.07 5.53 27.09 96.91 39.60 76.02 111.35 36
88.104 24.646 21.463 1.640 41.17 6.67 17.93 96.66 38.51 72.56 107.02 19
88.212 24.407 21.462 1.649 40.85 5.82 25.57 96.58 40.80 70.91 107.72 22
88.308 24.216 21.428 1.633 43.06 6.06 25.33 96.60 50.62 77.19 123.68 28
88.404 24.006 21.394 1.636 43.08 4.91 18.43 96.60 59.65 81.45 136.68 20
88.512 23.856 21.331 1.622 44.47 6.34 19.29 96.69 63.10 80.58 139.08 23
88.604 23.743 21.282 1.616 44.39 4.26 28.07 96.76 68.02 83.20 146.33 34
88.708 23.507 21.192 1.613 46.32 7.16 23.28 96.66 68.02 80.83 144.12 30
88.824 23.374 21.070 1.611 48.97 6.02 28.49 96.68 69.07 83.01 147.34 31
88.904 23.282 20.984 1.605 50.64 5.94 23.12 96.58 72.86 86.40 154.38 23
89.024 23.174 20.823 1.601 50.38 7.64 32.57 96.46 63.05 67.83 126.37 30
89.112 23.126 20.685 1.620 49.11 10.22 29.06 96.34 48.70 60.35 104.87 30
89.208 23.076 20.562 1.632 49.07 8.59 27.38 96.00 43.03 58.21 97.53 23
89.320 22.993 20.389 1.615 49.30 5.79 26.85 96.33 53.04 64.79 113.98 24
89.412 22.948 20.258 1.629 53.05 5.29 24.29 96.64 70.77 63.17 129.41 26
89.516 22.921 20.104 1.631 53.32 7.22 25.63 96.64 73.46 57.97 126.81 19
89.612 22.920 19.951 1.649 51.44 6.51 25.87 96.28 61.28 40.02 97.16 26
89.708 22.970 19.834 1.629 49.36 7.13 59.68 96.48 56.04 37.10 89.39 42
89.908 22.931 19.506 1.611 50.32 8.08 32.25 96.97 58.65 25.86 81.76 33
90.012 22.910 19.358 1.614 49.47 6.48 19.36 97.20 74.67 62.06 132.12 24
90.108 22.933 19.204 1.618 48.35 5.39 13.44 97.23 77.89 52.44 125.61 13
90.220 23.006 19.022 1.630 41.87 5.34 26.97 97.27 73.26 29.89 98.75 44
90.312 22.951 18.887 1.605 40.86 5.55 29.30 97.67 70.41 27.71 94.00 50
90.404 22.985 18.724 1.623 41.11 6.04 20.59 97.39 70.11 24.61 90.39 27
90.520 23.018 18.534 1.618 41.94 5.45 19.75 97.29 67.46 24.31 87.51 26
90.600 22.991 18.399 1.631 39.83 5.46 30.76 97.29 67.68 23.93 87.41 42
90.704 22.918 18.231 1.614 40.14 5.66 22.09 97.26 65.56 22.78 84.15 22
90.816 22.950 18.031 1.619 39.20 5.89 17.38 97.16 58.76 21.17 75.85 25
90.916 22.960 17.883 1.607 38.10 4.91 12.26 97.17 57.86 21.27 75.04 14
91.008 22.989 17.703 1.612 36.17 7.61 23.11 97.05 54.83 20.28 70.79 31
91.104 22.985 17.572 1.613 34.99 5.52 19.10 97.08 49.98 18.48 63.75 24
91.212 23.005 17.378 1.615 34.73 4.30 12.23 97.24 53.74 20.34 69.88 16
91.304 23.009 17.218 1.610 35.63 3.86 16.38 97.23 53.77 20.34 69.89 20
91.416 23.019 17.045 1.616 34.95 5.14 13.96 97.22 53.87 20.62 70.30 17
91.504 23.032 16.865 1.618 35.41 5.45 14.33 97.28 50.80 20.66 67.23 17
91.616 23.085 16.704 1.631 35.41 5.83 17.58 97.47 53.45 21.13 70.46 23
91.704 23.076 16.561 1.624 35.07 6.14 20.24 97.54 52.52 21.04 69.40 22
91.816 23.105 16.376 1.632 35.33 6.04 14.96 97.54 51.56 21.55 69.03 17
91.916 23.098 16.209 1.614 34.10 6.68 8.24 97.64 50.01 21.71 67.65 11
92.020 23.079 16.053 1.622 33.89 6.14 11.70 97.65 46.20 22.37 64.52 16
92.132 23.081 15.877 1.637 32.61 5.55 13.83 97.66 46.75 21.90 64.57 19
92.220 23.064 15.720 1.622 33.31 5.21 8.56 97.69 44.15 22.09 62.16 13
92.308 23.041 15.557 1.620 35.10 5.42 14.98 97.73 44.52 22.08 62.64 23
92.404 23.043 15.427 1.611 36.59 5.34 14.23 97.72 44.53 21.97 62.47 21
92.524 23.062 15.228 1.600 37.14 4.84 21.09 97.35 38.41 20.20 54.23 33
92.608 23.018 15.088 1.602 37.99 5.80 28.44 97.62 36.46 19.67 52.19 43
92.704 23.038 14.952 1.594 39.91 5.18 24.16 97.73 35.25 21.14 52.78 37
92.816 23.014 14.809 1.594 39.20 4.74 20.98 97.70 37.35 20.94 54.82 27
92.920 23.014 14.694 1.612 38.23 5.80 14.06 97.71 38.48 21.99 56.89 21
93.012 22.986 14.590 1.605 38.76 4.77 28.41 97.71 40.58 22.24 59.21 49
93.112 23.000 14.474 1.601 40.59 6.40 11.89 97.76 38.21 22.25 56.78 16
93.212 23.039 14.397 1.623 44.82 4.78 14.95 97.78 35.45 22.11 53.97 23
93.312 23.044 14.329 1.617 55.03 5.08 23.66 97.72 34.00 21.16 51.68 42
93.412 23.059 14.239 1.584 61.43 5.80 36.89 97.13 28.75 17.69 42.17 51
93.516 23.043 14.207 1.585 69.64 4.66 54.62 97.61 34.07 20.69 50.79 85
93.604 23.069 14.149 1.597 71.96 10.97 77.06 97.70 35.36 21.52 52.93 94
93.816 23.024 14.030 1.605 72.61 7.56 72.17 97.72 35.69 19.77 51.60 117
94.040 23.006 13.887 1.609 72.73 7.67 62.77 97.61 30.39 18.66 45.23 99
94.204 23.063 13.753 1.609 67.75 5.49 34.13 97.79 31.72 20.38 48.17 54
94.316 23.045 13.685 1.632 61.37 6.16 34.31 97.73 34.17 22.35 52.55 55
94.416 23.041 13.632 1.618 56.05 6.19 36.94 97.79 34.91 21.61 52.46 54
94.512 23.071 13.582 1.621 54.43 6.28 17.11 97.74 34.15 21.68 51.80 25
94.616 23.084 13.510 1.602 54.18 6.02 42.26 97.71 34.24 21.80 51.91 64
94.716 23.032 13.479 1.601 58.27 5.14 43.99 97.79 33.18 21.09 50.00 69
94.824 23.024 13.423 1.594 56.37 5.67 55.47 97.78 35.21 20.07 50.95 84
94.936 23.035 13.372 1.594 57.49 6.71 30.76 97.84 32.29 20.91 48.85 43
95.124 23.047 13.250 1.598 55.00 6.16 61.26 97.85 33.61 20.82 50.25 100
95.216 23.052 13.231 1.600 59.91 6.92 24.20 97.87 32.59 21.60 49.90 38
95.320 23.060 13.184 1.604 61.32 5.27 25.80 97.76 31.38 21.49 48.38 38
95.416 23.061 13.117 1.596 58.95 5.66 26.29 97.75 34.20 21.54 51.55 39
95.504 23.065 13.085 1.595 57.99 5.33 76.24 97.79 34.31 21.59 51.75 116
95.720 23.082 12.998 1.599 61.87 7.46 64.38 97.64 20.89 32.97 49.66 85
95.816 23.085 12.937 1.608 63.87 4.58 18.24 97.93 22.23 32.05 50.21 28
95.912 23.067 12.870 1.600 65.44 7.00 52.80 97.87 22.14 33.25 51.38 85
96.116 23.078 12.782 1.607 59.87 7.97 47.72 97.91 21.89 33.12 51.01 62
96.212 23.066 12.701 1.597 55.14 7.63 37.27 97.88 22.53 33.12 51.60 62
96.316 23.055 12.670 1.606 61.17 6.94 32.85 97.85 21.99 32.29 50.10 47
96.408 23.061 12.615 1.613 56.88 8.60 31.21 97.89 22.17 33.40 51.44 43
96.524 23.056 12.545 1.602 60.79 7.18 30.62 97.78 21.53 33.00 50.29 52
96.612 23.057 12.501 1.610 62.00 5.91 53.11 97.84 22.37 32.63 50.76 85
96.816 23.068 12.384 1.602 66.38 4.72 28.86 97.91 22.40 29.98 48.19 42
96.916 23.057 12.333 1.606 70.34 4.61 84.14 97.75 21.73 32.26 49.71 132
97.120 23.045 12.201 1.602 70.06 7.30 43.97 97.80 21.79 31.03 48.56 68
97.212 23.051 12.175 1.607 66.08 5.85 61.88 97.92 22.48 29.92 48.21 102
97.416 23.036 12.043 1.593 68.64 6.27 64.28 97.91 22.45 26.61 44.77 114
97.512 23.043 12.007 1.579 63.63 4.75 29.07 97.69 21.25 25.94 42.37 46
97.612 23.042 11.951 1.597 61.65 7.18 26.30 97.88 22.54 28.85 47.26 34
97.736 23.036 11.909 1.576 57.25 7.83 40.06 97.73 21.30 27.18 43.94 52
97.908 23.033 11.809 1.576 51.71 5.73 43.48 97.88 21.85 28.76 46.33 74
98.008 23.029 11.758 1.573 50.60 6.19 32.84 97.86 22.59 28.14 46.61 54
98.116 23.038 11.689 1.570 49.18 6.56 34.82 97.93 22.47 27.87 46.25 59
98.220 23.026 11.656 1.577 49.67 6.24 25.94 97.93 23.05 27.15 46.14 41
98.304 23.020 11.595 1.573 48.10 6.95 23.06 97.95 22.34 26.87 44.82 37
98.416 23.034 11.519 1.573 44.22 6.54 19.25 97.87 22.93 27.57 46.53 33
98.516 23.028 11.477 1.592 46.01 5.22 44.03 97.85 22.54 27.88 46.44 53
98.620 23.020 11.397 1.606 44.75 4.90 38.07 97.87 22.85 28.48 47.38 55
98.712 23.012 11.347 1.603 47.61 5.33 7.68 97.95 22.70 27.77 46.43 10
98.816 23.021 11.279 1.607 51.17 6.51 40.26 97.87 22.48 27.52 45.86 67
98.912 23.008 11.256 1.589 46.47 6.32 17.03 97.90 22.77 28.53 47.09 27
99.044 23.018 11.190 1.598 47.80 4.99 43.41 97.84 22.99 28.71 47.41 76
99.140 23.014 11.118 1.595 50.09 5.07 47.00 97.83 23.03 29.76 48.60 66
99.220 23.006 11.085 1.604 46.90 6.37 14.28 97.96 22.84 30.69 49.36 18
99.324 23.012 11.016 1.594 52.81 7.54 42.08 97.96 23.09 28.88 47.71 62
99.424 23.005 10.938 1.596 55.12 6.76 20.09 97.96 22.75 29.40 47.87 28
99.524 22.998 10.871 1.601 59.38 6.81 21.22 97.83 22.45 27.83 45.98 30
99.624 23.000 10.814 1.575 65.98 6.31 57.51 97.76 22.12 28.32 46.06 52
99.716 22.995 10.765 1.573 63.78 6.47 59.72 97.81 22.49 30.01 48.18 64
99.932 23.005 10.670 1.560 66.18 5.34 77.65 97.31 20.35 24.37 39.78 105
100.124 22.983 10.572 1.541 67.36 7.29 59.17 97.78 23.06 28.48 47.37 83
100.216 22.974 10.533 1.551 63.84 6.88 27.75 97.79 22.58 27.33 45.57 34
100.320 22.979 10.472 1.560 60.21 8.54 35.28 97.85 23.01 26.98 45.72 48
100.424 22.942 10.409 1.568 56.19 7.89 31.49 97.81 22.73 28.62 46.95 44
100.532 22.972 10.349 1.560 52.20 6.51 32.17 97.94 23.52 29.00 48.41 42
100.628 22.941 10.294 1.557 56.88 8.18 33.95 97.98 23.69 29.14 48.71 51
100.732 22.965 10.247 1.554 57.48 6.11 40.46 97.97 22.55 31.26 49.52 60
100.940 22.934 10.125 1.575 56.50 5.79 33.34 97.85 29.44 22.50 47.90 45
101.040 22.953 10.066 1.574 60.56 10.16 55.40 97.92 28.41 22.97 47.24 83
101.148 22.968 9.994 1.578 62.00 7.35 37.78 97.92 29.97 22.44 48.25 55
101.256 22.943 9.935 1.561 61.15 7.82 23.90 97.86 30.75 21.81 48.30 32
101.352 22.968 9.877 1.558 60.61 6.95 57.46 97.68 25.89 20.79 42.15 74
101.548 22.921 9.774 1.579 54.20 5.49 45.85 97.92 32.72 20.24 48.74 61
101.664 22.945 9.712 1.563 58.30 5.49 41.50 97.91 32.19 21.83 49.74 50
101.760 22.897 9.669 1.577 60.53 7.01 24.80 97.79 33.31 21.95 51.17 27
101.856 22.872 9.603 1.579 54.77 7.48 16.06 97.92 35.29 21.72 52.90 23
101.960 22.926 9.539 1.562 54.98 5.97 72.17 97.92 31.80 21.87 49.45 121
102.152 22.936 9.425 1.568 57.11 10.08 38.30 98.07 29.75 21.91 47.60 62
102.252 22.895 9.384 1.572 56.56 5.24 20.14 98.00 30.12 22.47 48.42 25
102.348 22.936 9.337 1.572 61.36 7.43 45.51 97.96 32.60 21.98 50.51 63
102.464 22.917 9.261 1.561 53.47 9.56 49.68 97.74 29.23 20.94 45.64 66
102.664 22.860 9.148 1.566 59.50 5.58 25.79 97.90 34.27 21.27 51.34 39
102.760 22.912 9.089 1.551 58.83 6.09 47.41 97.78 32.22 20.67 48.41 67
102.856 22.868 9.019 1.559 64.34 7.10 16.24 97.83 32.88 21.30 49.81 23
102.960 22.936 8.979 1.541 66.67 6.63 81.56 97.54 31.70 19.75 46.44 111
103.164 22.819 8.877 1.557 67.97 6.51 16.39 97.89 30.36 20.43 46.57 19
103.260 22.918 8.805 1.565 69.65 5.63 81.96 97.94 32.64 20.80 49.26 137
103.448 22.949 8.715 1.562 72.85 5.63 74.92 97.81 35.67 20.37 52.26 114
103.620 22.864 8.616 1.573 64.50 6.11 32.88 97.92 39.06 21.29 56.49 40
103.704 22.897 8.578 1.550 72.03 6.95 57.60 97.96 35.24 21.61 52.87 78
103.812 22.908 8.492 1.549 68.12 6.86 37.42 97.91 36.16 21.01 53.24 54
103.916 22.862 8.442 1.565 68.39 6.39 25.37 97.91 36.33 21.61 54.01 40
104.040 22.886 8.391 1.556 68.25 6.98 69.94 97.85 37.68 21.64 55.50 101
104.232 22.912 8.253 1.560 71.43 7.11 53.64 97.96 31.91 21.50 49.57 87
104.432 22.906 8.137 1.544 74.03 5.91 71.20 97.92 33.90 20.81 50.88 113
104.524 22.876 8.096 1.544 74.49 8.31 30.95 98.01 34.19 22.14 52.34 45
104.732 22.855 7.982 1.532 71.68 7.45 81.30 97.74 31.35 20.96 48.09 98
104.928 22.883 7.853 1.525 65.95 5.51 57.34 97.85 34.02 21.30 51.22 96
105.028 22.836 7.812 1.526 62.54 6.85 25.83 97.86 33.75 21.68 51.46 36
105.128 22.822 7.733 1.541 64.50 6.00 42.78 97.87 34.84 21.93 52.75 58
105.212 22.746 7.686 1.547 65.13 7.46 13.69 97.89 35.56 22.02 53.52 18
105.320 22.845 7.623 1.552 61.44 7.31 50.85 97.89 35.93 21.83 53.77 75
105.512 22.806 7.508 1.538 60.31 7.74 44.30 97.76 32.51 19.87 48.30 71
105.620 22.864 7.472 1.525 57.11 7.24 87.28 97.82 33.63 21.07 50.47 91
105.824 22.781 7.359 1.549 58.14 9.39 28.65 97.81 39.53 20.46 56.18 45
105.912 22.714 7.334 1.537 62.55 6.85 16.38 97.85 34.45 21.68 52.01 23
106.008 22.760 7.241 1.539 60.63 4.96 30.30 97.89 34.36 22.11 52.28 45
106.108 22.705 7.187 1.538 53.30 4.32 29.16 97.94 35.63 21.33 52.95 48
106.212 22.833 7.131 1.550 53.63 8.96 78.08 97.88 36.40 22.22 54.68 119
106.420 22.734 7.027 1.534 52.70 9.12 29.26 97.81 38.77 18.69 53.54 38
106.508 22.790 6.969 1.541 57.93 6.53 37.36 97.74 20.80 40.14 56.65 51
106.612 22.846 6.910 1.546 59.70 6.46 33.23 97.82 21.67 35.64 53.31 51
106.708 22.743 6.851 1.532 51.02 6.08 12.53 97.77 21.12 36.00 53.00 17
106.812 22.821 6.786 1.550 54.60 7.64 60.20 97.84 21.55 42.51 59.82 88
106.908 22.838 6.752 1.549 57.94 6.11 37.01 97.72 20.02 42.02 57.89 54
107.012 22.779 6.685 1.539 59.00 7.55 20.72 97.48 20.37 37.60 53.58 26
107.112 22.865 6.633 1.547 61.49 6.26 58.78 97.76 21.47 40.46 57.62 84
107.320 22.757 6.533 1.528 64.04 6.22 62.61 97.30 17.99 29.35 43.21 75
107.400 22.814 6.454 1.554 63.85 6.36 40.50 97.57 20.22 33.45 49.88 58
107.528 22.743 6.354 1.565 72.78 8.38 26.87 97.58 20.67 35.19 52.33 33
107.624 22.774 6.291 1.578 73.05 13.37 76.52 97.69 22.48 44.10 63.00 72
107.820 22.564 6.172 1.536 71.61 7.09 36.48 97.10 16.96 29.00 42.37 34
108.004 22.612 6.018 1.532 69.65 5.23 86.24 97.25 17.45 24.22 38.97 112
108.212 22.714 5.879 1.589 71.48 7.42 55.56 97.65 18.26 34.91 50.62 82
108.308 22.800 5.836 1.563 71.29 7.90 49.79 97.69 21.24 49.07 66.88 76
108.408 22.753 5.825 1.568 72.96 6.67 22.00 97.74 21.99 43.98 62.55 33
108.512 22.712 5.830 1.540 66.72 6.81 41.09 97.62 22.39 49.94 68.77 56
108.712 22.822 5.869 1.586 61.25 6.86 80.89 97.70 21.53 44.71 62.85 123
108.908 22.732 5.996 1.569 59.74 6.83 47.46 97.68 19.76 45.41 61.83 70
109.020 22.780 6.106 1.554 62.04 6.74 33.97 97.68 23.12 45.28 64.74 47
109.108 22.660 6.201 1.561 59.51 6.93 16.27 97.74 22.96 42.45 61.81 22
109.212 22.794 6.320 1.553 50.90 6.57 40.95 97.76 23.21 41.98 61.63 55
109.312 22.852 6.457 1.542 48.37 7.06 41.97 97.68 22.20 41.20 59.81 57
109.404 22.857 6.603 1.562 45.94 5.55 28.99 97.68 22.73 42.82 62.05 40
109.520 22.864 6.795 1.532 45.46 7.76 15.29 97.67 22.88 42.13 61.41 12
109.612 22.848 6.987 1.571 42.91 8.36 25.51 97.71 23.41 38.54 58.45 26
109.708 22.859 7.212 1.575 44.11 8.09 19.94 97.66 22.86 39.94 59.26 18
109.816 22.886 7.445 1.564 43.25 5.96 13.77 97.67 23.01 37.53 57.00 16
109.952 22.914 7.769 1.558 43.96 5.54 17.98 97.56 22.46 36.83 55.73 26
110.048 22.875 8.085 1.558 42.02 4.32 48.65 97.49 22.03 38.35 56.76 69
110.136 22.895 8.374 1.564 41.26 7.32 20.42 97.51 21.57 28.69 46.43 23
110.220 22.929 8.581 1.570 43.00 6.03 22.02 97.31 20.84 28.94 45.78 29
110.312 22.946 8.894 1.553 44.00 5.14 19.54 96.88 18.84 24.49 39.12 22
110.404 22.958 9.160 1.560 40.30 6.60 17.72 97.17 19.26 22.88 38.07 21
110.524 22.961 9.527 1.541 38.53 6.54 22.86 97.54 21.26 29.43 46.75 27
110.612 22.961 9.811 1.554 37.47 6.09 25.54 97.80 22.99 29.40 48.53 40
110.712 22.923 10.097 1.602 37.73 6.37 23.84 97.83 23.40 28.58 48.06 38
110.812 22.939 10.411 1.580 37.86 5.17 11.00 97.39 21.43 25.24 42.37 13
110.912 22.940 10.707 1.564 35.28 4.71 18.21 96.97 19.30 23.45 38.14 22
111.008 22.955 11.020 1.576 32.46 4.72 19.34 97.42 20.94 24.94 41.71 28
111.120 22.963 11.327 1.575 34.13 4.46 14.61 97.56 22.04 24.27 42.40 20
111.236 22.971 11.664 1.577 35.43 5.57 14.95 97.64 22.50 31.00 49.67 24
111.296 22.996 11.958 1.582 36.97 5.86 11.53 97.80 23.49 29.26 48.82 15
111.416 22.993 12.238 1.591 38.58 5.37 32.29 97.61 22.44 28.23 46.80 54
111.528 22.991 12.604 1.606 42.95 6.59 15.20 97.35 20.28 27.58 43.68 21
111.632 22.997 12.896 1.585 44.42 5.17 22.72 97.25 20.06 27.92 43.70 32
111.716 23.020 13.215 1.590 45.15 5.93 29.88 97.24 19.94 29.63 45.15 33
111.820 22.982 13.524 1.588 44.49 5.41 49.74 97.68 21.97 31.57 49.14 57
111.908 22.996 13.819 1.627 46.12 5.97 19.05 97.80 22.21 35.81 53.92 25
112.012 23.018 14.130 1.611 47.03 5.80 11.57 97.59 21.71 34.14 51.68 16
112.116 23.032 14.456 1.613 44.98 5.91 30.71 97.54 20.87 34.00 50.53 47
112.212 23.099 14.773 1.615 40.13 4.85 31.65 97.41 20.97 35.89 52.45 47
112.320 22.987 15.079 1.618 40.68 6.53 32.48 97.53 21.57 40.28 57.85 53
112.412 23.000 15.344 1.617 42.02 5.82 16.59 97.55 20.99 41.37 58.10 23
112.508 22.981 15.640 1.624 39.12 4.74 14.98 97.53 21.30 42.39 59.46 20
112.604 23.028 15.940 1.619 38.42 5.14 26.44 97.47 21.42 44.99 62.13 40
112.724 22.997 16.264 1.611 35.80 4.10 23.82 97.26 20.58 44.15 60.31 35
112.808 23.002 16.531 1.617 37.03 5.42 13.60 97.47 21.77 49.71 67.34 15
112.900 23.031 16.817 1.619 36.97 4.45 23.04 97.04 19.77 46.85 62.09 32
113.000 23.045 17.151 1.620 41.35 6.90 17.38 96.99 19.05 45.77 60.81 20
113.116 23.038 17.431 1.622 41.81 4.79 20.29 97.08 19.38 52.00 67.56 26
113.212 23.073 17.726 1.604 46.01 5.54 12.48 97.16 20.99 60.71 77.85 14
113.316 23.208 18.056 1.607 47.47 4.71 52.90 97.00 21.67 62.48 80.05 71
113.412 23.223 18.312 1.626 50.17 6.04 28.46 96.74 20.77 59.58 76.08 33
113.520 23.156 18.652 1.612 51.10 4.86 43.28 96.54 18.26 46.67 61.14 47
113.608 23.144 18.965 1.596 52.41 7.21 32.97 96.98 22.55 54.59 73.72 27
113.704 23.173 19.247 1.571 47.54 8.39 28.72 96.99 35.10 61.27 92.98 27
113.812 23.181 19.548 1.609 47.95 6.78 27.40 96.55 57.02 62.44 115.64 29
113.908 23.166 19.817 1.602 43.86 6.31 17.96 96.52 78.53 70.50 144.25 18
114.024 23.146 20.090 1.609 44.21 7.01 18.53 96.49 73.44 70.36 138.96 19
114.112 23.073 20.311 1.605 41.64 7.09 24.05 96.52 72.45 67.96 135.60 26
114.216 22.999 20.538 1.591 40.26 5.90 11.99 96.61 66.76 73.74 135.66 11
114.316 22.890 20.717 1.597 40.28 5.79 31.22 96.60 68.45 68.45 141.08 37
114.416 22.760 20.900 1.600 40.45 6.32 16.56 96.69 68.42 80.98 144.37 16
114.516 22.614 21.083 1.599 40.17 5.10 18.96 96.76 83.85 68.69 147.48 18
114.620 22.527 21.227 1.596 43.56 4.56 19.10 96.92 65.86 65.86 147.75 23
114.708 22.328 21.338 1.602 42.35 6.96 24.60 96.75 89.73 65.89 150.58 29
114.812 22.111 21.479 1.597 44.13 5.13 25.18 96.77 89.88 62.81 147.77 30
114.904 21.928 21.569 1.590 44.42 6.49 35.29 96.78 92.36 60.72 148.16 39
115.008 21.699 21.626 1.597 45.07 6.63 27.32 96.74 93.03 56.27 144.52 28
115.108 21.494 21.703 1.600 47.56 6.67 21.40 96.76 101.50 54.56 151.16 26
115.208 21.190 21.726 1.589 48.16 5.87 20.33 96.90 103.88 51.72 150.84 24
115.312 20.947 21.743 1.613 45.69 5.99 23.68 96.93 108.70 45.02 148.79 30
115.412 20.675 21.792 1.632 45.36 5.08 42.26 96.96 91.50 31.98 118.94 49
115.512 20.381 21.774 1.606 46.32 4.67 34.09 97.19 72.07 22.00 90.13 39
115.608 20.087 21.785 1.599 46.57 6.85 20.21 97.46 71.53 17.23 84.75 26
115.712 19.762 21.802 1.596 47.62 7.28 22.64 97.46 66.78 13.66 76.53 25
115.808 19.425 21.779 1.573 43.77 6.05 31.84 97.70 84.29 13.65 93.44 42
115.920 19.136 21.776 1.570 41.07 5.05 27.59 97.88 109.28 12.00 116.25 47
116.004 18.820 21.771 1.584 42.24 7.21 30.09 97.90 105.02 9.86 109.72 54
116.112 18.546 21.756 1.567 40.46 5.61 15.87 97.69 72.16 7.26 74.94 22
116.204 18.256 21.774 1.559 38.93 4.17 13.32 98.00 65.84 6.74 68.19 19
116.316 17.886 21.773 1.557 38.18 5.82 23.94 98.11 93.92 6.70 95.86 46
116.412 17.592 21.789 1.547 35.75 6.91 13.64 98.13 104.80 6.19 106.06 20
116.508 17.446 21.771 1.555 36.50 4.38 23.17 98.24 92.37 5.75 93.31 43
116.612 17.039 21.785 1.560 36.80 5.38 17.24 98.29 107.15 5.57 107.76 30
116.708 16.706 21.797 1.566 35.23 4.95 16.82 98.25 103.19 5.07 103.57 29
116.808 16.448 21.768 1.551 35.62 6.11 15.04 98.23 87.40 4.93 87.78 27
116.912 16.114 21.780 1.524 34.20 6.66 13.55 98.29 89.17 4.97 88.91 22
117.004 15.787 21.747 1.552 35.51 4.77 16.68 98.01 133.40 5.04 133.17 26
117.112 15.470 21.724 1.544 34.59 6.11 14.42 98.14 133.36 5.12 133.18 24
117.204 15.195 21.736 1.553 33.77 4.84 14.47 98.09 133.56 5.08 133.32 27
117.308 14.837 21.724 1.541 34.24 4.86 27.33 98.11 132.68 5.07 132.57 48
117.400 14.543 21.692 1.544 34.80 5.18 14.14 98.16 137.24 5.07 137.16 22
117.512 14.311 21.690 1.539 35.53 4.33 12.96 98.15 142.54 5.03 142.42 22
117.616 13.935 21.698 1.539 36.05 5.49 15.54 97.98 130.18 4.97 129.88 27
117.708 13.647 21.693 1.537 34.87 6.80 16.79 98.05 128.41 4.75 128.16 23
117.812 13.294 21.717 1.544 35.58 6.52 16.97 98.15 126.36 4.96 125.94 30
117.904 12.983 21.716 1.515 36.87 5.73 16.59 98.22 136.24 4.98 135.86 30
118.012 12.711 21.718 1.514 36.13 5.97 15.87 98.08 139.93 4.89 139.53 28
118.104 12.541 21.712 1.497 36.28 3.98 19.01 98.20 112.53 5.06 112.11 32
118.208 12.115 21.726 1.528 35.34 5.62 27.43 98.26 109.62 4.90 109.42 59
118.316 11.796 21.730 1.518 33.96 4.13 13.49 98.27 4.93 4.93 128.16 24
118.408 11.499 21.732 1.527 34.34 8.13 14.09 98.30 5.02 5.02 130.79 26
118.512 11.206 21.739 1.522 35.05 4.30 16.94 98.25 4.97 146.82 146.72 30
118.596 10.923 21.743 1.493 34.63 5.07 11.41 98.16 4.76 114.15 113.86 18
118.716 10.617 21.747 1.499 36.55 4.70 21.23 98.09 4.56 93.40 93.07 35
118.804 10.311 21.745 1.500 36.74 4.35 21.35 98.24 4.96 138.27 137.83 41
118.908 10.002 21.744 1.483 36.42 4.42 20.16 98.22 4.87 130.69 130.36 32
119.024 9.766 21.758 1.505 36.94 5.38 24.64 98.14 4.72 108.72 108.43 41
119.088 9.463 21.748 1.506 36.88 9.35 20.88 98.24 4.78 130.86 130.82 33
119.208 9.124 21.756 1.507 35.84 4.96 13.34 98.34 4.83 138.13 138.05 22
119.312 8.858 21.767 1.502 35.18 4.55 15.39 98.15 4.68 124.07 123.75 26
119.412 8.497 21.761 1.479 34.79 5.52 21.23 98.18 4.59 108.94 108.71 47
119.512 8.246 21.792 1.498 34.35 6.64 12.89 98.21 4.73 115.91 115.44 23
119.600 7.988 21.771 1.482 36.53 6.88 13.91 98.25 4.82 121.41 121.07 23
119.716 7.617 21.782 1.483 35.78 7.27 16.49 98.36 4.61 112.06 112.16 25
119.804 7.315 21.798 1.489 34.12 5.54 20.33 98.39 4.96 157.92 157.97 32
119.916 7.086 21.773 1.490 33.87 8.31 22.88 98.39 4.85 136.90 136.77 37
120.008 6.781 21.799 1.483 34.33 4.16 12.82 98.45 4.93 140.72 140.39 19
120.100 6.459 21.786 1.476 33.48 4.41 13.01 98.39 4.97 144.58 144.61 24
120.204 6.057 21.812 1.464 32.55 5.32 12.66 98.42 4.99 160.59 160.76 23
120.304 5.853 21.785 1.460 30.87 6.42 14.88 98.43 5.02 155.22 155.14 30
120.412 5.541 21.823 1.489 31.32 5.45 18.69 98.28 4.71 120.52 120.39 34
120.516 5.232 21.819 1.510 31.99 5.25 14.55 98.49 4.80 130.57 130.62 28
120.612 4.975 21.824 1.512 32.87 5.80 16.26 98.36 5.06 145.70 145.82 30
120.712 4.616 21.886 1.524 31.76 5.03 12.48 98.29 4.94 112.27 112.55 23
120.804 4.301 21.886 1.500 31.71 3.73 21.12 98.31 5.12 106.30 106.83 47
120.916 3.984 21.890 1.492 33.04 4.35 19.65 98.39 5.54 120.66 121.55 40
121.016 3.679 21.914 1.497 33.97 5.37 10.46 98.43 6.50 150.18 151.60 22
121.112 3.347 21.942 1.463 35.21 5.53 15.59 98.22 6.74 114.49 116.62 30
121.216 3.136 21.909 1.502 37.03 4.71 23.02 97.93 7.56 70.86 74.34 44
121.316 2.749 21.935 1.507 36.92 5.31 24.15 97.86 10.11 50.24 56.80 37
121.416 2.489 21.932 1.506 38.09 5.56 16.92 97.83 16.15 54.08 66.66 27
121.512 2.164 21.941 1.519 42.05 5.43 22.83 97.78 23.88 89.45 109.48 43
121.620 1.875 21.951 1.499 42.04 5.21 18.59 97.72 37.85 117.72 150.96 28
121.708 1.678 21.933 1.521 42.05 5.70 20.51 97.73 44.91 114.05 154.14 23
121.812 1.363 21.814 1.521 41.23 5.17 41.12 97.71 44.66 112.95 152.88 56
121.916 1.185 21.788 1.502 39.92 5.51 20.82 97.79 44.49 100.21 140.04 29
122.020 0.935 21.691 1.515 38.90 6.23 21.26 97.84 44.73 110.71 150.62 33
122.112 0.797 21.615 1.525 39.37 5.94 12.84 97.82 42.72 124.87 162.73 22
122.204 0.649 21.485 1.522 35.17 4.26 15.89 97.90 43.77 119.06 157.86 25
122.308 0.479 21.306 1.502 35.21 4.86 15.73 97.84 43.81 123.62 162.55 26
122.412 0.276 21.180 1.505 34.94 5.72 18.93 97.80 43.48 112.20 150.80 33
122.508 0.186 20.960 1.532 37.22 4.29 17.99 97.77 42.01 122.12 159.38 27
122.608 0.105 20.766 1.529 38.70 5.79 18.35 97.76 44.67 111.85 151.80 30
122.708 -0.004 20.541 1.526 39.95 6.33 16.96 97.72 42.66 114.29 152.24 25
122.820 -0.063 20.313 1.511 38.27 5.75 26.94 97.77 43.21 117.83 156.30 43
122.904 -0.147 20.089 1.520 37.88 5.92 27.75 97.83 48.36 116.39 159.82 45
123.012 -0.161 19.806 1.553 37.69 6.23 18.22 98.06 47.61 70.79 113.59 27
123.104 -0.164 19.496 1.592 36.20 7.24 11.97 98.24 58.20 25.65 79.25 17
123.208 -0.196 19.221 1.598 33.46 5.73 9.35 98.17 40.81 13.80 50.52 15
123.316 -0.209 18.946 1.612 30.52 6.00 18.60 98.20 29.32 8.31 33.87 32
123.408 -0.169 18.625 1.620 29.53 4.28 13.08 98.43 28.70 7.05 31.74 25
123.512 -0.175 18.312 1.620 30.49 5.63 10.81 98.47 39.09 6.80 41.65 23
123.612 -0.164 18.019 1.625 30.84 4.01 11.46 98.52 58.21 6.31 59.94 25
123.708 -0.153 17.767 1.611 29.98 5.87 10.72 98.60 53.99 5.68 54.72 19
123.808 -0.131 17.438 1.624 29.61 4.62 17.55 98.40 44.75 5.34 45.28 29
123.912 -0.130 17.137 1.667 29.50 4.53 14.38 98.39 37.81 4.72 38.24 26
124.032 -0.152 16.777 1.666 29.61 6.63 14.68 98.51 43.04 5.05 43.60 30
124.100 -0.143 16.485 1.641 29.07 5.40 9.27 98.68 46.61 5.17 47.17 18
124.208 -0.154 16.244 1.684 28.02 4.29 11.83 98.65 55.50 5.21 55.91 23
124.304 -0.167 16.012 1.690 26.70 4.45 10.99 98.64 52.91 5.22 53.58 21
124.416 -0.161 15.669 1.677 25.53 4.32 11.17 98.63 49.19 5.06 49.79 25
124.508 -0.130 15.347 1.679 26.00 5.08 8.81 98.57 47.11 4.88 47.40 16
124.612 -0.126 15.023 1.677 27.20 5.15 6.52 98.61 47.40 5.01 47.81 14
124.704 -0.113 14.750 1.662 28.59 4.23 7.63 98.53 48.94 5.00 48.67 13
124.808 -0.107 14.536 1.652 29.49 5.26 10.64 98.63 46.86 5.03 46.86 18
124.920 -0.101 14.005 1.698 29.85 6.59 14.88 98.51 49.24 4.84 49.13 32
125.000 -0.080 13.723 1.702 30.21 5.45 18.00 98.43 44.86 4.85 44.47 37
125.116 -0.067 13.343 1.696 30.83 4.38 13.87 98.45 41.02 4.58 40.74 28
125.204 -0.051 13.092 1.704 31.37 5.85 10.68 98.60 44.52 4.93 44.42 22
125.316 -0.050 12.883 1.690 30.25 4.73 11.45 98.60 50.71 5.12 50.61 21
125.412 -0.039 12.619 1.703 29.83 5.11 10.51 98.57 4.96 4.96 47.38 23
125.520 -0.024 12.377 1.711 29.70 4.46 16.45 98.28 42.97 4.70 42.44 33
125.632 -0.017 12.124 1.717 29.24 4.78 11.64 98.49 47.12 5.00 46.92 23
125.720 -0.046 11.763 1.700 29.68 5.57 13.52 98.61 5.14 5.14 50.38 25
125.804 -0.053 11.425 1.700 29.59 4.27 17.45 98.59 5.10 50.45 50.33 15
125.912 -0.062 10.998 1.697 29.42 5.52 10.38 98.59 5.17 5.17 49.54 20
126.000 -0.048 10.894 1.701 29.49 4.27 13.53 98.65 5.14 50.19 50.01 29
126.108 -0.053 10.732 1.708 28.06 5.13 8.39 98.59 5.18 50.62 50.43 15
126.212 -0.048 10.376 1.724 31.65 3.70 14.16 98.54 5.10 45.42 45.14 31
126.312 -0.064 10.162 1.714 30.58 4.99 10.49 98.61 5.12 48.32 48.12 22
126.412 -0.054 9.873 1.728 30.83 4.12 9.46 98.63 5.19 46.56 46.53 17
126.508 -0.069 9.167 1.731 33.00 6.42 35.08 98.67 5.19 45.76 45.68 95
126.608 -0.062 8.422 1.738 32.57 4.93 8.24 98.58 5.08 51.44 51.17 16
126.712 -0.034 7.781 1.726 33.13 5.28 14.11 98.58 5.13 50.51 50.52 32
126.808 -0.040 7.465 1.736 33.95 6.42 23.69 98.61 5.13 47.41 47.29 56
126.912 -0.031 7.193 1.719 30.26 4.98 10.87 98.53 5.12 50.20 49.97 23
127.008 -0.021 6.893 1.726 31.58 4.24 14.55 98.58 5.16 47.93 47.84 26
127.116 -0.067 6.519 1.744 32.23 6.43 10.44 98.56 5.09 51.34 51.51 17
127.208 -0.058 6.213 1.721 31.31 6.70 10.42 98.62 5.14 48.28 48.31 17
127.312 -0.045 5.990 1.729 31.16 5.03 11.03 98.69 5.16 49.43 49.63 23
127.416 -0.027 5.636 1.724 31.50 7.50 15.40 98.66 5.31 45.74 45.91 36
127.508 -0.016 5.373 1.745 30.93 5.29 20.00 98.60 5.09 44.91 45.12 47
127.612 -0.056 5.023 1.728 30.13 4.93 9.41 98.67 5.21 49.87 50.14 19
127.704 -0.011 4.764 1.726 29.99 6.07 16.32 98.56 5.21 47.92 48.12 23
127.820 -0.069 4.447 1.750 28.71 4.61 11.28 98.57 5.24 48.57 49.03 20
127.904 -0.092 4.152 1.755 27.43 4.25 9.91 98.61 5.72 45.31 45.98 18
128.012 -0.097 3.826 1.748 27.94 6.20 8.42 98.63 5.63 42.48 43.46 18
128.112 -0.060 3.563 1.768 28.18 4.07 11.67 98.63 6.49 57.38 58.98 22
128.208 -0.055 3.251 1.760 28.89 5.63 10.03 98.44 7.06 44.34 46.68 17
128.312 -0.155 3.001 1.754 30.33 6.71 12.13 98.33 7.50 34.27 37.36 23
128.400 -0.078 2.668 1.753 30.97 4.42 20.65 98.27 10.24 30.44 36.20 44
128.504 -0.098 2.405 1.733 32.86 4.82 13.20 98.24 31.56 18.31 45.68 24
128.612 -0.043 2.028 1.726 34.13 5.30 15.93 98.06 85.76 31.62 112.97 28
128.712 -0.026 1.759 1.730 36.35 4.77 15.15 97.89 102.26 35.12 132.74 23
128.808 -0.025 1.468 1.712 35.09 6.83 17.30 97.90 99.08 34.83 129.21 26
128.916 -0.054 1.269 1.757 35.84 6.54 16.68 97.87 97.82 35.49 128.81 24
129.028 -0.039 1.002 1.760 35.53 5.67 26.00 97.83 92.04 39.15 126.76 43
129.092 -0.034 0.848 1.697 35.86 4.16 15.87 97.94 82.17 39.43 117.14 23
129.208 -0.069 0.707 1.707 34.58 5.66 16.52 97.80 79.00 40.98 115.72 26
129.304 -0.053 0.511 1.729 33.71 4.67 15.26 97.86 78.34 44.44 118.27 20
129.408 -0.064 0.357 1.734 32.11 4.72 14.81 97.88 79.12 40.71 115.40 22
129.500 -0.011 0.186 1.722 32.21 3.82 14.82 97.92 93.88 36.30 125.71 23
129.616 0.010 0.010 1.719 34.26 4.71 13.67 97.85 89.64 39.67 125.03 21
129.708 -0.027 -0.030 1.725 33.96 6.48 12.15 97.92 99.14 33.55 128.28 17
129.800 -0.086 -0.024 1.738 34.08 5.39 10.71 97.88 106.06 42.21 143.86 14
129.916 0.013 -0.191 1.731 34.97 4.72 30.65 97.91 95.90 37.82 129.36 56
130.016 -0.038 -0.221 1.721 35.55 5.77 15.95 97.87 96.58 35.14 127.49 22
130.116 -0.046 -0.244 1.724 36.84 5.44 15.12 97.92 101.10 35.18 131.81 24
130.212 -0.030 -0.210 1.752 37.47 7.17 16.30 97.90 102.05 33.98 131.72 23
130.308 -0.023 -0.225 1.767 36.39 4.16 17.31 97.91 98.68 30.19 124.63 28
130.408 0.058 -0.325 1.760 36.78 6.00 22.05 97.85 100.99 26.25 123.31 40
130.512 -0.071 -0.196 1.750 41.25 4.45 16.46 97.81 89.02 19.02 104.45 26
130.608 -0.025 -0.156 1.745 42.03 5.59 23.28 97.92 100.83 29.32 125.87 38
130.716 -0.065 -0.160 1.757 42.49 4.70 15.86 98.02 102.65 34.18 132.36 24
130.824 -0.031 -0.128 1.752 41.53 4.88 46.10 97.83 105.22 40.35 140.98 64
130.900 -0.037 -0.103 1.751 42.40 6.17 22.11 97.79 106.93 36.15 138.57 32
131.008 0.060 -0.237 1.726 41.51 5.33 22.64 97.85 85.27 28.62 109.71 33
131.116 -0.046 -0.142 1.727 42.66 5.93 23.00 97.80 88.35 24.96 109.28 34
131.208 0.003 -0.198 1.753 38.45 5.40 24.29 97.94 104.61 33.32 133.45 41
131.312 0.003 -0.177 1.732 36.73 5.57 15.68 98.00 116.55 40.77 152.84 22
131.404 -0.011 -0.161 1.767 36.47 6.09 20.90 98.07 129.67 40.75 165.76 31
131.508 0.001 -0.118 1.768 36.07 6.25 17.09 98.02 116.77 36.43 148.68 27
131.616 0.005 -0.135 1.764 36.32 3.77 15.91 98.00 111.38 33.42 140.28 25
131.704 -0.026 -0.098 1.764 36.21 6.29 13.85 98.01 103.00 32.50 130.93 16
131.808 -0.052 -0.119 1.761 36.16 4.71 18.16 97.91 87.10 30.52 113.03 24
131.912 -0.040 -0.131 1.743 35.22 5.24 20.77 98.06 90.52 41.58 127.47 32
132.004 -0.062 -0.042 1.772 35.74 4.33 17.98 98.07 37.99 37.99 144.92 29
132.116 0.004 -0.112 1.757 34.96 7.56 19.47 98.09 40.77 116.83 152.89 32
132.220 -0.059 -0.056 1.727 36.92 6.83 10.45 98.08 40.55 107.17 143.19 17
132.316 -0.051 0.043 1.733 36.78 4.43 18.71 98.00 41.55 97.46 134.41 31
132.412 -0.037 -0.008 1.741 36.02 4.91 14.30 98.09 40.03 111.15 146.47 23
132.508 0.031 -0.131 1.701 35.37 5.80 26.47 98.01 39.97 102.53 138.01 46
132.604 0.008 -0.029 1.698 36.27 7.12 19.97 98.00 44.73 115.12 155.50 30
132.708 0.009 -0.070 1.678 36.29 4.70 15.01 98.10 41.49 126.33 163.23 24
132.812 0.013 -0.004 1.695 39.08 4.21 20.07 98.03 36.50 122.73 154.88 33
132.908 -0.035 -0.044 1.714 36.79 7.28 15.93 97.98 35.52 114.78 145.66 23
133.008 -0.055 -0.025 1.699 35.49 4.75 14.69 98.01 38.88 107.97 142.19 25
133.104 0.019 -0.111 1.684 35.47 5.40 32.12 98.06 39.77 116.34 151.49 58
133.216 -0.043 -0.084 1.684 35.38 7.57 14.50 98.06 34.51 112.34 142.44 24
133.312 -0.048 -0.056 1.678 36.49 4.74 11.88 98.08 38.98 120.87 155.27 20
133.400 -0.032 -0.064 1.683 36.39 4.77 14.93 98.16 35.50 104.36 135.25 25
133.512 -0.056 -0.010 1.693 34.75 3.89 18.05 98.13 37.31 100.52 133.32 26
133.604 -0.108 -0.004 1.696 35.02 6.47 24.62 98.16 37.11 103.55 136.05 47
133.712 -0.113 -0.043 1.749 34.91 4.81 18.07 98.16 39.57 91.31 126.21 21
133.800 -0.069 -0.020 1.748 34.81 6.71 17.86 98.17 36.06 97.00 128.44 26
133.908 -0.061 -0.017 1.754 34.75 4.35 16.34 98.24 33.87 108.02 137.38 27
134.024 -0.065 -0.016 1.756 32.26 4.77 12.48 98.15 32.80 108.40 136.84 23
134.108 -0.106 0.014 1.781 32.45 4.94 11.88 98.16 37.70 109.82 143.08 17
134.208 -0.091 -0.002 1.774 31.89 4.64 16.52 98.21 36.03 106.15 137.72 31
134.304 -0.139 0.042 1.779 31.65 3.89 11.43 98.18 35.76 105.92 137.32 17
134.404 -0.182 0.082 1.812 31.56 7.40 13.73 98.25 34.30 100.68 130.57 24
134.504 -0.134 0.036 1.768 31.84 4.62 18.08 98.23 34.47 99.00 129.16 32
134.608 -0.063 -0.008 1.749 30.03 5.34 12.49 98.23 27.67 91.82 115.43 18
134.712 -0.035 -0.022 1.737 29.93 5.12 12.64 98.06 34.39 94.38 124.81 21
134.812 -0.044 -0.032 1.699 28.57 5.18 12.52 98.21 31.70 102.23 129.59 21
134.904 -0.066 0.011 1.683 27.23 4.53 7.56 98.32 34.76 122.85 152.97 12
135.012 -0.064 0.001 1.694 26.71 4.24 11.42 98.33 34.17 127.80 157.05 19
135.112 -0.053 -0.030 1.685 26.68 4.01 9.65 98.46 35.67 144.58 175.29 16
135.208 -0.073 -0.035 1.692 25.77 4.39 8.62 98.38 34.60 138.37 167.95 13
135.300 -0.029 -0.066 1.699 27.70 5.33 11.21 98.27 33.43 122.76 151.06 16
135.408 -0.040 -0.100 1.703 29.35 4.91 10.31 98.34 39.43 124.53 159.12 17
135.512 0.018 -0.132 1.699 30.34 3.83 9.12 98.36 36.13 136.11 167.46 15
135.604 -0.073 -0.010 1.717 31.07 5.24 19.38 98.37 36.14 138.07 169.41 36
135.712 -0.062 0.031 1.701 32.35 4.73 21.60 98.33 37.30 132.28 164.79 30
135.812 -0.055 0.018 1.707 31.82 5.29 14.15 98.35 35.91 138.17 169.23 18
135.908 -0.075 -0.023 1.713 34.22 4.99 13.03 98.32 34.36 136.50 165.91 22
136.004 -0.072 -0.013 1.684 32.86 5.59 17.13 98.31 32.43 127.44 154.93 30
136.112 -0.079 0.001 1.688 32.64 4.16 9.22 98.19 33.90 119.15 148.06 12
136.208 -0.118 0.003 1.671 32.47 5.83 20.89 98.11 32.35 105.45 132.75 35
136.316 -0.086 0.021 1.665 34.94 4.69 11.34 98.14 33.40 104.85 133.22 15
136.404 -0.034 -0.042 1.701 33.17 4.45 17.66 98.09 33.93 108.18 137.09 29
136.520 0.030 -0.077 1.692 33.43 6.13 12.08 98.07 32.33 115.29 142.57 19
136.612 -0.022 0.008 1.672 31.67 6.56 26.44 98.08 32.39 127.50 154.88 49
136.708 -0.062 0.038 1.650 31.60 4.40 8.94 98.09 33.21 132.86 160.97 12
136.816 -0.041 0.002 1.631 30.84 4.56 15.47 98.07 37.67 123.90 156.41 26
136.916 -0.038 -0.003 1.591 31.26 4.99 11.65 98.08 37.14 115.96 147.93 15
137.008 -0.023 0.001 1.564 27.92 6.13 6.93 98.22 35.22 131.47 161.57 9
137.096 -0.059 0.061 1.543 29.71 5.83 12.54 98.23 34.45 143.57 173.03 19
137.216 -0.080 0.048 1.498 29.94 8.61 10.74 98.17 38.65 123.15 156.83 16
137.308 -0.115 0.048 1.460 29.24 4.45 9.72 98.19 34.83 125.00 154.91 13
137.404 -0.078 -0.006 1.404 29.08 5.66 17.95 98.22 35.43 126.92 157.44 35
137.516 -0.087 0.043 1.339 30.37 3.64 12.23 98.09 38.86 122.98 156.83 17
137.612 -0.090 0.038 1.302 30.10 4.63 8.75 98.11 34.89 122.42 152.23 13
137.700 -0.085 0.066 1.264 31.91 4.77 9.17 98.11 33.55 116.27 144.74 11
137.812 -0.071 0.004 1.227 31.53 5.08 20.35 98.15 31.59 120.86 147.33 35
137.912 -0.056 0.040 1.183 32.30 5.77 15.06 98.16 35.45 121.09 151.44 22
138.008 -0.062 0.076 1.132 32.91 8.24 14.11 98.24 34.04 128.99 158.01 19
138.112 -0.073 0.051 1.079 33.92 6.09 17.31 98.28 34.67 121.71 151.41 20
138.216 -0.191 0.101 1.011 33.09 4.26 16.77 98.27 31.00 124.10 150.21 32
138.316 -0.151 0.080 0.935 33.49 4.07 12.07 98.19 32.41 110.33 137.85 17
138.416 -0.052 0.058 0.903 32.48 5.37 15.34 98.15 35.13 110.96 141.10 27
138.504 -0.122 0.088 0.867 32.35 4.27 18.57 98.21 31.85 116.18 143.07 31
138.608 -0.096 0.134 0.804 32.22 8.15 12.69 98.17 39.44 115.42 149.87 21
138.712 -0.094 0.061 0.772 33.68 4.35 13.01 98.23 34.98 117.84 147.88 20
138.804 -0.052 0.065 0.727 32.73 8.22 11.84 98.39 31.81 118.63 145.49 19
138.908 -0.090 0.033 0.701 32.99 5.89 14.37 98.33 33.94 120.10 149.09 23
139.028 -0.127 0.074 0.642 32.74 7.60 17.53 98.30 33.34 117.22 145.65 27
139.100 -0.122 0.044 0.620 31.95 5.34 10.43 98.36 32.84 120.01 148.15 16
139.208 -0.114 0.088 0.540 30.79 4.78 17.40 98.27 31.24 112.35 138.63 30
139.312 -0.075 0.044 0.498 29.43 4.82 16.16 98.28 35.20 112.89 143.15 25
139.400 -0.055 0.052 0.461 28.39 4.19 7.02 98.28 34.65 115.48 145.13 12
139.500 -0.054 0.061 0.418 28.82 6.05 6.94 98.34 38.25 122.58 155.75 10
139.604 -0.074 0.057 0.384 27.62 3.81 6.63 98.34 39.85 132.31 166.76 12
139.712 -0.071 0.050 0.342 26.39 7.69 8.09 98.44 41.07 128.93 164.76 12
139.812 -0.105 0.022 0.285 26.69 6.35 10.33 98.51 40.92 131.14 166.78 14
139.908 -0.072 -0.039 0.215 26.74 5.40 8.64 98.55 36.00 138.82 169.48 15
140.012 -0.093 0.005 0.145 27.24 3.84 9.04 98.43 37.08 137.44 168.63 14
140.100 -0.126 0.126 0.099 25.78 6.10 6.33 98.49 38.49 142.46 174.95 10
140.220 -0.002 0.070 0.054 24.72 5.33 9.29 98.50 42.71 130.09 166.96 16
140.312 -0.008 0.014 0.025 23.77 6.20 7.17 98.54 44.59 146.75 185.28 11
140.412 -0.024 0.020 0.001 23.08 5.95 3.35 98.70 44.95 146.44 185.36 6
140.504 -0.028 0.019 -0.000 21.79 4.59 3.65 98.74 50.76 158.78 203.27 7
140.612 -0.027 0.019 0.001 20.98 5.08 3.56 98.74 49.79 155.03 198.52 7
140.708 -0.027 0.019 0.001 19.96 4.17 2.10 98.74 50.10 154.02 197.84 4
140.804 -0.029 0.019 0.001 19.60 4.98 1.56 98.74 50.40 153.90 198.01 3
140.916 -0.027 0.019 0.002 19.37 4.62 3.54 98.75 49.90 153.11 196.72 6
141.008 -0.027 0.019 0.001 19.20 3.56 2.28 98.75 50.43 152.89 197.01 5
141.108 -0.028 0.020 0.001 19.09 4.32 1.63 98.74 49.50 155.31 198.50 3
141.212 -0.028 0.020 0.001 19.51 5.55 1.88 98.75 49.58 154.69 197.95 2
141.304 -0.029 0.020 0.001 19.27 5.45 1.28 98.75 49.67 153.85 197.19 2


==> data/convergence_analysis/011_sim_x_icp_1/NORMAL_SAMPLING.yaml <==
importance_sampling:
  add_ambient: false
  normal_sampling:
    resolution:
      azimuth: 0.2
      elevation: 0.2
    use: true
  redundancy_removal:
    use: false
logging:
  enabled: true
  file: /tmp/kiss_icp.log
voxelization:
  importance_sampling: 0.4
  initial:
    use: true
    type: kiss-icp
    voxel_size: 0.4


==> data/convergence_analysis/011_sim_x_icp_1/NORMAL_SAMPLING_evo.txt <==
id  timestamp  sec_from_start  dist  dist_from_start  ape
3  26.268  0.312  0.005  0.000  0.005
7  26.664  0.708  0.009  0.000  0.006
11  27.064  1.108  0.011  0.000  0.006
15  27.472  1.516  0.017  0.000  0.006
19  27.868  1.912  0.061  0.001  0.028
23  28.272  2.316  0.106  0.014  0.011
27  28.672  2.716  0.180  0.051  0.037
31  29.068  3.112  0.336  0.125  0.069
35  29.472  3.516  0.528  0.246  0.034
39  29.868  3.912  0.705  0.409  0.037
43  30.280  4.324  0.814  0.618  0.116
47  30.688  4.732  1.090  0.836  0.065
51  31.088  5.132  1.269  1.039  0.082
55  31.484  5.528  1.507  1.215  0.033
59  31.876  5.920  1.624  1.356  0.060
63  32.280  6.324  1.780  1.463  0.028
67  32.684  6.728  1.912  1.551  0.038
71  33.072  7.116  2.000  1.600  0.026
75  33.476  7.520  2.167  1.727  0.069
79  33.872  7.916  2.346  1.834  0.101
83  34.280  8.324  2.592  2.050  0.110
87  34.680  8.724  3.143  2.547  0.131
91  35.104  9.148  3.898  3.360  0.092
95  35.484  9.528  4.921  4.370  0.066
99  35.892  9.936  6.114  5.670  0.182
103  36.280  10.324  7.356  6.818  0.088
107  36.688  10.732  8.578  8.016  0.078
111  37.088  11.132  9.882  9.280  0.050
115  37.488  11.532  11.064  10.531  0.095
119  37.884  11.928  12.380  11.703  0.080
123  38.280  12.324  13.434  12.881  0.088
127  38.684  12.728  14.823  14.121  0.096
131  39.076  13.120  15.899  15.281  0.043
135  39.472  13.516  17.137  16.452  0.093
139  39.872  13.916  18.266  17.636  0.040
143  40.276  14.320  19.508  18.873  0.043
147  40.680  14.724  21.158  20.096  0.436
151  41.068  15.112  21.853  21.255  0.077
155  41.484  15.528  23.512  22.601  0.283
159  41.880  15.924  24.618  23.685  0.299
163  42.280  16.324  25.516  24.476  0.405
167  42.676  16.720  25.987  25.056  0.279
171  43.080  17.124  26.441  25.439  0.382
175  43.484  17.528  26.895  25.706  0.457
179  43.876  17.920  27.230  25.995  0.364
183  44.284  18.328  27.648  26.339  0.446
187  44.676  18.720  28.135  26.668  0.528
191  45.096  19.140  28.544  27.011  0.404
195  45.472  19.516  28.927  27.305  0.495
199  45.880  19.924  29.254  27.608  0.454
203  46.272  20.316  29.566  27.890  0.452
207  46.680  20.724  29.920  28.187  0.483
211  47.088  21.132  30.241  28.489  0.422
215  47.476  21.520  30.597  28.769  0.494
219  47.880  21.924  30.943  29.094  0.528
223  48.284  22.328  31.464  29.644  0.457
227  48.668  22.712  32.010  30.199  0.453
231  49.088  23.132  32.619  30.770  0.486
235  49.480  23.524  33.218  31.348  0.488
239  49.884  23.928  33.807  31.991  0.433
243  50.280  24.324  34.480  32.644  0.448
247  50.668  24.712  35.122  33.257  0.465
251  51.076  25.120  35.715  33.881  0.440
255  51.468  25.512  36.354  34.489  0.466
259  51.876  25.920  36.997  35.094  0.497
263  52.272  26.316  37.587  35.705  0.466
267  52.672  26.716  38.172  36.310  0.441
271  53.080  27.124  38.793  36.934  0.425
275  53.484  27.528  39.484  37.554  0.484
279  53.880  27.924  40.087  38.147  0.472
283  54.272  28.316  40.760  38.734  0.413
287  54.676  28.720  41.370  39.343  0.418
291  55.092  29.136  42.034  39.982  0.395
295  55.472  29.516  42.539  40.461  0.417
299  55.880  29.924  43.009  40.926  0.483
303  56.280  30.324  43.524  41.484  0.517
307  56.680  30.724  44.042  41.959  0.499
311  57.080  31.124  44.523  42.455  0.549
315  57.488  31.532  45.127  43.034  0.545
319  57.880  31.924  45.765  43.601  0.554
323  58.284  32.328  46.331  44.174  0.566
327  58.680  32.724  46.804  44.722  0.564
331  59.072  33.116  47.481  45.255  0.598
335  59.484  33.528  48.010  45.813  0.622
339  59.872  33.916  48.523  46.338  0.651
343  60.280  34.324  49.069  46.884  0.681
347  60.680  34.724  49.667  47.418  0.720
351  61.080  35.124  50.212  47.965  0.743
355  61.476  35.520  50.718  48.495  0.764
359  61.872  35.916  51.244  49.023  0.792
363  62.284  36.328  51.795  49.579  0.805
367  62.684  36.728  52.292  50.113  0.853
371  63.072  37.116  52.594  50.403  0.856
375  63.472  37.516  52.813  50.565  0.824
379  63.884  37.928  52.985  50.698  0.859
383  64.288  38.332  53.115  50.842  0.857
387  64.676  38.720  53.291  50.999  0.850
391  65.096  39.140  53.518  51.188  0.823
395  65.476  39.520  53.724  51.343  0.830
399  65.884  39.928  53.910  51.506  0.830
403  66.272  40.316  54.093  51.654  0.832
407  66.672  40.716  54.270  51.805  0.846
411  67.072  41.116  54.431  51.955  0.854
415  67.472  41.516  54.565  52.105  0.831
419  67.876  41.920  54.729  52.260  0.833
423  68.272  42.316  54.865  52.361  0.827
427  68.676  42.720  55.008  52.537  0.857
431  69.080  43.124  55.246  52.744  0.857
435  69.472  43.516  55.453  52.906  0.824
439  69.880  43.924  55.653  53.113  0.811
443  70.284  44.328  55.922  53.350  0.832
447  70.680  44.724  56.172  53.577  0.832
451  71.068  45.112  56.372  53.787  0.827
455  71.484  45.528  56.659  54.011  0.777
459  71.884  45.928  56.867  54.224  0.791
463  72.276  46.320  57.094  54.430  0.784
467  72.680  46.724  57.321  54.647  0.790
471  73.068  47.112  57.541  54.847  0.763
475  73.484  47.528  57.852  55.089  0.782
479  73.872  47.916  58.266  55.510  0.736
483  74.280  48.324  58.808  56.134  0.693
487  74.688  48.732  59.402  56.694  0.688
491  75.096  49.140  59.961  57.259  0.687
495  75.476  49.520  60.565  57.852  0.633
499  75.884  49.928  61.298  58.526  0.614
503  76.272  50.316  61.825  59.133  0.620
507  76.680  50.724  62.519  59.746  0.568
511  77.080  51.124  63.130  60.346  0.521
515  77.480  51.524  63.729  60.950  0.539
519  77.872  51.916  64.379  61.547  0.503
523  78.276  52.320  64.968  62.174  0.513
527  78.676  52.720  65.557  62.777  0.432
531  79.080  53.124  66.058  63.228  0.439
535  79.476  53.520  66.623  63.782  0.460
539  79.876  53.920  67.197  64.394  0.520
543  80.280  54.324  67.818  64.926  0.441
547  80.672  54.716  68.354  65.502  0.499
551  81.084  55.128  69.001  66.158  0.529
555  81.472  55.516  69.639  66.773  0.508
559  81.880  55.924  70.295  67.408  0.494
563  82.272  56.316  70.893  67.988  0.482
567  82.672  56.716  71.484  68.592  0.500
571  83.072  57.116  72.144  69.213  0.468
575  83.472  57.516  72.731  69.833  0.505
579  83.876  57.920  73.334  70.449  0.525
583  84.276  58.320  73.948  71.026  0.492
587  84.676  58.720  74.544  71.628  0.513
591  85.092  59.136  75.253  72.287  0.467
595  85.472  59.516  75.805  72.870  0.497
599  85.872  59.916  76.437  73.473  0.475
603  86.276  60.320  77.047  74.095  0.511
607  86.676  60.720  77.502  74.562  0.547
611  87.072  61.116  77.953  74.864  0.546
615  87.484  61.528  78.276  75.166  0.504
619  87.884  61.928  78.645  75.418  0.476
623  88.272  62.316  78.966  75.699  0.448
627  88.684  62.728  79.296  76.038  0.477
631  89.072  63.116  79.619  76.355  0.467
635  89.480  63.524  79.953  76.668  0.506
639  89.880  63.924  80.332  76.978  0.371
643  90.284  64.328  80.761  77.284  0.390
647  90.688  64.732  81.113  77.579  0.435
651  91.088  65.132  81.467  77.882  0.454
655  91.484  65.528  81.892  78.186  0.499
659  91.876  65.920  82.296  78.600  0.538
663  92.284  66.328  82.783  79.195  0.414
667  92.676  66.720  83.671  80.010  0.478
671  93.076  67.120  84.671  81.143  0.342
675  93.480  67.524  85.806  82.406  0.210
679  93.876  67.920  87.203  83.531  0.481
683  94.272  68.316  87.808  84.725  0.112
687  94.680  68.724  89.194  86.060  0.067
691  95.092  69.136  90.643  87.330  0.114
695  95.480  69.524  91.748  88.476  0.070
699  95.880  69.924  92.879  89.681  0.044
703  96.284  70.328  94.184  90.916  0.059
707  96.684  70.728  95.368  92.109  0.048
711  97.072  71.116  96.439  93.257  0.068
715  97.484  71.528  97.730  94.509  0.053
719  97.876  71.920  98.938  95.679  0.023
723  98.280  72.324  100.116  96.856  0.019
727  98.680  72.724  101.476  98.077  0.150
731  99.080  73.124  102.678  99.358  0.071
735  99.472  73.516  103.961  100.384  0.295
739  99.876  73.920  104.787  101.266  0.098
743  100.268  74.312  105.691  102.097  0.123
747  100.680  74.724  106.819  103.203  0.155
751  101.088  75.132  107.988  104.505  0.230
755  101.480  75.524  109.246  105.665  0.176
759  101.880  75.924  110.487  106.858  0.169
763  102.284  76.328  111.690  108.129  0.194
767  102.688  76.732  112.993  109.380  0.184
771  103.084  77.128  114.199  110.591  0.187
775  103.468  77.512  115.349  111.773  0.183
779  103.884  77.928  116.742  113.014  0.244
783  104.276  78.320  117.784  114.147  0.215
787  104.680  78.724  119.065  115.368  0.228
791  105.104  79.148  120.223  116.654  0.209
795  105.472  79.516  121.441  117.749  0.236
799  105.880  79.924  122.709  119.025  0.270
803  106.280  80.324  123.929  120.247  0.160
807  106.672  80.716  125.111  121.206  0.175
811  107.072  81.116  126.029  122.082  0.442
815  107.480  81.524  127.508  123.045  0.340
819  107.880  81.924  128.695  124.201  0.332
823  108.280  82.324  129.872  125.410  0.381
827  108.672  82.716  131.057  126.518  0.302
831  109.072  83.116  132.249  127.717  0.332
835  109.476  83.520  133.491  128.964  0.334
839  109.880  83.924  134.843  130.242  0.316
843  110.284  84.328  136.045  131.465  0.351
847  110.672  84.716  137.074  132.606  0.440
851  111.072  85.116  138.327  133.807  0.408
855  111.480  85.524  139.567  135.031  0.421
859  111.888  85.932  140.794  136.234  0.437
863  112.272  86.316  142.030  137.366  0.400
867  112.684  86.728  143.007  138.606  0.573
871  113.076  87.120  144.252  139.764  0.565
875  113.476  87.520  145.511  140.985  0.552
879  113.872  87.916  146.856  142.267  0.572
883  114.280  88.324  147.876  143.314  0.553
887  114.672  88.716  148.570  144.053  0.585
891  115.092  89.136  149.323  144.783  0.603
895  115.480  89.524  149.935  145.437  0.630
899  115.976  90.020  150.705  146.134  0.544
903  116.380  90.424  151.355  146.762  0.560
907  116.772  90.816  152.038  147.446  0.574
911  117.172  91.216  152.703  148.142  0.602
915  117.572  91.616  153.412  148.800  0.549
919  117.984  92.028  154.081  149.458  0.564
923  118.376  92.420  154.738  150.104  0.541
927  118.772  92.816  155.353  150.753  0.590
931  119.180  93.224  155.839  151.225  0.573
935  119.584  93.628  156.129  151.445  0.544
939  120.272  94.316  156.611  151.897  0.539
943  120.684  94.728  156.874  152.146  0.549
947  121.192  95.236  157.167  152.394  0.529
951  121.572  95.616  157.334  152.575  0.543
955  122.184  96.228  157.643  152.890  0.548
959  122.592  96.636  157.887  153.113  0.531
963  123.188  97.232  158.234  153.443  0.515
967  123.680  97.724  158.493  153.707  0.529
971  124.184  98.228  158.761  153.974  0.544
975  124.584  98.628  158.982  154.190  0.538
979  124.980  99.024  159.215  154.414  0.541
983  125.392  99.436  159.460  154.650  0.536
987  125.784  99.828  159.718  154.869  0.514
991  126.388  100.432  160.020  155.204  0.558
995  126.800  100.844  160.277  155.431  0.561
999  127.324  101.368  160.606  155.729  0.545
1003  127.828  101.872  160.919  156.018  0.561
1007  128.320  102.364  161.248  156.292  0.553
1011  128.828  102.872  161.596  156.577  0.552
1015  129.328  103.372  162.039  156.854  0.538
1019  129.880  103.924  162.407  157.164  0.542
1023  130.500  104.544  162.791  157.524  0.547
1027  131.096  105.140  163.153  157.868  0.580
1031  131.580  105.624  163.564  158.140  0.551
1035  132.076  106.120  163.952  158.417  0.572
1039  132.576  106.620  164.395  158.702  0.576
1043  132.976  107.020  164.737  158.926  0.571
1047  133.468  107.512  165.177  159.194  0.548
1051  134.072  108.116  165.778  159.701  0.685
1055  134.580  108.624  166.157  159.891  0.625
1059  135.176  109.220  166.714  160.289  0.618
1063  135.588  109.632  167.384  160.904  0.557
1067  136.020  110.064  168.366  161.942  0.484
1071  136.380  110.424  169.498  163.076  0.477
1075  136.780  110.824  170.709  164.334  0.409
1079  137.188  111.232  171.941  165.482  0.498
1083  137.596  111.640  173.220  166.759  0.484
1087  137.976  112.020  174.442  168.006  0.450
1091  138.388  112.432  175.730  169.283  0.438
1095  138.792  112.836  176.921  170.477  0.436
1099  139.184  113.228  178.090  171.618  0.462
1103  139.588  113.632  179.348  172.867  0.451
1107  139.976  114.020  180.520  174.029  0.460
1111  140.384  114.428  181.475  174.989  0.479
1115  140.776  114.820  182.330  175.819  0.510
1119  141.176  115.220  183.248  176.742  0.551
1123  141.580  115.624  184.370  177.935  0.623
1127  141.988  116.032  185.618  179.224  0.729
1131  142.384  116.428  186.870  180.372  0.657
1135  142.776  116.820  188.052  181.541  0.686
1139  143.180  117.224  189.295  182.815  0.722
1143  143.580  117.624  190.457  184.064  0.782
1147  143.972  118.016  191.787  185.279  0.785
1151  144.384  118.428  192.977  186.512  0.819
1155  144.784  118.828  194.158  187.717  0.859
1159  145.156  119.200  195.314  188.821  0.849
1163  145.580  119.624  196.535  190.082  0.917
1167  145.984  120.028  197.698  191.285  0.929
1171  146.372  120.416  198.935  192.448  0.932
1175  146.780  120.824  200.182  193.674  1.009
1179  147.180  121.224  201.456  194.909  1.035
1183  147.580  121.624  202.647  196.157  0.970
1187  147.984  122.028  203.653  197.170  1.024
1191  148.376  122.420  204.524  198.017  1.028
1195  148.776  122.820  205.463  198.910  1.018
1199  149.172  123.216  206.536  199.972  1.000
1203  149.580  123.624  207.725  201.252  1.064
1207  149.980  124.024  208.905  202.409  1.038
1211  150.372  124.416  210.036  203.559  1.057
1215  150.772  124.816  211.301  204.832  1.066
1219  151.184  125.228  212.711  206.155  0.974
1223  151.588  125.632  213.679  207.364  1.215
1227  151.980  126.024  215.060  208.516  0.989
1231  152.380  126.424  215.899  209.686  1.322
1235  152.780  126.824  218.281  210.854  0.124
1239  153.184  127.228  219.548  212.031  0.069
1243  153.576  127.620  220.697  213.194  0.055
1247  153.972  128.016  221.931  214.384  0.093
1251  154.380  128.424  223.105  215.672  0.214
1255  154.780  128.824  224.362  216.877  0.120
1259  155.160  129.204  225.294  217.735  0.093
1263  155.568  129.612  225.971  218.368  0.054
1267  155.984  130.028  226.458  218.726  0.049
1271  156.376  130.420  226.612  218.801  0.039
1275  156.784  130.828  227.027  218.904  0.091
1279  157.184  131.228  227.409  218.944  0.088
1283  157.576  131.620  227.603  218.976  0.050
1287  157.980  132.024  227.728  219.068  0.092
1291  158.384  132.428  228.110  219.134  0.096
1295  158.776  132.820  228.460  219.152  0.157
1299  159.172  133.216  228.739  219.161  0.184
1303  159.580  133.624  228.915  219.173  0.124
1307  159.976  134.020  229.093  219.183  0.075
1311  160.372  134.416  229.243  219.192  0.097
1315  160.780  134.824  229.509  219.199  0.092
1319  161.180  135.224  229.649  219.205  0.138
1323  161.580  135.624  229.828  219.212  0.219
1327  161.976  136.020  230.088  219.229  0.112
1331  162.384  136.428  230.215  219.275  0.103
1335  162.776  136.820  230.534  219.359  0.056
1339  163.164  137.208  230.724  219.491  0.045
1343  163.584  137.628  230.995  219.670  0.060
1347  163.980  138.024  231.213  219.852  0.069
1351  164.384  138.428  231.568  220.044  0.087
1355  164.780  138.824  231.921  220.235  0.048
1359  165.168  139.212  232.157  220.424  0.068
1363  165.568  139.612  232.408  220.621  0.042
1367  165.976  140.020  232.661  220.824  0.133
1371  166.380  140.424  233.086  221.025  0.102
1375  166.776  140.820  233.121  221.035  0.086
1379  167.176  141.220  233.128  221.035  0.085


==> data/convergence_analysis/011_sim_x_icp_1/RISE.csv <==
ts x y z t t_sel t_reg compr e_x e_y e_z icp_iter
-0.200 0.000 0.000 0.000 19.00 7.07 0.15 98.35 nan nan nan 0
-0.112 0.001 0.000 -0.004 18.49 10.50 2.93 98.35 73.30 177.47 245.17 2
0.000 0.001 0.001 -0.006 18.39 8.62 1.71 98.35 73.30 177.47 245.16 3
0.104 0.002 0.001 -0.008 18.18 12.05 1.71 98.35 73.30 177.47 245.16 3
0.200 0.002 0.001 -0.008 17.32 9.14 2.03 98.35 73.30 177.47 245.16 3
0.292 0.002 0.001 -0.008 17.39 9.81 1.16 98.35 73.30 177.47 245.17 2
0.392 0.002 0.001 -0.008 17.46 9.82 1.15 98.35 73.30 177.47 245.16 2
0.492 0.002 0.001 -0.008 16.68 5.76 0.70 98.35 73.30 177.47 245.16 1
0.596 0.002 0.001 -0.008 16.36 13.31 1.34 98.35 73.30 177.47 245.16 1
0.704 0.002 0.001 -0.008 16.08 8.81 0.76 98.35 73.30 177.47 245.16 1
0.800 0.002 0.001 -0.008 16.07 9.40 0.69 98.35 73.30 177.47 245.16 1
0.900 0.002 0.001 -0.008 17.10 7.93 0.68 98.35 73.30 177.47 245.16 1
0.996 0.002 0.001 -0.008 16.30 7.80 0.73 98.35 73.30 177.47 245.16 1
1.100 0.002 0.001 -0.008 16.25 10.12 0.70 98.35 73.30 177.47 245.16 1
1.200 0.002 0.001 -0.008 16.32 9.20 0.72 98.35 73.30 177.47 245.16 1
1.296 0.002 0.001 -0.008 17.27 8.59 0.96 98.35 73.30 177.47 245.16 1
1.404 0.002 0.001 -0.008 17.73 9.34 0.74 98.35 73.30 177.47 245.16 1
1.496 0.002 0.001 -0.008 18.38 9.76 0.69 98.35 73.30 177.47 245.16 1
1.604 0.003 0.001 -0.009 18.19 11.11 1.05 98.36 73.41 178.49 246.47 2
1.700 -0.007 0.004 -0.009 18.62 11.35 1.89 98.33 69.52 158.99 223.47 4
1.800 -0.009 -0.004 -0.009 18.53 10.99 2.58 98.31 65.72 148.09 208.94 5
1.900 -0.008 -0.001 -0.011 18.94 8.28 2.17 98.31 63.72 155.81 214.69 4
1.996 -0.003 0.002 -0.011 18.53 8.95 1.52 98.32 63.91 159.69 218.71 3
2.096 -0.001 -0.006 0.003 18.71 9.70 2.19 98.35 64.84 160.70 220.60 5
2.204 -0.002 -0.004 0.019 18.96 8.23 3.23 98.35 64.75 151.40 211.35 5
2.300 -0.011 0.011 -0.004 20.70 8.97 3.34 98.34 64.74 162.49 222.36 8
2.400 -0.023 0.013 0.012 21.09 8.43 3.82 98.34 65.62 162.40 223.36 7
2.496 -0.010 -0.002 0.045 21.96 12.20 5.29 98.33 64.53 156.91 216.85 9
2.604 -0.007 0.020 0.057 22.04 14.35 5.58 98.33 64.75 151.26 211.24 7
2.692 -0.007 0.021 0.045 22.33 11.29 3.50 98.28 58.34 155.45 210.94 7
2.796 0.006 0.033 0.092 22.50 12.40 3.92 98.28 62.80 153.57 211.84 8
2.904 -0.014 0.025 0.091 21.46 9.35 4.43 98.27 43.73 114.94 156.38 10
3.000 -0.018 0.014 0.117 19.34 9.03 3.63 98.36 49.38 124.00 171.10 8
3.096 -0.020 0.006 0.138 19.17 11.78 4.04 98.33 49.33 126.16 173.23 8
3.200 -0.019 -0.000 0.189 18.45 7.68 3.47 98.33 49.22 130.54 177.48 8
3.300 -0.016 -0.006 0.250 18.71 5.91 3.19 98.31 40.85 112.27 151.02 7
3.404 -0.013 -0.011 0.300 18.66 8.56 4.49 98.35 40.75 108.73 147.17 10
3.500 -0.007 -0.010 0.332 19.00 8.65 4.39 98.28 38.21 106.62 142.59 9
3.600 -0.006 -0.015 0.382 20.34 9.68 4.05 98.27 36.40 106.05 140.41 7
3.700 -0.012 -0.010 0.422 23.27 8.48 5.33 98.28 33.27 98.86 130.31 12
3.800 -0.018 -0.009 0.452 23.21 8.17 8.66 98.27 33.25 82.44 113.91 17
3.896 -0.023 -0.003 0.505 23.57 13.42 5.62 98.27 32.06 84.83 115.11 10
4.024 -0.025 0.014 0.554 24.15 11.69 15.68 98.25 27.75 76.83 103.01 37
4.116 -0.015 0.009 0.615 24.50 9.80 4.34 98.26 48.83 88.34 134.58 8
4.212 -0.019 0.012 0.653 24.13 9.18 4.06 98.24 46.29 81.23 125.02 7
4.324 -0.005 0.014 0.626 24.41 6.21 15.88 98.25 46.33 75.26 119.17 35
4.416 -0.011 0.011 0.697 22.05 9.00 5.27 98.31 49.46 100.54 147.41 12
4.508 -0.004 0.007 0.749 22.61 9.52 4.85 98.32 46.94 102.16 146.41 8
4.620 -0.013 0.015 0.803 21.97 13.28 7.46 98.34 48.30 104.17 149.85 12
4.704 -0.016 0.024 0.853 20.63 10.16 3.59 98.57 43.75 125.57 166.66 7
4.804 -0.005 0.004 0.936 19.98 13.17 5.04 98.57 40.81 115.95 154.33 9
4.916 0.011 0.004 0.984 19.57 9.35 3.07 98.57 37.58 113.12 148.21 8
5.020 -0.016 0.012 1.000 18.43 8.18 3.96 98.58 34.72 111.30 143.62 10
5.116 -0.006 0.019 1.059 18.65 9.68 3.66 98.58 51.26 119.92 168.55 10
5.216 -0.019 0.016 1.127 18.02 10.27 4.33 98.59 50.89 123.24 171.44 11
5.312 -0.021 0.023 1.166 18.60 13.06 2.79 98.59 50.99 123.30 171.74 7
5.416 -0.013 0.019 1.212 19.24 12.91 2.25 98.63 53.47 134.72 185.53 6
5.508 -0.022 0.013 1.247 19.58 11.29 3.84 98.59 51.78 124.65 173.87 9
5.616 -0.022 0.020 1.299 19.05 13.27 3.47 98.58 49.62 121.59 168.56 6
5.720 -0.015 0.011 1.331 19.42 11.49 4.17 98.57 49.64 126.23 173.17 10
5.808 -0.011 0.013 1.370 19.76 12.34 3.33 98.58 50.17 123.69 171.26 7
5.912 -0.010 0.009 1.407 18.72 7.83 2.81 98.57 49.97 125.37 172.67 6
6.008 -0.012 0.014 1.448 18.13 13.06 4.66 98.59 48.62 119.34 165.43 10
6.104 -0.024 0.033 1.485 18.35 12.81 5.00 98.59 45.00 117.22 159.74 8
6.212 -0.015 0.012 1.503 18.56 5.62 3.39 98.58 46.43 121.82 165.84 9
6.316 -0.024 0.011 1.520 19.47 6.54 6.82 98.58 42.73 117.41 157.75 11
6.416 -0.001 0.011 1.511 20.95 11.89 6.81 98.56 39.15 107.99 144.81 15
6.532 0.005 -0.015 1.549 21.36 11.04 7.80 98.60 45.42 106.12 149.10 13
6.616 0.013 -0.017 1.553 22.67 12.78 3.53 98.58 45.59 106.45 149.60 7
6.720 0.006 -0.003 1.484 24.24 12.19 15.90 98.56 44.76 92.68 135.09 38
6.812 -0.008 0.013 1.571 24.02 11.67 8.70 98.51 45.30 78.88 121.68 21
6.920 -0.012 0.013 1.601 24.30 12.81 4.42 98.41 43.14 91.63 132.22 9
7.004 -0.008 -0.022 1.518 23.73 9.65 14.19 98.60 39.45 59.59 96.83 34
7.116 0.006 -0.031 1.606 22.14 8.70 8.71 98.44 40.00 61.18 98.88 18
7.216 -0.032 -0.020 1.653 23.03 13.21 6.77 98.64 48.92 81.79 127.91 14
7.312 -0.051 -0.007 1.690 24.65 9.59 3.56 98.52 45.85 123.99 166.66 8
7.408 -0.055 -0.031 1.664 24.53 8.59 8.48 98.52 46.82 81.72 125.97 16
7.520 -0.044 -0.043 1.669 25.31 14.15 12.42 98.52 40.82 44.18 82.68 30
7.612 -0.072 -0.045 1.686 24.74 12.53 15.40 98.41 46.85 33.27 77.65 36
7.712 -0.087 -0.030 1.678 25.96 13.11 9.88 98.56 53.47 41.08 91.83 24
7.804 -0.135 0.007 1.730 26.77 12.88 9.05 98.55 56.50 66.42 119.87 19
7.920 -0.104 0.008 1.675 25.93 8.51 7.61 98.64 59.16 145.40 200.85 15
8.004 -0.009 -0.037 1.747 24.59 10.36 11.02 98.42 52.38 131.94 180.75 23
8.100 -0.035 -0.000 1.777 24.20 11.87 11.38 98.47 55.00 114.50 166.07 22
8.212 0.074 -0.015 1.755 23.98 13.21 8.10 98.43 52.04 93.55 142.29 15
8.312 0.190 -0.034 1.813 25.02 12.91 6.29 98.46 54.08 108.54 159.07 11
8.420 0.299 0.015 1.724 24.59 13.09 7.61 98.68 58.00 114.37 168.79 18
8.504 0.428 0.013 1.752 23.67 14.90 5.41 98.64 54.07 122.17 172.64 11
8.612 0.561 -0.028 1.746 23.16 13.29 9.36 98.57 52.59 115.22 164.21 17
8.720 0.766 -0.037 1.766 22.98 13.42 5.77 98.54 49.08 87.19 132.82 15
8.804 0.896 -0.026 1.746 23.19 10.16 6.47 98.64 52.23 124.69 173.28 14
8.916 1.051 -0.005 1.745 21.99 12.91 4.63 98.51 52.76 114.86 164.13 10
9.036 1.330 -0.042 1.760 21.58 8.49 9.59 98.51 51.42 111.22 159.17 20
9.108 1.539 -0.039 1.784 21.40 12.98 8.17 98.48 46.04 88.84 131.38 17
9.208 1.780 -0.023 1.789 22.19 8.57 3.31 98.45 46.42 128.74 171.53 8
9.308 2.070 -0.008 1.802 22.85 9.89 9.80 98.42 38.87 102.61 137.96 20
9.416 2.395 -0.050 1.807 23.94 10.05 7.67 98.60 26.16 135.36 157.80 16
9.512 2.614 -0.009 1.785 23.65 7.55 14.21 98.47 10.81 48.06 55.97 29
9.608 2.978 -0.011 1.794 25.02 8.46 12.89 98.52 6.68 54.70 58.76 29
9.704 3.203 -0.023 1.795 24.34 12.16 13.66 98.43 5.33 55.91 58.42 26
9.824 3.513 -0.018 1.804 24.78 9.13 11.12 98.55 4.80 59.51 61.31 23
9.912 3.841 -0.019 1.802 25.17 11.42 10.94 98.61 5.10 112.62 114.02 22
10.012 4.172 -0.032 1.783 25.10 10.77 4.89 98.48 4.94 143.29 144.42 10
10.116 4.488 -0.011 1.796 24.05 11.62 9.67 98.43 4.43 110.55 111.42 15
10.212 4.731 -0.021 1.796 25.70 9.01 16.00 98.54 4.06 82.33 83.20 35
10.312 5.032 -0.020 1.804 24.91 11.98 9.93 98.56 3.97 85.53 86.29 22
10.412 5.293 -0.004 1.792 26.53 9.39 8.81 98.41 4.06 86.22 86.98 17
10.516 5.656 -0.005 1.778 27.12 13.95 14.74 98.46 4.25 95.69 96.25 25
10.620 6.001 -0.001 1.800 28.27 7.70 7.93 98.39 4.39 112.08 112.65 11
10.704 6.209 0.001 1.806 28.16 10.45 15.74 98.41 4.28 122.00 122.57 32
10.820 6.646 0.002 1.803 28.60 9.18 15.89 98.55 3.93 86.53 87.08 37
10.912 6.887 -0.010 1.807 26.21 8.97 24.38 98.56 4.17 112.54 113.09 61
11.020 7.182 -0.018 1.794 27.14 11.63 9.08 98.54 4.39 140.14 140.62 15
11.100 7.466 -0.007 1.795 26.74 9.86 11.43 98.47 4.25 129.73 130.16 20
11.208 7.780 0.002 1.813 26.38 8.14 6.78 98.50 4.41 138.18 138.70 14
11.316 8.150 -0.005 1.795 25.74 10.57 12.49 98.43 4.27 132.84 133.25 20
11.420 8.501 -0.008 1.805 25.70 11.84 11.94 98.43 4.18 109.46 109.97 22
11.460 8.629 -0.019 1.795 26.23 7.55 16.29 98.37 4.31 128.72 129.16 29
11.620 9.073 -0.004 1.796 27.35 10.01 18.62 98.30 3.96 97.47 97.94 37
11.704 9.416 -0.011 1.798 27.25 11.38 9.62 98.44 4.33 126.35 126.86 17
11.816 9.728 0.009 1.795 27.18 11.99 13.13 98.43 4.11 109.43 110.01 27
11.920 9.962 0.003 1.787 27.04 9.24 13.38 98.31 4.19 114.23 114.76 27
12.012 10.145 -0.001 1.799 27.46 8.37 15.63 98.32 4.09 105.53 106.09 31
12.116 10.544 0.001 1.798 28.02 8.62 15.04 98.32 4.29 114.35 114.89 32
12.212 10.857 0.013 1.801 28.82 8.70 12.49 98.30 4.17 118.00 118.44 22
12.304 11.101 0.001 1.773 30.29 11.60 19.45 98.29 4.19 105.20 105.73 32
12.412 11.301 0.002 1.791 30.08 13.86 9.76 98.27 4.24 115.71 116.28 17
12.508 11.642 0.013 1.783 30.80 9.72 20.00 98.29 4.18 102.36 102.92 37
12.616 12.045 0.007 1.784 29.97 10.72 21.45 98.43 4.24 120.63 121.16 45
12.716 12.367 -0.003 1.785 32.34 10.77 9.98 98.43 4.17 110.46 111.00 19
12.820 12.665 0.006 1.790 31.78 13.03 15.32 98.43 4.24 124.05 124.59 29
12.904 13.016 -0.001 1.775 31.68 6.15 11.31 98.42 3.96 102.56 103.08 18
13.008 13.106 0.016 1.780 31.38 13.28 34.15 98.40 4.41 129.24 129.81 84
13.112 13.456 0.001 1.786 30.79 6.74 15.02 98.41 4.38 119.17 119.83 34
13.212 13.908 0.021 1.800 29.99 13.52 15.86 98.39 4.52 129.10 129.85 36
13.320 14.128 0.011 1.796 30.83 12.85 17.43 98.24 4.32 115.77 116.44 35
13.404 14.382 0.008 1.787 27.66 10.57 8.11 98.30 4.53 126.22 127.06 16
13.508 14.702 0.014 1.783 27.83 13.49 9.24 98.36 4.66 137.94 138.92 16
13.604 15.018 -0.000 1.770 26.70 12.00 9.29 98.26 4.36 119.81 120.50 17
13.720 15.317 0.004 1.789 24.65 13.66 11.75 98.32 4.85 123.56 124.46 19
13.804 15.617 0.011 1.767 26.45 10.20 11.03 98.32 4.70 114.54 115.54 19
13.908 15.865 0.012 1.779 26.58 8.42 13.08 98.14 4.67 107.19 108.28 24
14.024 16.259 0.012 1.770 26.35 5.56 12.40 98.26 4.96 110.77 112.05 21
14.100 16.498 0.014 1.781 25.39 13.63 15.14 98.27 5.18 112.22 113.61 31
14.208 16.797 0.021 1.788 26.00 8.24 15.25 98.30 5.04 106.26 107.68 32
14.320 17.145 0.013 1.770 27.58 7.98 11.40 98.26 5.46 120.31 122.06 20
14.408 17.419 0.022 1.772 28.54 8.12 10.11 98.21 5.43 109.52 111.27 19
14.512 17.736 0.020 1.781 28.05 11.41 14.29 98.26 5.41 110.90 112.71 23
14.612 18.044 -0.001 1.784 27.85 14.57 17.35 98.25 5.73 111.27 113.36 30
14.708 18.375 0.001 1.775 28.84 13.66 9.48 98.25 5.45 112.08 114.05 14
14.808 18.713 0.011 1.772 29.09 12.82 12.77 98.11 5.20 83.60 85.69 26
14.920 19.043 0.013 1.748 29.30 5.93 18.46 98.12 5.49 79.05 81.20 34
15.000 19.337 0.010 1.764 28.23 12.11 14.39 98.11 6.31 89.01 91.65 26
15.120 19.627 0.017 1.760 28.94 11.63 8.61 98.09 6.87 97.76 100.55 15
15.212 19.899 0.018 1.779 29.49 12.86 13.80 98.12 6.26 86.82 89.67 27
15.304 20.217 0.010 1.738 29.23 12.17 13.10 98.25 5.63 75.69 78.43 26
15.416 20.567 0.015 1.739 29.28 9.79 17.88 98.12 5.73 64.67 67.58 37
15.512 20.855 0.006 1.745 29.22 11.12 18.65 98.08 6.84 67.03 70.46 34
15.608 21.084 0.013 1.734 29.24 8.39 11.66 98.13 7.63 84.09 87.82 17
15.716 21.389 0.014 1.774 28.75 9.71 16.94 98.17 8.22 104.51 108.74 35
15.812 21.632 0.024 1.776 28.06 8.72 11.74 98.17 7.57 97.82 101.54 21
15.916 21.794 0.012 1.742 25.99 12.40 14.50 98.11 7.96 95.87 99.98 29
16.012 22.086 -0.000 1.741 27.50 10.02 11.82 98.11 7.67 96.25 100.04 22
16.108 22.244 -0.025 1.724 26.14 12.48 10.22 98.30 7.76 98.06 101.73 20
16.212 22.390 -0.056 1.726 27.21 6.50 10.30 98.18 7.86 105.36 109.19 18
16.312 22.562 -0.079 1.737 28.37 17.22 13.16 98.28 8.15 113.77 117.68 18
16.412 22.713 -0.121 1.755 28.47 9.44 7.24 98.33 7.69 105.37 108.97 14
16.500 22.835 -0.158 1.745 29.03 16.15 11.05 98.37 7.21 102.60 105.88 20
16.608 22.962 -0.227 1.777 30.45 13.56 21.29 98.18 7.19 82.47 85.95 42
16.712 23.044 -0.286 1.748 28.30 11.13 11.46 98.09 7.29 74.45 78.03 20
16.812 23.188 -0.352 1.783 30.67 12.46 14.03 98.32 6.77 81.31 84.38 30
16.904 23.172 -0.430 1.774 29.82 13.05 11.26 98.27 7.43 77.72 81.38 21
17.012 23.209 -0.496 1.797 28.82 6.21 11.25 98.11 7.38 69.11 72.74 19
17.112 23.199 -0.569 1.795 29.73 12.54 21.47 98.13 7.61 72.37 76.00 45
17.208 23.229 -0.635 1.815 30.25 12.98 10.81 98.20 7.21 63.09 66.62 19
17.316 23.309 -0.711 1.826 30.34 11.75 16.07 98.30 6.46 56.13 59.47 32
17.416 23.244 -0.784 1.796 32.01 12.82 14.73 98.23 6.70 48.79 52.28 30
17.512 23.265 -0.853 1.810 30.61 16.87 13.30 98.20 6.58 47.20 50.62 28
17.612 23.261 -0.937 1.792 31.01 10.42 15.31 98.15 7.49 61.92 65.82 30
17.708 23.128 -1.012 1.798 29.63 12.68 14.54 98.27 7.82 77.31 81.03 30
17.808 23.180 -1.083 1.794 30.56 9.18 14.75 98.26 8.01 76.63 80.42 26
17.904 23.181 -1.153 1.788 29.08 13.25 11.26 98.27 7.50 66.48 70.05 20
18.008 23.116 -1.221 1.808 28.55 6.93 13.50 98.14 7.37 56.58 60.32 26
18.108 23.154 -1.303 1.788 27.56 9.07 25.91 98.08 7.97 59.25 63.08 52
18.216 23.154 -1.389 1.785 27.31 9.42 10.24 98.08 8.17 61.94 65.76 16
18.312 23.131 -1.472 1.786 27.91 9.99 11.50 98.09 9.14 70.98 75.19 22
18.416 23.114 -1.558 1.810 28.66 12.68 7.59 98.06 9.39 76.72 81.18 13
18.504 23.125 -1.638 1.799 26.37 10.70 11.17 98.09 9.63 73.75 78.37 18
18.608 23.147 -1.720 1.811 28.44 15.12 12.46 98.10 9.35 71.90 76.19 22
18.720 23.115 -1.813 1.795 28.58 11.28 12.02 98.24 9.57 76.60 81.28 25
18.804 23.114 -1.900 1.809 27.96 10.48 8.68 98.08 10.33 70.83 75.62 15
18.912 23.035 -1.994 1.787 27.38 10.24 24.30 98.08 10.75 74.34 79.21 49
19.028 23.030 -2.062 1.793 27.05 11.33 11.26 98.10 11.00 68.68 73.78 20
19.116 23.054 -2.121 1.805 28.50 6.26 11.15 98.13 11.28 71.70 76.48 18
19.216 23.047 -2.194 1.812 28.90 11.05 7.23 98.11 11.30 11.30 66.80 12
19.316 23.027 -2.280 1.790 26.89 13.46 12.27 98.39 53.89 10.86 58.59 25
19.404 23.068 -2.341 1.811 26.99 14.35 19.06 97.99 46.53 11.22 51.74 35
19.512 23.046 -2.426 1.799 28.20 9.84 12.26 98.22 39.19 10.98 44.26 19
19.608 23.041 -2.495 1.808 28.00 10.55 10.24 98.03 35.95 10.88 41.13 18
19.716 23.011 -2.567 1.804 27.83 13.47 9.77 98.01 34.45 10.77 39.68 14
19.812 23.005 -2.645 1.799 26.58 9.45 15.30 98.07 33.16 10.79 38.49 28
19.904 22.970 -2.712 1.796 27.21 10.53 6.35 98.06 33.33 11.03 38.89 12
20.008 22.979 -2.789 1.805 26.24 12.71 12.28 98.12 31.55 10.57 36.93 24
20.112 22.987 -2.862 1.817 25.40 10.23 14.59 98.10 31.77 10.72 37.19 27
20.204 23.000 -2.921 1.819 26.74 12.56 14.05 98.04 29.61 10.82 35.24 23
20.304 22.980 -2.999 1.791 29.21 5.35 10.08 98.10 28.63 10.63 34.22 17
20.408 22.954 -3.090 1.800 29.66 6.12 13.39 98.07 29.58 10.74 35.35 22
20.508 22.995 -3.142 1.799 30.47 10.37 23.65 98.01 29.81 10.71 35.49 36
20.612 23.086 -3.227 1.823 29.66 14.58 19.14 98.13 29.82 10.44 35.39 34
20.712 22.995 -3.308 1.815 29.89 12.76 15.54 98.06 30.43 10.77 36.35 29
20.816 22.999 -3.365 1.801 30.15 12.18 18.32 98.14 28.78 10.35 34.46 34
20.908 23.021 -3.441 1.812 28.63 10.58 10.30 97.98 28.00 10.79 34.14 19
21.020 23.015 -3.538 1.816 26.71 5.11 11.60 98.10 27.75 10.87 33.98 18
21.104 22.961 -3.586 1.793 26.66 8.12 11.46 98.19 26.93 10.81 33.10 18
21.212 22.976 -3.668 1.804 25.28 8.87 16.73 98.09 23.35 10.14 29.21 34
21.308 23.021 -3.730 1.786 25.45 11.97 9.10 98.00 25.11 10.11 31.06 14
21.408 22.990 -3.789 1.814 26.73 7.98 20.12 98.05 25.55 10.55 31.79 33
21.500 23.012 -3.845 1.808 26.05 8.64 13.36 98.03 29.43 10.63 35.72 23
21.604 23.080 -3.890 1.787 24.50 9.53 12.32 98.04 31.80 11.14 38.42 23
21.708 23.161 -3.931 1.836 24.81 8.51 16.45 98.00 30.16 11.07 36.83 29
21.812 23.248 -3.967 1.877 23.36 5.41 10.11 98.05 30.33 10.84 36.68 18
21.912 23.360 -3.965 1.899 23.47 5.19 9.70 98.15 27.59 11.08 34.34 17
22.016 23.461 -4.005 1.938 22.71 12.94 9.91 98.15 26.94 10.12 33.02 17
22.116 23.553 -3.994 1.987 21.51 9.41 8.64 98.04 25.20 9.96 31.25 14
22.216 23.733 -3.983 2.064 23.08 5.89 17.01 98.11 25.24 9.87 31.11 34
22.312 23.848 -3.996 2.115 25.88 5.59 12.55 98.03 24.18 9.89 30.07 21
22.404 23.989 -3.999 2.169 25.75 7.24 9.62 98.02 26.48 9.70 32.13 14
22.512 24.108 -3.987 2.245 26.68 8.47 15.80 98.06 25.38 9.52 30.79 22
22.600 24.229 -3.994 2.274 27.55 9.83 22.39 98.00 26.61 9.40 31.93 39
22.712 24.380 -3.991 2.323 28.06 9.90 11.79 98.03 24.34 8.88 29.25 18
22.804 24.508 -4.001 2.363 28.85 12.09 12.15 98.09 26.96 8.69 31.64 21
22.896 24.607 -4.005 2.406 28.59 12.00 15.74 98.05 27.64 8.64 32.32 31
23.020 24.767 -4.007 2.487 26.73 8.99 11.41 98.12 29.16 8.25 33.47 19
23.112 24.921 -4.016 2.527 26.08 5.48 18.14 98.04 29.96 8.55 34.57 34
23.212 25.042 -4.010 2.579 25.32 7.89 15.72 98.13 30.38 8.12 34.62 29
23.308 25.171 -4.006 2.615 24.47 11.57 7.58 97.99 30.16 8.31 34.59 12
23.412 25.293 -4.015 2.681 23.80 12.88 6.21 98.14 29.75 7.89 33.82 10
23.504 25.440 -4.010 2.715 23.94 7.52 11.58 98.09 31.59 7.82 35.62 20
23.612 25.578 -4.013 2.782 23.33 11.97 9.82 98.10 32.33 7.70 36.18 16
23.708 25.744 -4.007 2.848 23.68 8.49 7.56 98.12 33.41 7.56 37.22 14
23.816 25.897 -4.009 2.910 23.44 11.81 10.77 98.12 33.60 7.20 37.08 15
23.908 26.067 -4.003 2.958 23.72 10.41 9.38 98.12 34.42 7.23 37.96 17
24.032 26.189 -4.002 3.026 25.14 11.17 10.63 98.08 35.37 7.06 38.74 19
24.116 26.358 -3.990 3.046 26.48 8.08 8.15 98.06 35.83 6.84 38.95 14
24.212 26.480 -3.979 3.084 25.89 8.96 12.07 98.03 36.90 6.80 39.96 20
24.304 26.680 -3.989 3.171 26.41 11.74 20.31 98.01 37.88 6.65 40.83 39
24.404 26.833 -3.980 3.208 26.28 12.27 12.73 98.05 39.51 6.68 42.48 23
24.512 26.998 -3.995 3.270 27.16 8.98 9.45 98.02 39.11 6.55 41.95 13
24.600 27.110 -3.992 3.316 26.34 7.63 14.95 98.15 6.57 40.46 43.33 22
24.704 27.267 -4.001 3.354 25.22 12.50 8.64 98.15 6.48 40.23 42.99 14
24.816 27.425 -3.988 3.420 23.98 10.22 11.88 98.16 6.36 40.58 43.30 22
24.868 27.560 -3.997 3.472 24.80 5.25 11.92 98.16 6.34 41.98 44.56 19
25.008 27.699 -3.986 3.536 24.40 11.13 12.97 98.16 6.13 39.94 42.51 24
25.108 27.813 -4.002 3.573 23.79 8.94 7.41 98.23 6.14 39.38 41.90 13
25.212 27.970 -3.975 3.641 23.44 11.31 13.08 98.16 6.07 41.58 44.15 25
25.312 28.148 -3.992 3.694 23.96 9.62 10.88 98.24 5.88 40.62 43.00 20
25.400 28.281 -3.991 3.745 23.35 7.82 8.87 98.18 5.91 41.34 43.82 16
25.512 28.453 -3.990 3.810 23.80 7.99 11.78 98.17 5.78 39.15 41.59 22
25.604 28.578 -3.997 3.851 22.73 10.76 8.53 98.19 5.74 40.34 42.68 16
25.720 28.704 -3.990 3.905 22.14 9.50 10.53 98.22 5.59 39.06 41.36 18
25.808 28.838 -4.000 3.941 23.12 12.24 7.22 98.25 5.67 39.86 42.14 12
25.900 28.993 -4.000 3.993 22.20 7.73 9.40 98.24 5.62 38.81 41.09 17
26.016 29.128 -4.012 4.044 23.37 11.20 5.17 98.42 5.61 36.25 38.48 10
26.100 29.290 -4.004 4.080 22.06 11.02 12.60 98.42 5.47 34.61 36.73 18
26.204 29.370 -4.009 4.127 22.85 5.06 9.23 98.44 5.43 35.12 37.16 16
26.312 29.519 -3.995 4.184 24.27 12.31 13.08 98.53 5.80 36.01 38.08 26
26.412 29.704 -3.991 4.253 24.54 5.50 7.19 98.50 6.00 36.70 39.10 14
26.500 29.791 -3.986 4.292 24.02 11.69 13.55 98.32 5.88 34.31 36.48 21
26.604 29.959 -3.999 4.328 25.85 10.92 15.67 98.42 6.14 34.66 37.01 27
26.708 30.148 -3.990 4.402 24.82 8.47 10.00 98.33 6.09 32.83 35.20 19
26.816 30.254 -4.020 4.459 26.26 8.16 11.73 98.32 8.05 33.59 37.83 23
26.900 30.424 -4.008 4.511 25.55 10.62 15.29 98.25 11.84 36.14 44.11 29
27.012 30.544 -3.994 4.550 25.95 11.88 7.89 98.30 13.30 35.98 45.41 13
27.112 30.695 -3.989 4.603 26.80 7.82 13.07 98.21 39.84 15.24 51.24 26
27.220 30.829 -4.021 4.663 27.15 10.88 8.52 98.23 42.47 16.58 55.13 15
27.312 31.017 -3.983 4.722 27.88 11.38 18.01 98.22 50.77 18.49 65.28 35
27.416 31.186 -3.950 4.770 27.98 12.79 11.42 98.15 49.61 18.63 64.36 17
27.508 31.285 -4.001 4.813 28.09 11.74 10.94 98.16 54.08 19.54 69.65 18
27.616 31.445 -3.990 4.894 28.37 12.65 17.85 98.19 50.59 20.30 66.81 39
27.716 31.546 -3.970 4.918 27.85 10.59 9.60 98.17 63.04 22.24 81.15 19
27.812 31.700 -3.993 4.981 26.85 10.88 10.62 98.11 55.04 20.33 71.32 18
27.904 31.857 -3.964 5.042 26.48 10.00 11.80 98.14 66.58 22.81 85.21 24
28.008 32.015 -3.963 5.091 25.20 10.61 14.97 98.14 57.63 23.57 76.88 31
28.120 32.134 -3.995 5.136 25.98 8.12 8.99 98.12 71.69 23.32 90.56 14
28.204 32.231 -3.999 5.170 29.01 11.88 7.87 98.14 65.53 25.41 86.48 13
28.316 32.422 -3.979 5.256 29.26 9.34 12.65 98.13 50.36 25.61 71.41 24
28.404 32.535 -3.987 5.298 30.22 11.40 14.47 98.11 51.80 23.40 70.64 26
28.516 32.692 -3.977 5.369 32.46 13.99 28.07 98.09 74.29 22.80 92.62 41
28.608 32.830 -3.958 5.430 32.46 7.29 17.49 98.09 86.34 23.89 105.69 30
28.700 32.995 -3.978 5.464 34.08 13.81 18.59 98.17 64.64 23.66 83.94 38
28.812 33.113 -3.970 5.493 34.51 13.31 19.30 98.15 72.11 26.39 93.87 40
28.904 33.261 -3.995 5.548 31.96 8.59 11.92 98.15 61.70 24.68 81.88 21
29.024 33.446 -3.971 5.600 33.96 11.45 22.65 98.18 57.29 18.84 72.57 50
29.112 33.515 -3.928 5.660 33.54 13.90 14.68 98.21 58.35 20.11 74.89 30
29.208 33.649 -3.927 5.669 32.52 13.00 11.60 98.11 55.60 19.77 71.51 21
29.304 33.763 -3.881 5.772 33.21 10.52 26.93 98.14 73.70 24.24 93.90 62
29.404 33.827 -3.843 5.739 32.71 10.19 19.80 98.18 79.05 28.41 103.06 45
29.520 33.881 -3.788 5.761 32.29 13.13 12.10 98.18 79.09 27.71 102.14 21
29.604 33.968 -3.695 5.820 33.04 10.09 13.99 98.16 83.25 28.60 107.41 28
29.716 33.977 -3.567 5.794 30.75 11.44 18.43 98.23 64.73 24.65 85.20 36
29.812 34.013 -3.459 5.801 31.53 11.61 14.36 98.15 80.21 21.91 98.31 26
29.904 34.026 -3.346 5.783 32.55 9.94 20.12 98.08 57.19 19.87 73.30 42
30.004 34.031 -3.254 5.782 32.35 8.44 12.74 98.16 48.47 20.57 65.41 26
30.100 34.057 -3.117 5.768 31.50 13.94 20.95 98.08 59.20 22.96 78.08 43
30.212 34.069 -2.962 5.784 31.55 13.52 19.09 98.14 80.66 25.85 101.95 37
30.300 34.067 -2.866 5.755 31.43 10.53 14.74 98.07 77.45 25.55 98.17 25
30.408 34.099 -2.710 5.756 32.35 11.23 12.08 98.09 68.00 24.13 87.54 21
30.520 34.103 -2.604 5.719 30.18 9.90 14.78 98.18 58.04 22.04 75.49 21
30.612 34.096 -2.464 5.747 29.07 10.70 18.49 98.08 63.75 21.44 80.58 23
30.712 34.148 -2.340 5.732 28.33 11.84 15.46 98.26 64.33 24.12 83.68 28
30.812 34.142 -2.227 5.727 28.55 6.75 14.31 98.14 79.52 23.54 98.19 22
30.908 34.173 -2.098 5.730 28.02 10.35 14.81 98.22 78.42 23.62 96.97 30
31.012 34.157 -1.966 5.747 27.01 9.26 8.95 98.17 77.14 24.53 96.64 15
31.112 34.180 -1.819 5.755 26.13 13.12 12.35 98.26 77.62 21.41 93.83 24
31.204 34.189 -1.696 5.747 26.81 10.22 12.80 98.10 82.41 21.77 98.96 24
31.316 34.166 -1.537 5.728 25.71 11.88 10.51 98.06 83.37 20.27 98.37 19
31.420 34.134 -1.400 5.726 26.22 9.37 12.98 98.11 85.40 19.50 99.55 23
31.512 34.130 -1.266 5.715 26.21 9.50 13.15 98.09 83.28 19.07 96.89 24
31.612 34.137 -1.118 5.704 26.04 5.59 13.13 98.06 87.07 16.82 98.43 24
31.704 34.138 -0.959 5.713 26.62 10.63 10.86 98.12 80.29 16.18 90.98 18
31.812 34.141 -0.822 5.704 26.88 11.82 13.33 98.08 81.58 14.54 90.80 19
31.912 34.127 -0.690 5.706 29.60 13.64 7.85 98.03 85.55 14.34 94.66 14
32.004 34.114 -0.557 5.693 30.45 13.24 13.19 98.04 95.69 14.26 104.86 22
32.116 34.132 -0.387 5.685 31.27 8.45 15.46 98.01 91.88 13.62 100.57 29
32.216 34.113 -0.248 5.704 31.77 9.65 34.37 98.06 87.83 13.82 96.67 78
32.308 34.126 -0.118 5.693 32.62 6.15 19.06 97.87 88.78 13.61 97.38 34
32.416 34.115 0.017 5.684 32.23 9.95 15.32 98.06 89.32 14.15 98.71 29
32.512 34.117 0.138 5.672 32.63 10.43 18.00 98.06 14.35 90.00 99.55 30
32.612 34.114 0.298 5.663 29.37 11.79 15.15 98.05 14.01 82.71 91.97 25
32.724 34.100 0.438 5.646 29.60 10.22 13.14 97.96 14.58 93.47 103.37 22
32.804 34.111 0.588 5.648 29.29 14.65 11.66 98.04 15.00 83.93 94.08 21
32.924 34.114 0.760 5.639 28.93 9.54 11.02 98.06 14.40 86.60 96.36 19
33.004 34.115 0.848 5.619 28.06 9.62 15.04 98.04 15.75 85.53 96.50 29
33.112 34.107 0.976 5.619 29.07 13.34 11.49 98.07 15.88 90.13 101.38 20
33.220 34.112 1.081 5.618 29.60 15.56 10.28 98.05 15.84 80.68 91.68 17
33.304 34.095 1.240 5.600 30.29 8.89 12.37 98.04 16.15 79.28 90.68 21
33.416 34.114 1.411 5.600 30.20 15.04 15.52 98.03 16.87 81.12 93.19 28
33.508 34.117 1.517 5.589 32.22 12.91 17.50 97.91 17.05 77.07 89.37 33
33.612 34.125 1.657 5.587 31.86 13.19 12.02 97.90 17.44 70.49 83.11 24
33.708 34.135 1.783 5.573 32.65 10.78 13.43 97.90 17.76 74.42 87.30 22
33.804 34.133 1.926 5.578 32.01 15.56 23.54 97.87 18.01 69.68 82.78 45
33.924 34.126 2.086 5.570 31.92 10.85 12.86 97.85 19.22 69.69 83.91 19
34.020 34.160 2.220 5.558 31.74 8.83 17.83 98.01 18.08 62.09 75.33 37
34.116 34.155 2.362 5.541 31.98 14.32 12.49 97.96 19.06 62.74 76.84 22
34.212 34.142 2.498 5.543 30.82 16.00 13.02 97.82 19.82 55.23 70.13 21
34.316 34.137 2.596 5.536 32.55 14.11 9.92 97.93 19.14 63.51 77.79 16
34.408 34.127 2.712 5.518 31.71 14.78 10.98 97.88 20.51 66.29 81.92 16
34.508 34.132 2.859 5.523 32.27 11.68 18.16 97.80 20.50 57.41 72.83 26
34.612 34.135 2.974 5.510 30.82 15.25 19.24 97.79 20.44 52.71 68.03 29
34.708 34.135 3.125 5.508 31.86 12.82 10.21 97.83 20.51 57.78 73.30 16
34.816 34.155 3.256 5.495 31.63 11.42 17.59 97.89 20.34 54.08 69.43 34
34.872 34.156 3.371 5.502 31.53 6.88 14.31 97.80 19.94 49.20 64.08 23
35.012 34.156 3.515 5.496 29.36 16.95 13.50 97.89 20.26 51.84 67.02 23
35.112 34.162 3.667 5.478 30.24 13.96 12.37 97.80 20.16 45.78 60.82 19
35.200 34.158 3.799 5.486 28.90 15.23 14.37 97.85 20.55 52.39 67.73 24
35.308 34.158 3.964 5.470 29.45 10.03 10.06 97.86 19.95 47.20 61.93 16
35.408 34.147 4.102 5.456 29.04 13.96 12.89 97.88 21.55 48.35 64.79 20
35.516 34.178 4.230 5.465 28.42 11.04 10.37 97.91 21.48 46.88 63.32 16
35.616 34.173 4.358 5.449 27.39 9.93 13.32 97.82 21.22 45.30 61.31 23
35.728 34.170 4.479 5.442 28.50 14.08 14.51 97.84 21.68 46.02 62.47 23
35.804 34.172 4.603 5.439 29.02 9.07 12.42 97.85 20.65 45.11 60.45 14
35.920 34.189 4.740 5.435 30.59 9.99 12.80 97.87 22.59 44.82 62.25 21
36.004 34.164 4.917 5.423 30.60 14.86 13.12 97.84 21.70 43.50 60.02 22
36.120 34.202 5.001 5.432 29.77 9.07 21.50 97.85 21.76 46.79 63.33 38
36.216 34.184 5.174 5.417 30.55 11.68 19.35 97.77 21.69 47.03 63.60 31
36.312 34.185 5.278 5.404 32.88 9.60 13.97 98.05 21.56 45.65 62.07 25
36.412 34.211 5.404 5.393 32.33 10.28 12.06 97.89 19.85 38.23 53.24 21
36.512 34.204 5.501 5.387 31.74 10.62 14.27 97.91 20.29 36.46 52.04 21
36.616 34.223 5.652 5.357 30.89 16.24 22.38 97.94 21.28 42.83 59.55 42
36.716 34.235 5.746 5.369 30.71 12.56 13.93 97.90 21.97 43.92 60.87 26
36.816 34.257 5.839 5.360 30.55 14.35 12.07 98.01 22.49 49.02 66.18 19
36.924 34.254 5.879 5.366 30.33 9.67 15.57 98.01 23.47 49.73 67.77 27
37.004 34.290 5.917 5.378 28.66 15.67 8.19 97.84 23.25 47.38 65.26 12
37.116 34.316 5.952 5.377 28.83 9.41 11.70 98.02 23.11 46.40 64.31 20
37.212 34.358 5.986 5.377 29.17 11.29 11.22 97.77 21.24 40.10 56.35 18
37.308 34.375 6.022 5.359 29.71 12.26 15.43 97.90 20.05 38.73 53.90 25
37.404 34.406 6.001 5.377 31.11 11.35 14.84 97.81 20.52 35.54 51.35 25
37.516 34.463 6.005 5.371 32.34 12.99 16.60 97.90 21.15 39.06 55.37 29
37.620 34.491 6.013 5.377 33.24 14.41 15.75 97.89 21.20 42.76 58.84 26
37.716 34.513 6.037 5.373 33.58 11.64 20.21 97.83 21.50 39.89 56.16 35
37.816 34.549 5.979 5.369 34.65 13.73 16.04 98.14 20.44 39.45 54.63 31
37.912 34.564 6.042 5.373 32.92 12.73 16.98 97.88 22.96 37.92 55.87 29
38.004 34.622 6.085 5.366 34.11 13.13 17.24 97.80 21.15 38.95 54.94 27
38.116 34.639 6.056 5.364 33.40 16.56 16.19 97.76 21.92 38.51 55.33 26
38.220 34.713 6.079 5.369 34.15 6.83 12.01 97.95 21.86 43.54 60.13 20
38.304 34.717 6.054 5.379 33.60 16.34 21.47 97.89 22.51 43.41 60.49 41
38.416 34.765 6.048 5.381 33.64 10.76 15.62 97.95 22.35 42.79 59.79 30
38.524 34.787 6.079 5.372 32.45 14.72 19.83 97.89 23.03 43.74 61.35 29
38.608 34.822 6.059 5.370 33.58 13.06 15.09 97.87 23.02 44.42 62.28 22
38.712 34.881 6.082 5.368 31.36 14.07 16.09 97.91 22.50 42.93 60.13 27
38.804 34.905 6.067 5.367 31.72 11.42 13.92 97.97 22.77 41.61 58.99 25
38.916 34.981 6.034 5.389 30.36 6.90 20.15 97.97 21.55 44.38 60.61 39
39.028 35.023 6.072 5.376 29.53 7.09 16.77 98.02 21.61 43.40 59.59 27
39.092 35.065 6.088 5.380 29.03 14.85 15.17 98.13 23.18 42.81 60.48 29
39.212 35.095 6.052 5.388 28.48 10.56 15.51 98.12 22.90 41.56 58.98 30
39.304 35.121 6.063 5.391 28.32 9.65 10.66 98.15 22.74 42.13 59.34 20
39.408 35.161 6.038 5.382 29.54 13.47 13.89 98.09 22.90 42.29 59.90 26
39.504 35.194 6.014 5.374 27.94 9.49 11.47 98.14 22.73 42.94 60.28 19
39.612 35.264 6.014 5.383 28.07 10.77 12.34 98.07 20.84 43.38 58.91 22
39.708 35.305 5.993 5.386 29.38 16.34 14.08 98.23 21.78 44.19 60.23 26
39.816 35.316 6.007 5.387 29.86 6.67 12.81 98.14 22.02 41.14 57.58 25
39.908 35.341 5.998 5.386 30.00 14.53 12.81 98.12 21.92 41.38 58.11 25
40.020 35.408 5.971 5.395 31.89 14.21 14.90 98.08 20.97 44.03 59.71 26
40.124 35.435 5.988 5.380 30.48 13.62 17.89 98.03 21.12 42.41 58.05 32
40.204 35.480 5.975 5.387 33.04 11.15 11.95 98.12 21.76 43.80 60.13 23
40.312 35.526 5.999 5.388 33.79 14.22 24.17 98.19 41.46 21.64 57.60 58
40.404 35.565 5.946 5.385 32.88 12.06 11.09 98.23 42.50 22.23 59.18 24
40.512 35.618 5.961 5.395 33.23 14.69 20.28 98.21 43.08 20.88 58.39 29
40.604 35.647 5.957 5.397 32.83 14.18 17.84 98.20 43.31 21.23 58.81 31
40.712 35.678 5.983 5.384 32.11 13.89 9.32 98.20 41.62 21.97 58.05 16
40.816 35.691 5.957 5.385 33.20 14.16 18.83 98.20 41.92 21.07 57.49 39
40.912 35.765 5.954 5.391 33.28 6.99 14.10 98.21 45.53 20.35 60.18 27
41.004 35.801 5.992 5.384 32.91 12.92 19.56 98.25 46.09 21.26 61.84 40
41.108 35.831 5.979 5.384 33.40 12.64 16.27 98.00 46.03 22.04 62.78 30
41.204 35.858 5.982 5.391 32.02 15.82 19.70 97.98 43.79 21.27 59.60 38
41.312 35.921 5.963 5.403 33.60 13.08 15.30 97.99 43.75 20.94 59.26 29
41.404 35.959 5.971 5.390 32.90 9.52 17.80 97.98 44.53 21.23 60.28 34
41.508 35.979 5.969 5.393 33.81 7.07 18.03 97.97 44.75 21.34 60.75 35
41.616 36.026 5.947 5.402 32.15 13.64 16.26 97.98 45.85 21.01 61.27 30
41.716 36.058 5.985 5.409 32.41 12.99 14.07 98.24 43.92 22.44 60.76 24
41.808 36.093 5.932 5.404 32.80 16.76 18.26 98.02 43.01 21.95 59.44 32
41.904 36.128 5.941 5.387 33.14 9.53 15.21 97.87 41.87 20.87 57.50 29
42.016 36.143 5.970 5.378 32.04 7.17 25.68 97.93 37.63 20.15 52.92 54
42.128 36.164 5.933 5.387 31.38 11.42 19.52 98.06 40.18 19.40 54.67 33
42.204 36.129 5.926 5.386 30.79 13.37 13.46 98.07 46.35 21.68 62.56 26
42.308 36.148 5.913 5.394 32.13 6.97 17.56 98.07 44.57 21.82 60.76 33
42.416 36.125 5.873 5.408 32.13 6.88 17.02 97.91 43.02 20.81 58.57 33
42.512 36.131 5.875 5.403 32.72 10.34 19.88 97.88 38.65 20.19 53.84 27
42.608 36.071 5.821 5.408 34.26 13.62 21.90 97.93 39.03 20.77 54.73 35
42.716 36.038 5.775 5.398 35.59 13.59 16.08 98.14 40.59 20.67 55.88 31
42.812 36.021 5.744 5.409 36.00 13.84 19.23 98.20 40.19 20.85 55.39 41
42.908 35.960 5.709 5.409 36.19 15.09 21.99 98.17 43.13 21.48 58.96 45
43.012 35.906 5.682 5.399 35.68 13.53 18.35 98.05 43.35 21.04 58.87 35
43.104 35.915 5.653 5.411 34.21 9.86 16.91 98.01 41.56 20.84 57.01 29
43.220 35.864 5.610 5.401 32.39 9.62 23.64 97.96 42.51 21.24 58.38 45
43.304 35.851 5.593 5.418 30.15 10.90 20.77 98.16 41.95 20.28 56.69 38
43.404 35.789 5.527 5.406 29.19 9.72 12.36 98.17 45.04 20.08 59.62 22
43.516 35.767 5.489 5.403 28.36 10.57 9.96 98.05 44.04 20.72 59.43 18
43.616 35.755 5.465 5.424 27.25 9.37 11.91 98.24 43.23 21.81 59.56 23
43.708 35.704 5.452 5.424 26.99 10.18 14.11 98.22 43.83 21.62 59.87 30
43.812 35.696 5.411 5.420 27.33 7.08 14.46 98.04 44.20 20.17 58.98 27
43.900 35.629 5.358 5.428 28.14 9.41 14.68 98.12 47.02 21.60 63.31 28
44.036 35.583 5.302 5.426 29.01 16.95 11.90 98.14 45.53 21.07 61.44 21
44.112 35.580 5.306 5.427 28.97 11.70 13.37 98.28 44.42 21.52 60.44 27
44.216 35.508 5.252 5.425 29.58 11.75 14.24 98.07 49.45 21.35 65.56 25
44.316 35.477 5.216 5.425 29.94 15.05 11.59 98.11 47.23 21.04 62.89 20
44.408 35.416 5.187 5.416 30.04 11.42 12.78 98.07 44.44 21.77 60.81 25
44.500 35.382 5.131 5.420 30.29 13.38 11.19 98.10 44.36 21.43 60.39 16
44.612 35.323 5.108 5.425 29.89 13.10 14.09 98.06 45.26 21.66 61.60 22
44.708 35.296 5.054 5.425 30.50 12.18 18.05 97.98 44.96 21.25 60.94 32
44.804 35.243 5.027 5.435 30.25 11.66 13.19 97.97 46.62 21.00 62.37 22
44.908 35.223 4.991 5.431 32.02 11.01 12.84 98.06 41.59 21.14 57.39 21
45.000 35.171 4.950 5.404 31.41 16.41 14.36 97.96 44.47 21.19 60.22 22
45.108 35.132 4.931 5.418 31.60 8.76 15.91 98.01 45.25 20.92 60.98 27
45.208 35.102 4.877 5.430 31.59 15.65 20.84 97.97 45.96 21.20 61.90 40
45.296 35.041 4.842 5.425 33.92 7.72 16.84 97.96 46.97 22.13 63.88 27
45.416 35.033 4.822 5.431 32.30 14.66 16.82 97.96 45.84 20.95 61.62 30
45.508 34.986 4.763 5.420 32.48 10.81 14.54 98.02 47.95 21.47 64.18 28
45.616 34.940 4.777 5.432 32.38 15.66 23.59 97.96 43.72 20.91 59.33 41
45.712 34.904 4.704 5.451 32.63 10.43 9.49 97.91 47.47 21.32 63.58 16
45.816 34.869 4.670 5.433 32.08 10.49 13.64 97.98 49.44 20.69 64.95 24
45.916 34.797 4.614 5.439 32.77 11.15 24.18 97.82 20.95 47.41 63.21 41
46.008 34.756 4.588 5.442 30.84 12.05 12.60 97.95 20.68 48.91 64.34 19
46.112 34.733 4.563 5.445 31.09 12.65 14.06 97.93 20.15 44.66 59.51 26
46.208 34.698 4.495 5.444 32.80 9.64 20.04 97.94 21.68 48.57 65.17 33
46.308 34.663 4.483 5.448 32.62 10.55 14.76 97.89 20.83 52.97 68.77 23
46.412 34.623 4.444 5.444 33.23 10.07 10.95 97.95 20.36 43.79 58.88 19
46.512 34.575 4.426 5.444 33.58 14.22 19.06 97.74 19.91 47.74 62.45 23
46.612 34.546 4.360 5.446 32.83 13.64 19.31 97.84 20.08 43.76 58.71 22
46.704 34.509 4.323 5.446 32.51 15.37 14.86 97.80 20.21 42.64 57.65 21
46.812 34.464 4.297 5.441 33.85 14.20 14.69 97.84 20.31 44.84 59.86 24
46.908 34.447 4.255 5.445 33.24 8.75 15.64 97.91 21.18 51.71 68.01 29
47.000 34.411 4.237 5.445 33.04 12.05 11.76 97.87 21.47 46.78 63.06 22
47.108 34.380 4.185 5.439 33.93 16.77 13.64 98.02 20.85 44.79 60.58 26
47.204 34.324 4.104 5.441 32.84 14.82 16.84 97.93 19.45 42.28 57.04 29
47.304 34.282 4.084 5.436 32.01 11.99 20.69 97.88 18.98 46.95 61.29 39
47.416 34.252 4.009 5.437 32.68 16.64 17.79 97.87 19.35 48.58 63.35 31
47.512 34.233 3.929 5.443 33.13 10.81 12.95 97.85 20.75 55.16 70.91 21
47.604 34.197 3.854 5.461 33.33 7.08 13.48 97.76 21.15 51.53 67.44 25
47.712 34.187 3.738 5.466 32.71 12.93 15.44 97.74 21.31 52.14 68.32 26
47.804 34.172 3.629 5.478 32.54 16.49 16.70 97.84 20.88 56.13 72.08 26
47.916 34.200 3.456 5.482 33.22 15.19 17.68 97.76 19.00 53.26 67.78 31
48.012 34.167 3.345 5.477 34.35 13.05 16.00 97.74 19.85 44.82 60.51 27
48.104 34.177 3.216 5.490 32.59 14.26 21.31 97.86 19.07 52.87 67.59 37
48.212 34.149 3.071 5.490 31.93 14.09 12.40 97.80 20.89 55.37 71.32 18
48.304 34.148 2.937 5.497 30.53 14.57 12.08 97.92 21.87 63.86 80.79 16
48.412 34.160 2.787 5.512 30.68 6.61 10.49 97.85 20.07 61.60 76.77 19
48.516 34.160 2.616 5.513 30.76 11.03 17.98 97.95 19.03 68.97 83.32 24
48.620 34.155 2.470 5.519 30.06 11.75 10.85 97.75 19.72 60.49 75.49 16
48.704 34.156 2.332 5.526 29.17 8.55 19.68 97.93 19.73 67.86 82.70 31
48.808 34.146 2.194 5.525 29.57 17.19 15.06 98.01 19.20 73.54 88.04 26
48.908 34.120 2.077 5.538 29.25 9.15 12.25 97.88 19.39 72.63 87.02 22
49.028 34.119 1.915 5.552 29.37 11.05 9.26 97.89 19.25 77.55 91.80 15
49.096 34.103 1.773 5.551 27.06 9.78 10.10 97.94 18.29 74.97 88.12 14
49.212 34.104 1.599 5.562 25.38 14.58 13.16 97.89 18.19 77.73 90.92 23
49.312 34.096 1.433 5.567 25.71 14.00 10.56 98.03 18.07 82.21 95.34 18
49.408 34.092 1.293 5.572 25.71 6.03 9.59 97.92 17.47 84.94 97.46 17
49.512 34.077 1.162 5.583 26.14 8.52 14.50 97.93 17.51 80.82 93.49 26
49.604 34.097 0.984 5.594 25.04 14.41 9.33 97.90 16.97 87.08 99.09 13
49.708 34.098 0.830 5.593 24.78 13.29 7.48 98.05 16.59 87.93 99.67 13
49.816 34.114 0.634 5.626 25.03 13.13 9.19 98.04 16.72 94.79 106.70 16
49.904 34.105 0.504 5.629 24.88 10.94 8.41 98.05 16.40 93.30 104.74 14
50.008 34.092 0.318 5.627 24.88 13.34 9.15 97.95 15.78 94.35 105.17 17
50.120 34.094 0.161 5.647 23.48 8.96 8.39 98.05 15.81 98.31 109.12 15
50.204 34.076 0.012 5.649 23.55 13.48 7.33 98.06 15.33 93.58 103.88 11
50.308 34.079 -0.129 5.657 24.42 13.25 10.50 97.96 15.25 92.88 103.13 16
50.412 34.061 -0.259 5.664 25.30 6.06 6.72 98.04 15.14 91.16 101.12 12
50.504 34.078 -0.422 5.659 25.95 14.34 8.01 98.02 14.98 102.06 111.98 12
50.612 34.085 -0.581 5.678 26.24 9.11 15.25 98.03 15.22 101.15 111.16 19
50.704 34.066 -0.700 5.664 26.49 13.65 14.55 98.03 15.53 100.54 110.81 22
50.804 34.071 -0.873 5.687 28.20 9.44 10.40 98.03 16.07 95.47 105.97 15
50.908 34.082 -1.021 5.682 27.83 9.71 13.59 98.03 16.88 92.28 103.40 24
51.012 34.078 -1.174 5.716 28.14 14.02 11.53 98.13 18.00 91.96 104.07 16
51.100 34.053 -1.305 5.690 27.20 8.84 14.03 98.13 19.08 83.17 96.64 23
51.212 34.060 -1.466 5.710 27.81 8.57 10.70 98.12 20.44 91.31 106.14 21
51.308 34.056 -1.636 5.701 26.91 11.36 15.49 98.18 21.76 85.55 101.67 28
51.412 34.055 -1.803 5.733 26.07 12.44 9.42 98.22 23.50 77.09 95.07 15
51.500 34.024 -1.946 5.731 25.62 9.89 14.27 98.19 23.86 77.59 96.01 26
51.608 34.031 -2.082 5.739 25.10 8.95 7.92 98.22 24.92 84.64 104.18 14
51.712 34.044 -2.250 5.753 23.95 12.46 7.05 98.19 25.45 74.87 95.04 12
51.804 34.047 -2.383 5.756 25.33 9.45 9.68 98.20 25.89 76.36 97.10 16
51.908 34.008 -2.537 5.775 24.45 7.64 8.44 98.24 27.65 86.02 108.58 14
52.008 34.063 -2.705 5.779 27.07 9.27 9.78 98.10 26.86 76.17 98.10 17
52.104 34.058 -2.845 5.747 28.27 14.49 16.95 98.12 26.84 73.09 94.84 31
52.208 34.037 -3.001 5.757 28.84 9.70 8.68 98.06 27.39 72.81 95.36 14
52.312 34.008 -3.140 5.760 30.18 13.53 21.54 98.17 25.76 70.24 91.70 46
52.412 34.023 -3.307 5.782 30.48 8.93 19.39 98.11 21.63 59.64 77.50 43
52.508 33.980 -3.464 5.737 29.57 9.51 13.13 98.04 21.23 69.37 87.01 21
52.608 33.948 -3.583 5.744 29.96 12.10 12.99 98.13 20.82 59.75 76.73 17
52.708 33.918 -3.701 5.748 27.49 9.65 11.98 98.19 25.75 74.69 96.02 19
52.820 33.823 -3.783 5.749 27.16 8.94 16.20 98.19 26.65 83.53 105.45 34
52.908 33.772 -3.856 5.705 26.64 8.13 12.34 98.13 27.91 82.31 105.59 21
53.012 33.701 -3.927 5.709 26.94 5.89 14.27 98.16 27.90 99.33 122.67 23
53.112 33.638 -3.959 5.644 27.36 11.77 14.01 98.12 27.25 86.74 109.28 25
53.200 33.503 -3.973 5.617 27.30 9.42 10.79 98.14 23.25 82.15 101.10 21
53.312 33.399 -4.014 5.556 28.34 12.96 14.51 98.21 21.05 63.00 80.16 24
53.408 33.234 -4.016 5.559 30.44 10.78 13.94 98.25 20.43 61.95 78.34 25
53.504 33.135 -4.007 5.474 31.62 5.99 20.18 98.14 20.75 56.06 72.86 37
53.604 33.000 -4.041 5.449 32.70 11.61 16.91 98.26 21.50 45.26 62.73 34
53.712 32.844 -4.039 5.364 32.53 12.50 19.95 98.19 25.43 66.27 87.19 36
53.808 32.705 -4.040 5.314 32.42 10.60 24.62 98.16 25.63 66.28 87.25 49
53.900 32.557 -4.044 5.252 33.94 12.94 15.37 98.17 23.03 67.16 85.92 30
54.032 32.379 -4.052 5.186 34.33 9.64 17.23 98.15 19.36 52.08 67.62 34
54.108 32.305 -4.081 5.140 33.41 9.79 14.12 98.18 20.56 20.56 80.11 27
54.212 32.169 -4.083 5.087 33.32 12.40 22.96 98.23 62.70 20.66 79.32 46
54.308 32.054 -4.117 5.055 33.00 10.21 20.72 98.15 82.64 23.72 102.11 39
54.416 31.904 -4.114 4.988 32.69 12.35 13.65 98.15 53.62 23.04 72.38 30
54.512 31.766 -4.134 4.932 34.33 13.62 19.26 98.13 68.01 20.86 84.78 28
54.604 31.632 -4.142 4.890 32.53 11.04 15.01 98.18 65.29 21.23 82.39 20
54.708 31.481 -4.114 4.846 31.43 9.32 15.21 98.21 52.19 19.45 67.80 28
54.816 31.347 -4.112 4.797 32.01 9.79 25.92 98.17 50.56 18.88 65.53 55
54.912 31.155 -4.080 4.743 31.00 10.43 12.59 98.17 46.23 19.08 61.35 23
55.016 31.002 -4.072 4.699 30.69 12.84 10.32 98.17 48.56 18.48 63.13 16
55.108 30.907 -4.056 4.660 30.21 11.08 19.76 98.23 43.30 17.02 56.49 40
55.212 30.737 -4.045 4.612 28.75 12.08 13.68 98.24 35.72 14.86 46.57 24
55.300 30.605 -4.021 4.560 28.34 11.16 12.12 98.26 36.92 14.84 47.69 24
55.404 30.416 -4.041 4.487 27.44 7.92 11.97 98.24 34.80 34.80 43.64 21
55.504 30.319 -4.040 4.439 25.36 11.33 13.51 98.26 11.14 34.52 41.63 22
55.608 30.148 -4.027 4.395 24.48 10.51 9.27 98.31 8.71 32.37 37.18 18
55.708 29.968 -4.030 4.321 22.93 7.45 10.47 98.34 6.68 32.50 35.34 17
55.812 29.820 -4.026 4.281 21.90 6.88 10.28 98.46 5.91 31.18 33.39 17
55.912 29.739 -4.040 4.229 21.40 10.39 10.29 98.47 6.10 32.11 34.54 20
56.008 29.599 -4.027 4.218 21.42 5.60 8.98 98.45 5.68 30.43 32.74 17
56.112 29.423 -4.022 4.147 22.84 5.25 9.77 98.41 5.65 30.01 32.08 19
56.204 29.290 -4.018 4.095 23.49 8.43 13.13 98.29 5.78 33.46 35.64 23
56.308 29.195 -4.003 4.057 24.34 9.24 11.71 98.47 5.54 31.13 33.24 25
56.420 29.055 -4.014 4.005 26.09 11.90 14.54 98.30 5.45 31.46 33.52 29
56.508 28.888 -4.019 3.949 26.63 8.42 12.70 98.22 5.64 35.45 37.61 20
56.604 28.716 -4.014 3.885 25.33 13.26 12.94 98.24 5.56 35.61 37.78 18
56.708 28.610 -4.015 3.834 24.48 10.40 13.87 98.21 5.63 35.23 37.37 24
56.804 28.431 -4.008 3.770 23.94 8.37 10.38 98.20 5.69 36.28 38.51 21
56.912 28.303 -4.018 3.733 23.93 5.10 8.76 98.23 5.57 33.76 35.95 15
57.004 28.169 -4.028 3.694 23.00 5.21 10.73 98.18 5.73 35.71 37.94 20
57.112 27.984 -4.017 3.604 22.48 8.52 14.31 98.25 5.74 35.50 37.79 28
57.208 27.828 -4.022 3.553 23.10 9.77 10.67 98.17 5.81 36.15 38.51 18
57.312 27.681 -4.010 3.504 24.25 9.00 10.84 98.23 5.93 35.96 38.37 18
57.404 27.581 -4.017 3.479 25.57 9.28 11.71 98.20 5.99 37.60 40.08 20
57.512 27.433 -4.009 3.410 25.26 9.11 13.06 98.17 5.96 35.72 38.18 22
57.608 27.258 -4.008 3.355 26.18 7.23 12.50 98.05 6.12 36.11 38.66 20
57.716 27.143 -4.010 3.298 26.78 8.44 14.35 98.10 6.13 35.23 37.87 26
57.808 27.017 -4.021 3.273 26.81 8.66 12.01 98.06 6.36 36.17 38.97 18
57.908 26.842 -4.014 3.195 26.71 11.46 15.28 98.03 6.41 35.30 38.15 24
58.008 26.751 -4.004 3.156 26.67 13.83 9.79 98.16 6.43 34.56 37.45 19
58.124 26.583 -4.019 3.123 26.72 8.88 12.26 98.14 31.44 31.44 34.19 21
58.208 26.440 -4.009 3.051 28.31 9.85 11.39 98.13 32.60 6.70 35.78 18
58.320 26.313 -4.012 2.999 28.76 6.38 13.49 98.03 32.53 6.59 35.57 24
58.412 26.182 -4.011 2.957 28.72 9.38 14.25 97.99 32.47 6.88 35.78 26
58.512 25.989 -4.008 2.881 27.79 10.96 19.14 98.14 30.43 6.93 33.76 26
58.608 25.912 -4.023 2.856 27.95 11.01 18.31 98.12 31.54 7.25 35.10 28
58.704 25.790 -4.004 2.800 28.17 12.71 10.70 98.17 29.95 7.24 33.45 19
58.820 25.661 -4.021 2.747 27.81 5.21 11.57 98.02 28.96 7.24 32.60 21
58.900 25.438 -3.992 2.685 25.96 5.10 19.42 98.12 29.21 7.71 33.14 34
59.024 25.314 -4.000 2.614 24.32 8.88 13.08 98.14 29.08 7.57 32.95 19
59.116 25.162 -4.002 2.577 24.27 11.22 9.75 98.10 29.10 7.93 33.09 16
59.208 25.020 -4.014 2.515 24.43 10.70 8.08 98.14 29.16 8.06 33.42 15
59.300 24.899 -3.999 2.475 24.63 9.32 9.35 98.16 30.05 8.23 34.47 17
59.404 24.753 -4.012 2.417 24.84 9.45 13.66 98.02 26.77 8.74 31.55 21
59.508 24.587 -4.014 2.363 25.06 5.41 11.67 98.26 28.14 8.53 32.58 20
59.612 24.444 -4.019 2.310 25.99 12.87 10.81 98.03 27.38 9.06 32.40 19
59.712 24.286 -4.013 2.256 27.10 8.48 14.57 98.14 25.78 8.91 30.69 29
59.804 24.129 -4.014 2.213 27.54 10.20 12.44 98.12 26.21 9.07 31.12 19
59.924 24.023 -4.006 2.152 28.85 12.56 12.76 98.03 28.08 9.45 33.34 23
60.004 23.899 -4.018 2.122 28.92 12.46 14.46 98.09 27.91 9.59 33.20 26
60.112 23.741 -4.028 2.043 30.67 12.80 13.39 98.18 25.31 9.24 30.54 23
60.208 23.581 -4.009 1.965 31.85 10.16 14.74 98.10 20.87 9.66 26.51 25
60.300 23.471 -3.988 1.913 32.53 10.13 14.07 98.05 23.58 9.88 29.33 24
60.412 23.333 -3.995 1.886 32.02 8.92 26.04 97.97 24.77 10.38 31.05 50
60.512 23.258 -3.955 1.843 32.26 13.82 17.13 97.99 27.46 10.63 33.69 25
60.608 23.168 -3.937 1.817 31.75 9.00 19.62 97.97 30.46 10.75 36.66 30
60.704 23.113 -3.883 1.804 31.97 9.90 12.69 98.00 31.91 11.10 38.37 21
60.816 23.041 -3.835 1.774 29.88 12.23 15.28 97.99 32.56 10.97 38.99 24
60.924 23.029 -3.787 1.774 29.82 9.46 12.26 98.05 30.16 10.57 36.46 19
61.004 22.997 -3.731 1.763 28.97 11.93 14.14 98.01 29.37 10.30 35.39 23
61.112 22.960 -3.668 1.777 27.73 8.10 12.81 98.06 27.50 9.86 33.19 22
61.204 22.989 -3.593 1.779 27.39 9.59 21.27 98.03 27.81 10.36 33.84 41
61.316 22.987 -3.512 1.805 27.27 12.17 12.46 98.02 28.27 10.75 34.49 16
61.416 22.964 -3.438 1.791 27.17 8.00 6.10 98.02 29.43 11.00 35.62 10
61.508 22.985 -3.391 1.812 27.94 11.34 14.04 98.02 31.73 11.07 37.88 24
61.604 22.961 -3.320 1.801 26.29 9.67 10.91 98.02 29.32 10.87 35.40 18
61.716 22.952 -3.244 1.817 26.60 11.53 13.47 98.02 29.92 10.65 35.79 22
61.816 22.945 -3.179 1.812 27.11 12.54 13.44 98.13 30.92 10.82 36.71 24
61.916 22.902 -3.126 1.793 26.82 11.27 8.43 98.08 32.08 11.12 38.11 13
62.012 22.839 -3.057 1.770 26.60 12.28 14.30 97.96 32.44 11.28 38.42 19
62.112 22.841 -2.991 1.785 25.59 10.99 6.80 98.24 31.90 11.09 37.63 12
62.204 22.875 -2.906 1.803 25.52 10.06 12.52 98.05 33.71 11.21 39.58 17
62.316 22.907 -2.820 1.789 26.26 9.78 9.10 98.26 34.79 11.61 40.79 14
62.416 22.897 -2.743 1.796 26.13 8.75 9.21 98.00 34.97 11.41 40.75 14
62.504 22.881 -2.685 1.795 26.47 13.59 11.68 98.08 37.55 11.76 43.48 14
62.616 22.902 -2.588 1.796 26.24 10.04 14.11 98.06 38.65 11.86 44.48 22
62.708 22.939 -2.509 1.802 27.02 14.16 11.09 98.04 42.59 11.95 48.44 15
62.804 22.948 -2.427 1.790 27.40 11.89 7.55 98.03 44.44 12.49 50.96 11
62.920 22.912 -2.340 1.795 26.02 13.76 8.21 98.05 57.89 12.83 64.17 12
63.004 22.909 -2.275 1.787 25.99 12.29 12.99 98.40 68.47 12.81 74.56 24
63.124 22.945 -2.176 1.801 24.63 9.90 10.79 98.13 78.83 12.84 84.79 18
63.208 22.921 -2.097 1.787 24.72 8.31 7.54 98.13 85.00 12.56 90.55 13
63.312 22.924 -2.040 1.787 24.61 14.55 9.36 98.11 84.65 12.34 90.47 14
63.412 22.921 -1.949 1.788 23.91 9.58 5.74 98.10 90.00 12.15 95.48 8
63.516 22.912 -1.889 1.804 24.88 11.98 8.57 98.09 91.74 11.71 97.06 12
63.616 22.936 -1.812 1.803 26.40 12.51 7.90 98.16 102.26 11.38 107.33 12
63.716 22.953 -1.737 1.805 26.17 10.35 9.47 98.24 107.08 10.99 112.12 16
63.812 22.891 -1.651 1.772 27.16 10.16 17.60 98.06 88.66 10.78 93.75 32
63.908 22.911 -1.574 1.797 28.12 10.67 15.32 98.10 89.61 10.44 94.54 28
64.036 22.910 -1.494 1.807 28.76 13.47 8.46 98.12 92.65 10.62 97.88 13
64.100 22.966 -1.422 1.790 28.51 13.59 11.32 98.08 90.32 10.52 95.43 22
64.216 22.992 -1.347 1.793 30.35 15.34 11.69 98.12 89.78 10.32 94.86 21
64.308 22.959 -1.267 1.795 29.86 13.09 12.86 98.09 86.58 9.79 91.28 21
64.408 22.895 -1.200 1.780 30.55 8.54 8.94 98.10 88.62 9.80 93.32 15
64.504 22.889 -1.122 1.802 30.27 11.51 28.35 98.10 78.99 9.05 83.43 47
64.620 22.860 -1.040 1.808 30.76 9.21 14.00 98.11 74.21 8.97 78.60 22
64.708 22.880 -0.980 1.785 32.23 15.06 12.54 98.16 89.13 8.87 93.48 23
64.804 22.906 -0.903 1.792 33.19 13.41 7.87 98.09 98.14 9.20 102.67 14
64.916 22.851 -0.828 1.789 32.31 15.59 14.64 98.14 84.62 8.94 89.01 27
65.020 22.852 -0.740 1.767 32.60 14.67 20.37 98.10 69.19 8.19 73.44 42
65.104 22.848 -0.677 1.773 33.34 10.57 16.00 98.15 70.36 8.33 74.75 30
65.188 22.866 -0.607 1.795 33.38 17.96 15.81 98.13 72.21 8.39 76.85 26
65.316 22.918 -0.546 1.775 32.05 8.63 18.16 98.17 84.18 8.74 88.73 31
65.416 22.826 -0.460 1.769 31.07 12.11 20.87 98.12 93.43 8.92 97.96 43
65.504 22.876 -0.378 1.773 30.94 11.52 10.03 98.09 99.29 8.70 103.50 19
65.616 22.925 -0.314 1.768 31.02 10.12 10.38 98.11 98.26 8.79 102.55 18
65.720 23.052 -0.231 1.783 31.28 14.91 13.61 98.12 95.72 8.58 99.84 26
65.808 23.146 -0.189 1.777 28.73 9.29 14.27 98.25 107.41 8.16 111.27 27
65.908 23.312 -0.138 1.765 29.03 15.59 18.69 98.36 110.68 8.13 114.41 39
66.008 23.464 -0.087 1.752 30.43 10.88 15.99 98.30 111.86 8.40 115.72 32
66.104 23.598 -0.049 1.771 29.32 10.61 5.24 98.32 112.78 8.18 116.58 9
66.216 23.674 -0.022 1.770 29.41 12.70 10.88 98.28 107.20 7.77 110.69 17
66.316 23.849 -0.006 1.766 28.72 12.15 17.76 98.25 108.09 7.80 111.71 33
66.412 24.039 -0.009 1.790 29.04 13.10 8.24 98.14 106.02 7.73 109.52 14
66.516 24.265 -0.018 1.785 29.74 10.01 13.68 98.24 102.83 7.29 106.06 21
66.608 24.484 -0.008 1.792 31.07 13.01 16.21 98.17 94.66 7.23 97.89 25
66.708 24.767 -0.017 1.766 30.77 15.53 13.68 98.22 87.15 6.88 90.11 24
66.808 25.039 -0.008 1.828 31.98 8.55 10.72 98.28 85.47 6.27 87.91 18
66.908 25.352 0.001 1.816 32.10 14.54 17.89 98.22 81.56 6.10 84.03 32
67.008 25.662 0.022 1.786 34.19 14.98 14.24 98.09 62.22 5.34 64.30 24
67.108 25.872 0.039 1.788 33.12 11.08 19.24 98.13 61.51 5.14 63.57 42
67.208 26.170 0.048 1.797 34.45 12.13 13.65 98.19 71.00 5.03 72.81 28
67.308 26.516 0.054 1.784 32.29 12.14 32.70 98.11 77.02 5.08 78.67 69
67.412 26.795 0.074 1.765 31.02 8.05 15.37 98.22 92.77 5.14 94.00 26
67.508 27.014 0.064 1.789 30.18 9.62 19.10 98.15 88.29 4.83 89.35 38
67.616 27.343 0.058 1.766 30.66 5.85 12.78 98.20 75.47 4.36 76.32 24
67.700 27.623 0.078 1.759 28.09 5.64 15.98 98.20 74.23 4.26 75.09 31
67.808 28.038 0.048 1.774 28.69 9.62 14.10 98.16 74.27 4.26 74.92 25
67.908 28.305 0.053 1.762 28.11 13.22 15.40 98.27 86.33 4.41 87.03 29
68.000 28.589 0.047 1.765 30.13 14.37 11.94 98.19 86.90 4.65 87.54 18
68.120 28.992 0.046 1.749 30.27 11.69 15.13 98.28 90.97 4.48 91.59 27
68.204 29.178 0.038 1.800 31.46 10.63 14.78 98.38 95.11 4.45 95.83 30
68.308 29.477 0.041 1.778 30.76 12.31 19.28 98.33 86.91 4.35 87.42 43
68.408 29.782 0.027 1.760 30.88 12.14 8.91 98.28 93.28 4.19 93.86 17
68.516 30.113 0.028 1.777 30.13 9.63 22.27 98.31 85.04 4.19 85.53 46
68.612 30.432 0.022 1.735 30.30 9.81 13.82 98.24 83.15 4.15 83.78 21
68.708 30.684 0.028 1.761 28.91 14.28 12.81 98.30 104.67 4.20 105.17 23
68.804 31.025 0.020 1.794 29.93 7.36 14.96 98.23 111.02 4.41 111.46 27
68.916 31.380 0.007 1.773 28.45 11.86 14.68 98.37 105.25 4.33 105.67 29
69.024 31.707 0.020 1.793 28.01 10.90 11.42 98.40 111.37 4.24 111.92 24
69.092 31.871 0.008 1.753 27.57 8.65 20.23 98.42 113.09 4.33 113.63 45
69.208 32.266 0.005 1.784 27.62 8.38 12.98 98.29 81.16 4.09 81.58 26
69.312 32.644 0.002 1.797 26.93 8.97 11.52 98.30 95.91 4.38 96.40 22
69.412 32.946 0.021 1.789 27.54 13.74 10.16 98.28 107.30 4.41 107.78 19
69.512 33.187 0.002 1.806 28.10 10.37 10.73 98.43 110.79 4.29 111.22 23
69.604 33.396 -0.005 1.801 27.29 13.77 7.02 98.32 103.41 4.37 103.91 14
69.720 33.827 -0.013 1.789 27.12 8.14 17.92 98.26 98.83 4.25 99.31 38
69.812 34.051 -0.015 1.800 26.00 9.88 22.75 98.35 112.63 4.38 113.03 50
69.908 34.296 -0.013 1.777 26.18 6.68 11.57 98.33 4.39 107.66 108.06 17
70.012 34.634 -0.001 1.778 26.96 9.08 10.63 98.33 4.44 108.94 109.30 20
70.112 34.986 -0.017 1.772 26.26 8.46 7.99 98.47 4.27 116.73 117.19 16
70.216 35.245 -0.006 1.785 26.16 8.23 13.95 98.45 4.17 103.47 103.91 27
70.320 35.637 -0.020 1.742 27.99 8.14 18.05 98.47 4.31 118.73 119.18 43
70.412 36.075 -0.011 1.792 28.41 10.84 10.01 98.42 4.40 116.12 116.56 18
70.508 36.343 0.012 1.780 29.97 14.51 16.62 98.51 4.51 116.46 116.88 27
70.616 36.600 -0.009 1.791 29.50 13.57 14.98 98.46 4.33 108.46 109.00 24
70.716 36.915 -0.005 1.807 28.54 13.01 11.03 98.35 4.28 98.28 98.72 20
70.808 37.164 -0.000 1.805 29.35 14.03 12.72 98.46 4.49 120.17 120.57 23
70.920 37.450 -0.006 1.792 28.35 8.06 10.81 98.42 4.38 118.41 118.99 20
71.004 37.692 -0.013 1.763 28.01 11.75 7.83 98.44 4.58 117.95 118.47 18
71.116 38.057 -0.030 1.787 28.36 11.94 15.66 98.33 4.36 111.68 112.24 26
71.212 38.414 -0.012 1.815 27.99 11.73 13.59 98.38 4.38 107.75 108.29 26
71.308 38.684 -0.022 1.771 28.11 12.56 14.48 98.58 4.46 115.66 116.15 30
71.416 38.919 -0.027 1.757 27.68 12.86 12.59 98.39 4.34 107.46 108.04 25
71.512 39.190 -0.029 1.790 26.36 11.78 12.95 98.37 4.49 120.73 121.25 25
71.604 39.459 -0.036 1.786 25.60 9.09 10.71 98.56 4.37 116.36 116.93 24
71.716 39.806 -0.025 1.784 25.54 9.00 8.32 98.56 4.43 113.87 114.45 19
71.808 40.190 -0.024 1.814 24.69 8.06 9.54 98.58 4.61 126.41 127.01 18
71.912 40.513 -0.025 1.790 25.12 5.49 15.86 98.43 4.63 116.47 117.08 34
72.004 40.717 -0.027 1.787 25.82 10.93 14.10 98.46 4.68 112.03 112.79 29
72.104 40.977 -0.024 1.788 25.36 10.53 8.36 98.67 4.73 129.50 130.26 19
72.212 41.272 -0.023 1.821 25.54 12.37 15.36 98.61 4.55 102.45 103.27 37
72.304 41.672 -0.038 1.798 25.36 8.18 16.82 98.60 4.57 99.79 100.71 32
72.408 42.002 -0.086 1.812 25.30 5.29 9.46 98.78 4.68 105.04 106.03 22
72.512 42.331 -0.077 1.798 26.68 7.83 12.50 98.75 5.05 131.44 132.62 28
72.612 42.722 -0.067 1.791 26.13 6.16 10.48 98.76 5.64 127.34 128.88 20
72.704 42.962 -0.080 1.781 25.93 12.59 12.81 98.58 6.00 92.30 94.61 29
72.804 43.259 -0.117 1.787 27.93 13.22 15.38 98.68 6.56 74.53 77.50 37
72.920 43.615 -0.157 1.798 27.55 10.18 13.45 98.59 8.85 68.71 74.08 30
73.012 43.864 -0.155 1.762 28.28 8.54 15.56 98.58 16.20 72.02 84.96 37
73.104 44.172 -0.114 1.782 27.61 13.25 13.59 98.51 33.38 116.34 146.06 30
73.200 44.456 -0.001 1.770 26.14 8.57 7.17 98.47 49.03 127.45 172.30 12
73.312 44.678 -0.042 1.803 25.61 9.03 13.70 98.46 49.99 133.04 179.02 31
73.404 44.903 -0.001 1.822 25.16 12.00 8.34 98.58 49.17 143.98 189.23 17
73.508 45.127 0.138 1.788 22.95 9.58 10.64 98.52 48.78 131.99 176.87 19
73.612 45.361 0.222 1.785 23.46 12.51 7.36 98.69 52.15 156.52 204.49 18
73.700 45.518 0.337 1.810 22.47 14.12 6.70 98.76 60.26 157.95 213.83 16
73.808 45.671 0.518 1.772 21.89 7.02 6.84 98.65 57.25 155.08 208.04 14
73.912 45.804 0.640 1.765 22.32 10.16 9.49 98.63 56.21 167.28 219.15 20
74.032 45.913 0.831 1.771 23.04 9.03 5.54 98.64 59.29 162.14 217.08 11
74.108 46.034 0.984 1.746 23.86 11.48 5.46 98.58 62.00 156.29 213.92 11
74.200 46.101 1.132 1.794 25.48 11.68 8.43 98.49 56.46 126.49 178.78 15
74.308 46.199 1.418 1.760 26.66 12.06 13.02 98.47 47.26 141.51 184.66 33
74.412 46.273 1.719 1.771 27.90 12.04 13.84 98.46 44.42 130.55 170.99 32
74.504 46.273 1.918 1.790 28.70 12.92 9.87 98.57 45.11 122.69 163.62 19
74.612 46.347 2.250 1.806 28.41 12.23 16.22 98.39 33.06 56.63 85.76 29
74.704 46.325 2.490 1.793 28.63 9.21 16.37 98.18 35.43 17.78 49.75 31
74.808 46.315 2.808 1.788 29.59 5.45 19.11 98.12 35.42 8.62 40.84 40
74.908 46.300 3.115 1.820 29.63 5.37 15.84 98.21 35.39 7.40 39.29 35
75.020 46.330 3.465 1.819 28.65 9.39 18.10 98.23 39.18 5.76 41.49 35
75.112 46.299 3.741 1.782 28.88 10.40 22.44 98.07 44.61 5.41 46.21 44
75.204 46.299 4.019 1.789 29.06 9.96 13.98 98.15 52.90 5.18 54.18 29
75.304 46.280 4.350 1.799 30.30 8.65 13.08 98.09 44.76 5.07 45.90 26
75.412 46.287 4.637 1.793 29.13 12.59 13.50 98.12 49.26 4.86 50.27 26
75.504 46.289 4.951 1.789 28.15 8.59 15.15 98.21 42.26 4.96 43.26 30
75.608 46.287 5.248 1.768 29.03 12.65 15.16 98.04 47.08 4.74 47.88 30
75.712 46.288 5.592 1.784 28.72 10.07 8.69 98.00 48.79 4.79 49.59 15
75.812 46.294 5.872 1.785 27.31 13.81 11.95 97.98 49.67 4.69 50.37 19
75.912 46.294 6.107 1.789 28.07 13.49 16.26 98.05 53.46 4.69 54.13 31
76.004 46.281 6.443 1.767 27.21 8.21 11.20 98.09 51.04 4.67 51.67 22
76.112 46.274 6.793 1.807 28.38 8.29 8.20 98.00 45.90 4.55 46.42 15
76.216 46.259 7.156 1.799 27.80 10.21 18.21 98.13 37.26 4.60 37.71 31
76.312 46.248 7.479 1.804 27.43 10.65 11.00 98.16 40.02 4.65 40.47 21
76.404 46.222 7.707 1.785 27.21 11.13 15.38 98.00 39.27 4.56 39.60 29
76.508 46.210 7.966 1.790 27.17 8.23 13.00 98.13 39.38 4.59 39.74 20
76.620 46.207 8.291 1.800 25.43 11.70 15.19 98.01 39.54 4.49 39.84 25
76.712 46.183 8.647 1.800 25.67 8.30 9.16 98.12 41.45 4.54 41.81 16
76.812 46.185 8.937 1.802 25.37 8.04 10.30 98.12 40.31 4.53 40.56 15
76.904 46.181 9.224 1.804 26.97 9.66 7.00 98.05 39.17 4.52 39.48 12
77.016 46.163 9.567 1.795 27.16 10.26 13.19 98.12 36.81 4.56 37.14 26
77.104 46.157 9.901 1.802 28.24 13.25 11.63 98.13 36.00 4.63 36.33 20
77.220 46.165 10.096 1.806 30.44 9.88 23.29 98.12 37.21 4.55 37.58 51
77.304 46.163 10.438 1.793 31.35 7.75 22.23 98.13 35.70 4.60 36.12 42
77.400 46.159 10.727 1.795 30.59 9.04 16.22 98.03 4.49 39.71 39.99 29
77.504 46.168 11.111 1.800 31.14 14.38 17.04 98.03 4.53 37.00 37.34 31
77.608 46.175 11.382 1.801 29.81 7.72 14.24 98.13 4.57 37.46 37.77 26
77.712 46.169 11.665 1.791 28.89 12.23 6.11 98.14 4.57 38.86 39.16 12
77.816 46.169 12.007 1.794 28.11 10.87 19.47 98.00 4.56 35.01 35.30 37
77.908 46.155 12.318 1.811 26.14 13.43 10.32 98.13 4.62 37.97 38.27 20
78.008 46.159 12.617 1.807 25.56 10.28 11.75 98.03 4.59 35.77 36.15 21
78.112 46.157 12.952 1.801 25.52 5.65 15.24 98.06 4.51 35.77 36.16 27
78.208 46.159 13.238 1.809 26.74 8.75 9.14 98.15 4.50 35.42 35.80 17
78.312 46.153 13.491 1.811 27.58 8.95 10.21 98.05 4.58 38.19 38.54 18
78.408 46.155 13.765 1.820 27.10 10.22 7.85 98.14 4.61 40.90 41.33 15
78.508 46.160 14.086 1.805 27.30 14.52 22.38 98.06 4.63 42.39 42.80 25
78.612 46.172 14.387 1.802 26.65 13.87 16.05 98.13 4.53 47.04 47.38 24
78.700 46.161 14.669 1.801 27.83 10.46 7.76 97.97 4.61 48.32 48.69 11
78.804 46.166 14.946 1.801 28.00 11.49 9.38 98.09 4.67 47.03 47.50 18
78.916 46.159 15.261 1.805 26.51 5.54 9.30 98.35 4.83 47.56 48.07 19
79.036 46.161 15.662 1.807 25.74 12.99 14.44 98.34 4.82 43.29 43.91 29
79.100 46.155 15.878 1.794 27.35 8.45 11.66 98.37 4.83 45.89 46.55 22
79.216 46.162 16.199 1.817 27.42 11.88 15.02 98.07 4.79 50.07 50.80 31
79.312 46.172 16.464 1.809 28.77 10.39 14.01 98.05 4.74 47.03 47.84 28
79.404 46.156 16.791 1.788 29.11 13.30 16.73 98.15 4.99 48.10 49.13 32
79.512 46.190 17.124 1.794 30.66 8.55 13.10 98.20 5.20 48.41 49.65 25
79.612 46.231 17.386 1.801 32.10 9.70 13.40 98.09 5.78 51.49 53.18 24
79.708 46.217 17.680 1.789 32.80 12.74 16.67 98.10 6.33 50.78 52.99 31
79.812 46.251 18.040 1.809 32.47 10.63 19.71 98.16 6.61 43.97 46.72 36
79.908 46.262 18.334 1.804 32.75 10.80 26.11 98.08 8.01 41.53 45.94 60
80.012 46.251 18.694 1.794 32.87 9.01 19.89 98.06 10.69 36.88 44.15 41
80.108 46.239 19.015 1.804 31.40 14.66 12.58 98.57 22.73 47.70 66.58 27
80.212 46.281 19.248 1.753 30.66 11.82 11.14 98.53 71.50 47.49 115.21 22
80.304 46.238 19.468 1.722 29.35 14.30 8.81 98.54 102.65 48.82 147.37 20
80.404 46.173 19.769 1.766 28.50 11.03 8.68 98.53 111.30 49.00 156.04 17
80.516 46.188 20.000 1.775 26.96 12.88 9.48 98.75 124.00 58.78 178.50 19
80.604 46.028 20.183 1.753 26.69 11.86 14.44 98.65 96.26 59.99 152.17 31
80.712 45.920 20.398 1.753 26.18 14.77 7.97 98.78 149.70 58.75 204.16 18
80.804 45.858 20.549 1.778 26.20 9.73 7.18 98.76 151.74 61.08 208.36 18
80.908 45.554 20.803 1.731 25.79 9.44 12.02 98.66 124.49 58.00 178.36 31
81.004 45.528 20.876 1.805 24.93 9.94 10.42 98.75 138.06 55.86 189.72 26
81.108 45.304 21.000 1.737 24.59 9.90 9.52 98.74 137.24 60.79 193.68 25
81.204 45.056 21.161 1.739 26.28 10.72 11.00 98.64 135.78 53.60 185.06 26
81.312 44.801 21.236 1.765 26.13 11.99 9.61 98.57 131.01 50.42 177.24 21
81.412 44.623 21.291 1.780 25.73 9.77 11.26 98.42 141.22 45.98 182.77 21
81.504 44.370 21.326 1.801 26.14 14.77 13.75 98.46 141.02 47.53 183.99 29
81.620 44.052 21.381 1.795 26.52 8.87 11.99 98.45 108.57 41.81 146.22 28
81.704 43.761 21.428 1.791 26.47 8.47 8.15 98.63 88.47 30.41 114.98 19
81.812 43.484 21.406 1.836 26.58 10.20 12.13 98.74 72.56 12.87 81.94 35
81.916 43.151 21.405 1.793 25.81 11.94 12.36 98.66 74.57 8.49 79.28 28
82.008 42.850 21.390 1.812 26.01 12.43 9.22 98.47 67.81 7.08 71.25 21
82.104 42.603 21.390 1.815 26.68 12.18 9.10 98.77 123.80 6.29 126.01 24
82.212 42.294 21.360 1.793 28.03 12.03 11.41 98.74 127.38 6.09 129.11 29
82.300 42.025 21.350 1.806 27.67 12.37 9.30 98.74 112.33 5.66 113.71 22
82.400 41.701 21.365 1.792 27.67 12.23 9.22 98.78 108.26 5.39 109.59 23
82.504 41.454 21.346 1.787 28.12 9.00 21.91 98.52 76.90 5.07 78.02 36
82.604 41.153 21.335 1.790 26.83 8.38 12.57 98.66 125.61 5.27 126.41 22
82.708 40.844 21.332 1.797 26.29 12.05 8.78 98.76 133.22 5.29 134.00 20
82.812 40.525 21.391 1.789 25.76 11.69 12.56 98.78 128.17 5.24 128.88 34
82.912 40.207 21.356 1.797 23.16 7.88 6.64 98.66 152.32 5.18 153.09 16
83.004 39.878 21.347 1.781 23.62 8.78 9.21 98.76 145.27 5.16 145.99 24
83.112 39.622 21.354 1.777 23.99 8.26 10.03 98.65 133.83 5.08 134.49 24
83.208 39.336 21.329 1.789 23.60 5.82 9.94 98.59 126.18 5.03 126.72 22
83.312 39.032 21.302 1.784 24.70 12.73 12.34 98.46 124.89 4.97 125.53 26
83.408 38.679 21.296 1.779 26.36 8.25 15.26 98.34 121.64 4.84 122.23 33
83.508 38.371 21.278 1.770 27.76 11.94 9.68 98.49 107.50 4.70 107.98 20
83.608 38.076 21.261 1.780 28.62 12.43 9.60 98.37 112.16 4.70 112.66 21
83.720 37.722 21.256 1.775 28.42 12.50 17.09 98.49 118.02 4.82 118.48 38
83.812 37.345 21.236 1.786 27.79 10.24 17.30 98.36 118.57 4.78 118.93 36
83.912 37.034 21.231 1.787 28.15 12.41 7.10 98.52 116.83 4.81 117.31 16
84.032 36.796 21.221 1.790 30.13 11.48 12.64 98.39 112.63 4.67 113.08 25
84.100 36.535 21.212 1.783 28.61 11.23 9.53 98.41 113.17 4.85 113.64 18
84.216 36.151 21.219 1.775 32.09 13.10 11.52 98.34 113.03 4.72 113.53 24
84.308 35.902 21.218 1.788 32.38 12.99 21.88 98.32 112.39 4.77 112.86 43
84.400 35.696 21.218 1.785 32.83 8.51 11.22 98.41 106.84 4.67 107.29 20
84.508 35.317 21.223 1.791 33.62 13.60 38.33 98.29 108.52 4.64 109.02 49
84.604 34.959 21.227 1.779 33.12 9.69 12.61 98.35 111.77 4.63 112.23 19
84.708 34.715 21.214 1.793 30.68 12.50 14.52 98.31 111.14 4.69 111.70 24
84.800 34.463 21.209 1.779 31.28 13.84 10.69 98.38 4.77 119.49 119.89 16
84.912 34.116 21.218 1.781 28.87 8.98 12.37 98.43 4.71 109.48 109.93 25
85.004 33.779 21.218 1.785 30.35 9.24 9.09 98.39 4.77 120.30 120.76 15
85.112 33.454 21.225 1.785 29.04 12.86 10.24 98.34 4.74 115.80 116.16 18
85.200 33.263 21.230 1.797 29.80 8.22 26.57 98.38 4.76 109.39 110.04 53
85.304 32.935 21.227 1.797 30.27 10.76 19.79 98.39 4.80 116.37 116.96 41
85.412 32.612 21.212 1.795 31.09 10.34 6.49 98.43 4.80 113.81 114.27 11
85.504 32.255 21.224 1.794 31.40 13.01 16.98 98.42 4.81 121.71 122.14 37
85.608 32.067 21.230 1.791 30.40 10.16 13.49 98.37 4.74 117.74 118.36 30
85.720 31.786 21.216 1.795 29.52 14.20 9.94 98.22 4.67 114.52 115.02 19
85.820 31.350 21.223 1.803 30.20 9.70 15.73 98.34 4.73 118.85 119.37 33
85.900 31.215 21.228 1.799 29.68 10.57 17.85 98.32 4.73 124.09 124.66 38
86.004 30.866 21.232 1.795 29.12 8.49 17.25 98.43 4.75 112.31 112.84 41
86.112 30.575 21.237 1.799 27.82 12.13 9.96 98.40 4.81 112.01 112.54 20
86.204 30.282 21.220 1.792 27.37 13.39 12.99 98.31 4.86 113.51 114.11 18
86.312 29.995 21.239 1.789 27.79 11.91 7.92 98.33 4.91 106.75 107.41 15
86.400 29.722 21.234 1.780 27.96 9.45 5.89 98.33 4.93 119.13 119.71 12
86.504 29.349 21.235 1.785 27.56 9.13 12.17 98.39 4.99 113.00 113.62 20
86.616 29.099 21.246 1.790 27.62 11.22 19.92 98.32 4.90 108.79 109.47 37
86.708 28.749 21.249 1.802 27.28 9.82 16.79 98.33 5.07 109.37 110.14 38
86.800 28.501 21.245 1.786 28.44 9.20 10.06 98.34 5.33 115.14 116.18 20
86.912 28.192 21.236 1.796 29.07 13.29 12.88 98.34 5.65 113.69 115.04 28
87.008 27.855 21.248 1.811 28.72 7.39 10.10 98.26 5.76 113.91 115.51 19
87.112 27.569 21.256 1.792 28.73 9.67 13.84 98.12 6.23 87.48 89.49 26
87.216 27.275 21.251 1.784 29.85 10.35 15.96 98.08 6.69 91.80 94.41 32
87.304 26.953 21.253 1.779 30.69 13.24 15.04 98.09 7.46 90.26 93.64 27
87.408 26.621 21.257 1.790 31.93 14.27 12.90 98.22 8.93 100.47 105.13 22
87.516 26.317 21.256 1.804 32.25 15.04 12.20 98.05 8.92 93.03 97.96 23
87.612 25.970 21.278 1.769 31.73 9.36 22.72 98.06 9.42 72.94 79.18 46
87.708 25.641 21.277 1.763 31.01 11.03 14.46 98.11 11.45 73.30 81.31 27
87.804 25.343 21.275 1.768 30.27 11.04 14.76 98.14 14.09 80.33 90.74 26
87.912 25.035 21.286 1.775 29.42 10.08 12.52 98.10 19.45 81.93 97.30 24
88.012 24.775 21.282 1.781 28.33 13.97 8.61 98.02 25.50 91.41 112.57 15
88.104 24.519 21.263 1.772 28.35 16.58 5.63 98.31 20.04 111.58 127.56 12
88.212 24.299 21.254 1.780 29.51 9.67 11.11 98.08 22.87 95.20 113.92 19
88.308 24.107 21.232 1.780 31.00 8.76 15.73 98.20 29.17 105.70 130.64 29
88.404 23.913 21.205 1.765 32.01 13.50 12.49 98.05 30.50 96.94 123.09 22
88.512 23.766 21.145 1.761 32.23 15.29 17.45 98.06 31.34 97.52 124.37 21
88.604 23.589 21.087 1.760 34.10 12.93 21.27 98.09 30.18 105.58 131.12 27
88.708 23.423 20.987 1.775 35.02 11.68 18.71 98.04 31.41 103.70 130.51 29
88.824 23.224 20.872 1.763 34.92 12.31 10.58 98.08 34.11 107.43 136.80 18
88.904 23.179 20.774 1.762 32.71 14.80 19.55 98.07 34.22 106.41 135.87 33
89.024 23.023 20.628 1.774 31.54 18.96 12.89 98.28 27.24 102.91 125.60 24
89.112 22.941 20.496 1.789 29.94 12.52 11.59 98.27 29.10 104.80 129.76 20
89.208 22.943 20.375 1.800 30.99 8.15 11.92 98.08 29.27 92.97 118.19 21
89.320 22.886 20.194 1.786 31.45 13.73 10.52 98.21 29.37 95.99 120.95 17
89.412 22.831 20.027 1.775 30.47 12.38 6.84 98.23 32.13 94.18 121.55 13
89.516 22.819 19.893 1.797 30.73 15.16 14.77 98.29 36.25 94.31 125.97 26
89.612 22.834 19.749 1.801 31.65 13.93 21.93 98.30 37.90 75.19 108.96 35
89.708 22.833 19.609 1.810 31.68 12.51 13.30 98.04 30.39 55.84 82.32 22
89.812 22.827 19.457 1.786 32.64 9.76 17.89 98.09 28.27 60.24 84.82 32
89.908 22.832 19.309 1.796 32.07 12.12 11.90 98.02 36.56 72.80 105.28 19
90.012 22.847 19.141 1.807 30.22 12.44 10.83 98.17 31.82 96.07 122.80 19
90.108 22.869 18.998 1.803 29.82 13.05 13.00 98.16 39.91 81.58 116.38 23
90.220 22.854 18.837 1.811 35.45 14.62 12.22 98.07 35.87 44.92 75.84 18
90.312 22.867 18.686 1.801 37.47 9.24 15.65 97.85 43.68 27.38 66.34 28
90.404 22.885 18.550 1.798 36.98 12.82 9.48 98.09 39.43 22.79 57.25 15
90.520 22.955 18.379 1.792 35.79 10.83 53.99 97.95 40.36 19.93 55.37 58
90.600 22.927 18.214 1.790 34.24 9.79 30.03 98.04 38.07 19.44 52.46 47
90.704 22.910 18.033 1.783 34.70 12.41 9.82 97.99 39.58 18.58 53.12 14
90.816 22.896 17.848 1.797 34.71 11.75 7.66 97.86 40.78 16.96 52.69 12
90.916 22.906 17.663 1.800 28.30 6.98 11.20 97.88 40.96 17.06 53.08 17
91.008 22.892 17.490 1.786 25.91 14.99 12.88 97.96 37.50 15.96 48.29 22
91.104 22.906 17.348 1.788 25.22 11.53 10.66 98.03 35.98 16.37 47.30 17
91.212 22.916 17.160 1.797 26.43 11.17 10.64 97.99 38.32 15.27 48.49 19
91.304 22.954 17.022 1.784 29.04 12.93 9.05 97.78 35.78 16.19 46.99 13
91.416 22.976 16.855 1.791 27.76 9.98 6.88 97.93 38.07 15.27 48.26 12
91.504 23.013 16.729 1.794 28.78 14.00 11.61 97.85 31.86 16.20 43.02 20
91.616 22.953 16.480 1.789 29.55 12.04 22.00 98.04 34.55 15.88 45.38 43
91.704 22.993 16.343 1.790 29.73 8.82 11.71 98.00 31.16 15.97 41.70 19
91.816 23.040 16.224 1.799 30.30 13.55 15.76 97.94 28.38 16.03 38.91 30
91.916 23.016 16.024 1.794 28.80 15.25 11.83 98.03 26.99 15.93 37.28 20
92.020 23.009 15.848 1.799 27.02 13.55 11.36 97.93 29.02 16.03 39.62 16
92.132 23.004 15.685 1.795 27.77 9.06 13.28 97.94 28.40 16.16 39.09 19
92.220 23.013 15.530 1.794 28.63 7.81 9.65 97.88 29.16 15.97 39.65 12
92.308 23.009 15.369 1.794 28.76 12.87 9.74 97.97 26.22 16.69 37.31 15
92.404 23.005 15.239 1.792 30.35 10.76 14.10 97.88 28.77 16.72 40.04 22
92.524 22.970 15.011 1.794 31.35 14.81 21.91 98.06 27.08 15.96 37.54 32
92.608 22.986 14.874 1.786 33.78 10.03 19.23 97.95 24.51 14.87 34.15 28
92.704 22.986 14.740 1.784 34.02 14.45 20.12 97.96 25.08 15.79 36.02 34
92.816 22.977 14.616 1.777 33.06 15.47 11.99 98.21 24.49 15.36 34.90 23
92.920 22.998 14.486 1.781 32.64 15.06 18.24 97.90 29.84 15.36 39.92 31
93.012 23.002 14.364 1.791 32.50 13.57 9.33 98.03 28.69 16.18 39.13 14
93.112 23.003 14.226 1.780 30.97 10.67 6.60 98.08 27.91 16.85 39.25 11
93.212 23.007 14.186 1.796 32.12 9.46 22.79 98.07 22.86 15.19 32.49 43
93.312 22.947 14.156 1.792 30.63 11.43 16.36 98.04 21.83 15.43 32.00 31
93.412 22.974 14.044 1.785 33.89 9.16 14.73 97.97 21.02 14.93 31.01 25
93.516 23.003 14.009 1.786 34.80 14.35 21.38 97.96 23.00 15.67 33.38 40
93.604 23.014 13.948 1.789 35.11 12.01 12.27 97.93 25.12 16.62 36.24 21
93.716 22.981 13.904 1.797 36.12 13.65 32.69 98.03 26.77 16.41 37.48 64
93.816 22.985 13.851 1.796 36.46 8.83 16.31 98.06 25.50 16.74 36.68 28
93.904 23.030 13.768 1.801 35.89 15.13 19.54 97.92 25.91 16.50 36.82 37
94.040 22.989 13.657 1.793 37.56 12.43 22.33 98.03 23.36 17.20 35.06 47
94.120 23.018 13.628 1.799 36.37 11.03 15.63 97.87 23.65 16.27 34.32 27
94.204 22.982 13.586 1.814 42.48 10.86 21.54 98.10 25.72 16.93 36.94 42
94.316 23.026 13.473 1.801 42.77 6.84 29.60 98.01 23.75 16.71 34.81 62
94.416 23.008 13.447 1.803 41.80 11.55 26.87 97.93 24.35 17.04 35.64 54
94.512 23.000 13.362 1.812 42.57 16.92 48.68 98.08 25.93 16.54 36.65 69
94.616 22.980 13.304 1.813 44.32 10.98 24.73 98.10 26.62 16.41 37.33 43
94.716 22.975 13.283 1.806 44.97 9.11 19.47 97.98 25.23 16.27 35.61 33
94.824 23.014 13.181 1.803 44.89 9.65 21.97 97.92 24.48 16.90 35.59 40
94.936 22.987 13.105 1.808 39.03 12.78 31.61 98.12 24.10 16.87 35.30 66
95.028 23.008 13.077 1.810 38.49 9.52 30.73 98.10 25.88 16.78 37.03 64
95.124 23.022 13.061 1.811 38.56 14.88 24.18 98.09 25.71 16.80 36.87 45
95.216 23.027 13.036 1.810 38.63 8.13 19.18 98.09 26.46 16.91 37.85 38
95.320 23.019 12.981 1.807 37.29 12.84 20.49 97.96 24.84 17.35 36.64 40
95.416 23.020 12.923 1.807 38.37 10.25 18.28 97.96 25.70 17.42 37.55 38
95.504 23.026 12.899 1.808 37.39 14.81 17.53 97.99 26.84 17.01 38.08 29
95.612 23.046 12.853 1.796 38.29 14.32 21.03 97.99 25.94 17.06 37.32 40
95.720 23.039 12.781 1.803 38.65 14.62 32.17 97.99 17.48 26.03 37.99 55
95.816 23.027 12.748 1.802 38.70 11.99 20.26 97.99 16.60 23.81 34.58 36
95.912 23.041 12.721 1.801 40.32 10.32 21.97 97.99 16.65 23.74 34.63 39
96.028 23.041 12.635 1.804 40.81 14.39 21.17 98.01 16.82 23.90 34.96 41
96.116 23.029 12.541 1.803 38.62 10.39 19.58 97.94 16.85 24.43 35.43 33
96.212 23.025 12.492 1.795 38.30 15.16 28.21 97.98 17.13 24.39 35.73 40
96.316 23.026 12.455 1.798 37.91 10.84 26.27 98.04 17.51 24.42 36.08 52
96.408 22.996 12.405 1.793 36.91 9.25 22.91 97.98 17.12 24.77 36.11 44
96.524 23.013 12.332 1.787 37.07 12.60 17.50 98.12 17.35 25.18 36.94 26
96.612 23.008 12.272 1.789 37.15 9.65 19.26 98.12 16.98 26.14 37.64 30
96.716 23.018 12.257 1.792 37.59 12.79 15.52 98.12 17.05 25.70 37.19 30
96.816 22.989 12.170 1.787 38.65 10.08 19.59 97.95 16.60 24.32 35.17 39
96.916 22.998 12.079 1.788 38.17 13.73 30.25 98.12 17.01 25.43 36.75 66
97.016 22.989 12.061 1.785 39.94 11.50 30.56 97.95 16.89 25.11 36.25 56
97.120 23.021 12.001 1.783 39.90 11.76 26.80 97.94 17.00 25.52 36.90 48
97.212 23.012 11.947 1.789 39.53 9.15 17.24 97.95 17.21 24.68 36.06 32
97.320 22.991 11.905 1.785 38.14 14.91 26.34 98.10 17.36 24.40 36.22 56
97.416 22.998 11.851 1.782 37.27 13.09 14.91 98.09 17.43 23.48 35.26 28
97.512 23.027 11.797 1.780 41.12 12.49 14.59 98.09 17.67 24.34 36.59 25
97.612 22.992 11.745 1.789 40.11 10.29 23.93 97.97 17.44 24.72 36.78 49
97.736 22.999 11.700 1.788 37.63 12.65 22.82 98.11 16.72 25.44 36.68 45
97.824 23.021 11.659 1.785 40.00 8.39 58.76 98.09 16.18 25.30 35.91 112
97.908 22.998 11.582 1.784 39.71 8.99 10.30 98.11 16.17 25.87 36.12 15
98.008 23.004 11.522 1.786 40.29 8.93 16.45 98.11 16.20 24.51 34.66 31
98.116 22.995 11.507 1.788 40.10 12.85 31.41 98.12 16.34 26.27 36.76 68
98.220 23.003 11.444 1.780 36.59 13.30 13.34 98.12 16.90 23.47 34.28 22
98.304 23.001 11.421 1.782 41.27 14.10 24.74 98.03 16.79 23.48 34.38 50
98.416 23.000 11.370 1.784 41.91 14.81 19.71 98.13 17.22 23.71 35.06 40
98.516 22.975 11.311 1.784 42.11 13.62 26.89 98.03 16.82 24.11 35.23 37
98.620 22.977 11.220 1.787 41.65 11.51 40.70 98.06 17.01 24.35 35.66 66
98.712 22.945 11.164 1.787 42.26 8.99 21.46 98.04 16.80 24.26 35.27 35
98.816 22.959 11.108 1.783 40.94 13.60 32.08 98.15 16.60 25.14 36.07 67
98.912 22.962 11.045 1.786 41.68 10.38 13.37 98.05 16.20 26.31 36.73 19
99.044 22.976 10.995 1.781 37.22 9.03 33.30 98.05 17.60 23.98 35.91 67
99.140 22.988 10.918 1.780 37.64 11.54 14.26 98.06 17.19 26.93 38.46 23
99.220 22.989 10.847 1.784 37.04 14.64 31.07 98.13 16.16 27.60 38.25 69
99.324 22.957 10.797 1.787 37.62 8.41 12.62 98.10 17.99 25.59 38.17 20
99.424 22.973 10.752 1.776 38.92 9.71 21.82 98.15 17.20 25.84 37.64 46
99.524 22.963 10.692 1.771 39.14 12.11 28.75 98.07 16.28 26.19 36.81 57
99.624 22.946 10.600 1.780 37.66 8.40 18.91 98.06 15.70 25.80 35.40 35
99.716 22.996 10.601 1.779 39.85 9.79 43.54 98.13 16.30 26.18 36.58 94
99.816 22.932 10.500 1.780 41.37 8.60 19.56 98.05 16.04 24.68 34.80 35
99.932 22.941 10.468 1.785 38.86 15.33 20.27 98.01 16.30 25.99 36.58 39
100.028 22.958 10.413 1.782 40.06 13.99 21.90 98.07 16.53 26.70 37.81 44
100.124 22.912 10.348 1.783 36.93 13.19 28.67 98.18 15.77 29.26 39.21 62
100.216 22.943 10.299 1.784 39.24 8.25 17.66 98.08 16.45 29.15 40.06 31
100.320 22.927 10.257 1.781 39.57 10.19 24.30 98.06 16.43 28.33 39.60 54
100.424 22.917 10.192 1.782 41.12 13.99 15.99 98.15 15.96 27.85 38.27 29
100.532 22.918 10.157 1.783 41.48 11.20 31.48 98.14 16.50 24.95 35.59 46
100.628 22.960 10.068 1.785 41.35 13.20 26.25 98.03 16.46 24.75 35.45 45
100.732 22.943 10.035 1.776 41.03 15.84 29.50 98.14 16.53 26.98 37.80 59
100.836 22.955 9.960 1.784 39.35 8.67 37.70 98.16 15.86 29.93 40.06 76
100.940 22.917 9.877 1.784 37.58 9.18 15.75 98.15 27.69 16.16 38.05 30
101.040 22.933 9.849 1.781 38.61 10.37 21.89 98.14 27.36 17.45 39.15 46
101.148 22.921 9.812 1.786 38.03 7.36 12.84 98.17 31.10 16.19 41.66 26
101.256 22.882 9.748 1.781 35.98 12.45 18.32 98.02 30.37 16.22 41.12 37
101.352 22.888 9.698 1.782 39.11 13.68 31.64 97.90 27.26 16.74 38.61 62
101.456 22.921 9.655 1.782 39.52 8.75 34.31 98.10 29.72 16.22 40.60 68
101.548 22.891 9.576 1.783 40.93 14.65 16.13 98.12 27.60 16.65 38.71 30
101.664 22.928 9.488 1.782 41.42 15.60 28.91 97.96 25.57 17.03 37.25 55
101.760 22.914 9.420 1.778 40.03 10.43 24.71 97.99 26.52 16.81 37.89 48
101.856 22.893 9.395 1.774 41.86 14.25 15.57 98.02 27.41 16.75 38.68 28
101.960 22.848 9.343 1.786 43.10 14.57 19.05 98.01 26.79 16.97 38.28 38
102.060 22.910 9.268 1.782 41.47 10.23 26.07 98.05 26.57 16.76 37.91 54
102.152 22.947 9.231 1.780 41.84 11.88 44.13 98.20 26.33 16.94 37.74 88
102.252 22.887 9.184 1.784 48.61 12.45 28.04 98.07 28.86 16.24 39.58 55
102.348 22.884 9.163 1.781 48.18 13.53 21.26 98.03 25.78 17.07 37.34 38
102.464 22.883 9.059 1.776 46.99 12.56 25.43 98.11 26.47 16.89 37.86 46
102.568 22.937 8.987 1.779 44.98 12.91 63.70 98.08 27.96 16.72 39.23 93
102.664 22.924 8.938 1.785 44.36 10.50 19.95 97.92 28.86 16.33 39.87 33
102.760 22.898 8.896 1.779 44.08 8.90 19.83 97.94 27.35 16.62 38.54 36
102.856 22.904 8.847 1.780 42.95 8.03 33.95 97.95 26.06 16.62 37.18 62
102.960 22.902 8.818 1.787 36.96 13.04 23.57 97.92 25.94 17.05 37.52 43
103.064 22.860 8.690 1.782 36.98 11.07 21.09 97.91 26.70 16.97 38.19 38
103.164 22.852 8.686 1.779 37.32 10.61 19.32 98.08 27.76 16.90 39.26 39
103.260 22.883 8.609 1.787 36.27 11.17 22.22 98.15 28.81 16.54 39.87 47
103.348 22.892 8.540 1.782 37.19 13.36 18.42 97.97 25.10 17.03 36.61 33
103.448 22.852 8.495 1.775 36.10 10.43 18.59 97.96 26.35 17.00 37.86 38
103.540 22.888 8.455 1.779 37.47 11.28 22.40 97.96 27.86 16.53 38.70 42
103.620 22.877 8.415 1.776 37.15 9.87 32.58 97.95 27.26 17.02 38.74 65
103.704 22.815 8.400 1.776 36.74 10.93 13.67 97.92 26.21 17.23 37.89 20
103.812 22.910 8.302 1.777 37.35 10.22 28.90 97.92 26.86 16.91 38.31 60
103.916 22.887 8.234 1.773 38.51 14.70 17.07 97.91 26.37 17.38 38.42 34
104.040 22.852 8.192 1.778 36.97 10.42 17.32 98.15 29.01 17.59 41.18 34
104.136 22.812 8.112 1.781 38.00 13.85 20.30 97.93 25.81 17.41 37.89 36
104.232 22.880 8.018 1.782 41.96 14.09 27.08 97.93 25.89 17.84 38.57 54
104.328 22.907 7.978 1.778 41.84 8.60 23.40 97.95 26.20 17.12 37.95 41
104.432 22.845 7.915 1.784 41.65 13.22 18.41 97.93 26.13 17.65 38.62 34
104.524 22.881 7.876 1.777 41.57 11.40 55.69 97.94 26.40 17.88 38.85 87
104.636 22.867 7.822 1.771 39.41 13.38 18.23 97.96 26.78 17.31 38.76 26
104.732 22.836 7.777 1.780 41.56 8.33 19.79 97.94 25.83 18.02 38.67 35
104.828 22.823 7.714 1.778 40.17 11.75 23.09 97.92 27.20 17.47 39.24 38
104.928 22.788 7.656 1.782 33.56 12.12 14.19 97.93 25.75 17.87 38.19 24
105.028 22.906 7.602 1.772 33.31 11.36 34.08 98.20 28.95 17.59 41.26 75
105.128 22.870 7.540 1.776 34.59 8.21 14.92 97.97 29.66 17.03 41.45 23
105.212 22.797 7.506 1.772 34.69 10.85 10.13 98.21 30.60 17.80 43.07 19
105.320 22.827 7.431 1.775 35.67 9.14 19.70 97.97 30.67 16.97 42.31 35
105.416 22.888 7.369 1.781 32.58 9.61 26.54 98.15 32.74 17.62 45.10 57
105.512 22.858 7.341 1.766 34.78 11.60 23.63 98.23 32.51 17.72 44.83 49
105.620 22.826 7.274 1.773 38.21 12.71 20.28 98.01 33.83 17.12 45.67 35
105.740 22.708 7.207 1.781 38.97 9.78 14.10 97.93 34.66 17.88 47.50 23
105.824 22.741 7.149 1.785 37.85 8.82 28.61 97.93 37.07 17.12 49.01 60
105.912 22.866 7.096 1.776 41.81 8.47 37.92 98.01 36.94 17.51 49.26 71
106.008 22.886 7.031 1.787 40.43 9.04 26.20 98.02 38.59 16.78 50.19 51
106.108 22.837 6.991 1.786 42.29 12.76 14.51 98.03 39.78 16.86 51.46 28
106.212 22.880 6.931 1.779 44.12 17.48 44.25 97.90 38.89 17.53 51.43 69
106.316 22.809 6.856 1.784 42.82 9.31 15.12 97.91 38.09 17.29 50.24 23
106.420 22.735 6.829 1.787 43.63 15.65 20.89 97.99 17.17 38.20 50.19 38
106.508 22.747 6.786 1.789 43.11 10.21 40.92 97.94 17.43 39.37 51.68 50
106.612 22.717 6.711 1.782 38.61 10.05 26.22 98.00 17.35 34.87 47.20 31
106.708 22.798 6.661 1.781 39.61 12.90 27.84 98.03 17.92 34.95 47.83 52
106.812 22.739 6.609 1.788 42.47 11.86 14.08 97.95 16.74 38.06 49.83 23
106.908 22.734 6.539 1.786 39.75 8.82 21.25 97.94 17.34 39.52 51.81 40
107.012 22.663 6.502 1.777 38.45 10.17 19.78 98.04 17.41 35.69 48.09 41
107.112 22.791 6.414 1.792 37.10 14.82 42.28 97.93 17.69 40.24 53.08 83
107.204 22.856 6.352 1.789 39.82 8.27 24.00 98.02 16.91 35.04 47.13 44
107.320 22.826 6.292 1.795 40.59 11.66 16.78 98.01 17.30 36.95 49.63 30
107.400 22.782 6.236 1.795 40.13 13.19 17.22 97.99 17.57 31.66 44.41 30
107.528 22.745 6.165 1.795 38.52 13.58 29.24 98.04 17.25 33.22 45.79 56
107.624 22.740 6.073 1.797 38.64 11.79 24.32 98.11 17.58 38.59 51.06 48
107.716 22.688 6.006 1.792 41.01 10.51 16.96 97.95 17.36 42.86 55.15 29
107.820 22.754 5.943 1.785 40.26 9.76 35.88 97.99 16.97 31.29 43.78 73
107.912 22.817 5.878 1.783 39.68 8.20 24.58 97.93 15.32 32.44 43.73 45
108.004 22.887 5.801 1.805 37.77 13.09 31.66 98.16 15.51 30.51 42.00 68
108.116 22.851 5.731 1.798 40.19 9.53 15.12 98.13 14.81 35.01 45.65 27
108.212 22.858 5.670 1.790 42.68 14.16 24.52 98.12 17.44 45.58 58.18 49
108.308 22.720 5.641 1.789 41.65 11.76 12.19 98.12 17.40 48.47 61.00 21
108.408 22.786 5.646 1.787 41.27 13.36 29.89 98.09 18.27 42.46 55.82 58
108.512 22.740 5.604 1.788 41.69 14.94 48.89 98.14 17.39 44.61 57.20 68
108.608 22.646 5.635 1.790 40.27 10.19 14.35 98.09 17.45 43.78 56.37 20
108.712 22.808 5.661 1.782 39.66 8.82 33.30 98.12 17.67 42.44 55.36 63
108.812 22.766 5.714 1.797 39.54 11.12 18.33 98.16 16.85 40.00 52.04 36
108.908 22.781 5.807 1.792 35.44 7.07 23.72 98.08 17.82 46.80 59.80 50
109.020 22.703 5.888 1.784 36.64 7.07 12.86 98.14 17.22 45.78 57.94 24
109.108 22.747 6.014 1.783 34.50 10.81 32.03 97.94 18.33 44.52 58.05 59
109.212 22.810 6.117 1.775 34.34 11.82 23.08 97.93 18.06 42.86 56.08 44
109.312 22.845 6.264 1.791 35.11 9.95 22.99 97.95 17.40 42.08 54.60 40
109.404 22.808 6.404 1.789 35.93 13.06 13.00 98.03 17.78 42.89 55.77 23
109.520 22.829 6.589 1.793 35.20 13.26 13.26 97.92 17.91 39.03 51.99 25
109.612 22.922 6.796 1.788 33.89 10.69 23.59 98.03 18.07 39.78 52.70 47
109.708 22.946 6.993 1.779 32.15 13.29 10.41 98.10 18.01 40.53 53.36 19
109.816 22.896 7.253 1.783 31.32 10.93 26.36 97.91 17.95 37.25 50.06 53
109.952 22.925 7.563 1.779 31.76 9.46 16.14 98.15 17.76 32.30 44.78 32
110.048 22.922 7.854 1.782 30.12 10.60 10.03 98.19 18.44 32.67 45.90 17
110.136 22.920 8.149 1.788 31.10 13.87 6.09 98.18 17.60 27.36 39.97 12
110.220 22.954 8.399 1.792 30.24 16.15 13.53 98.02 17.24 24.31 36.81 27
110.312 22.928 8.681 1.794 31.13 9.94 12.92 97.94 16.85 23.47 35.64 22
110.404 22.940 8.974 1.788 32.63 15.13 15.55 98.04 16.03 23.04 34.41 33
110.524 22.909 9.320 1.789 32.53 8.87 21.95 97.89 16.84 26.69 38.38 28
110.612 22.970 9.610 1.785 31.50 12.87 19.92 98.11 17.16 30.08 41.73 31
110.712 22.931 9.926 1.791 31.51 13.77 17.07 98.02 17.79 25.90 38.19 26
110.812 22.944 10.238 1.794 30.74 11.35 7.94 98.05 17.71 26.38 38.69 14
110.912 22.937 10.503 1.789 30.51 11.91 10.40 98.15 16.13 24.08 35.02 19
111.008 22.929 10.807 1.795 29.05 10.81 12.34 98.02 16.25 22.71 33.84 25
111.120 22.956 11.131 1.796 27.16 11.49 13.73 98.09 17.36 22.75 35.21 29
111.236 22.944 11.443 1.788 29.51 10.59 19.52 98.03 16.62 26.25 37.26 39
111.296 22.958 11.747 1.785 31.49 8.71 13.96 98.03 17.53 26.13 38.16 24
111.416 22.952 12.048 1.792 32.57 9.42 8.25 98.09 17.13 24.33 36.03 16
111.528 22.974 12.410 1.797 36.56 15.80 19.67 98.03 16.08 22.15 32.85 39
111.632 22.931 12.726 1.791 37.42 13.42 23.64 97.86 16.24 23.84 34.63 44
111.716 22.943 12.998 1.794 38.83 8.39 23.65 97.98 16.64 25.44 36.51 42
111.820 22.974 13.335 1.792 40.62 14.19 38.89 97.97 16.61 27.68 38.87 74
111.908 22.951 13.589 1.798 38.64 9.05 28.55 97.86 16.80 26.59 37.60 48
112.012 22.967 13.897 1.794 36.51 11.14 20.16 97.87 16.80 27.95 39.20 35
112.116 22.984 14.251 1.801 34.75 15.73 14.50 97.97 16.20 24.77 35.41 27
112.212 22.999 14.563 1.799 30.06 10.19 11.49 97.93 16.61 27.79 39.01 19
112.320 22.982 14.856 1.804 27.88 13.86 7.38 97.96 16.64 27.31 38.51 13
112.412 22.983 15.176 1.796 26.14 8.70 8.95 98.03 16.60 26.71 37.77 16
112.508 22.977 15.458 1.797 25.00 10.31 8.68 97.87 16.42 31.35 42.47 11
112.604 22.989 15.745 1.804 25.82 12.61 7.98 98.03 15.81 29.33 39.67 11
112.724 22.998 16.061 1.793 25.94 10.54 7.83 97.89 16.56 33.76 45.22 12
112.808 22.982 16.354 1.802 26.63 12.85 8.77 97.83 16.81 34.98 46.68 15
112.900 22.978 16.605 1.795 26.59 14.87 12.51 97.98 16.49 33.98 45.39 22
113.000 22.987 16.930 1.790 26.91 9.66 13.34 97.78 15.30 32.11 42.72 21
113.116 23.001 17.251 1.781 28.28 14.45 8.37 98.09 14.62 34.58 44.43 15
113.212 23.017 17.526 1.798 28.43 9.83 9.70 98.02 16.35 39.47 51.02 18
113.316 23.030 17.844 1.775 28.48 12.38 10.22 97.91 17.55 41.49 54.12 16
113.412 23.082 18.169 1.794 28.86 12.70 16.27 97.88 18.60 40.39 54.20 25
113.520 23.083 18.471 1.803 29.61 10.38 13.06 97.98 19.13 29.73 44.71 24
113.608 23.077 18.740 1.783 29.92 10.46 16.22 97.99 27.57 32.50 56.17 33
113.704 23.075 19.039 1.780 30.74 15.36 9.75 98.20 63.92 31.81 91.77 22
113.812 23.060 19.349 1.773 30.99 15.56 12.03 98.07 82.62 32.96 111.22 23
113.908 23.049 19.611 1.772 31.39 13.19 8.68 98.09 94.89 37.84 127.85 15
114.024 23.052 19.906 1.771 30.55 17.15 11.10 98.13 97.24 37.01 129.34 20
114.112 22.973 20.106 1.789 30.09 15.50 14.95 98.28 99.39 33.76 128.30 26
114.216 22.849 20.341 1.755 30.00 13.12 13.14 98.28 102.04 38.04 135.35 23
114.316 22.735 20.518 1.771 30.83 14.06 7.66 98.31 111.26 32.45 138.83 14
114.416 22.654 20.706 1.764 30.45 12.19 9.68 98.29 111.44 34.88 141.51 16
114.516 22.529 20.870 1.761 29.41 13.18 14.04 98.25 110.41 33.90 139.62 17
114.620 22.361 21.011 1.765 30.20 11.42 16.70 98.20 112.13 29.49 136.78 30
114.708 22.196 21.134 1.771 30.75 15.24 10.69 98.08 105.02 34.80 135.05 16
114.812 21.998 21.244 1.767 31.45 14.42 8.19 98.17 112.81 34.08 142.22 15
114.904 21.818 21.339 1.787 31.08 16.51 14.68 98.14 107.91 32.64 135.89 23
115.008 21.553 21.422 1.767 30.43 14.34 10.89 98.18 103.67 32.56 131.76 20
115.108 21.359 21.465 1.782 30.80 12.46 13.65 98.07 108.60 27.46 131.46 24
115.208 21.091 21.518 1.764 31.12 11.83 12.72 98.25 110.35 30.64 136.40 25
115.312 20.832 21.535 1.791 30.60 11.31 12.30 98.05 108.69 26.60 130.60 21
115.412 20.494 21.551 1.808 31.38 14.93 13.62 98.25 99.56 22.06 117.56 26
115.512 20.213 21.548 1.841 30.65 10.58 14.82 98.23 79.09 15.61 91.32 30
115.608 19.936 21.556 1.811 30.21 9.45 18.99 98.24 87.67 12.04 96.02 38
115.712 19.608 21.549 1.769 28.97 13.62 17.64 98.47 84.27 12.31 93.11 40
115.808 19.322 21.557 1.768 28.37 10.21 11.32 98.47 100.08 10.15 106.12 25
115.920 19.016 21.538 1.781 29.80 10.08 11.87 98.49 116.13 9.73 121.55 25
116.004 18.691 21.526 1.788 29.09 7.34 9.12 98.51 119.47 7.63 122.63 17
116.112 18.382 21.522 1.780 27.77 11.22 13.09 98.28 90.16 6.12 92.60 23
116.204 18.012 21.527 1.763 28.12 13.16 22.04 98.22 81.53 5.66 83.41 39
116.316 17.722 21.525 1.777 29.23 10.68 12.45 98.14 91.79 5.60 93.30 21
116.412 17.527 21.528 1.784 32.87 10.21 11.40 98.32 102.47 5.52 103.81 24
116.508 17.280 21.530 1.790 32.46 10.15 13.43 98.33 105.19 5.31 106.36 17
116.612 16.910 21.520 1.785 30.95 13.25 15.94 98.35 117.16 5.28 118.17 31
116.708 16.670 21.522 1.777 31.42 14.64 25.55 98.31 108.27 4.89 109.03 58
116.808 16.369 21.521 1.781 31.95 9.23 13.66 98.21 94.22 4.68 94.90 24
116.912 16.001 21.509 1.764 32.20 11.11 13.24 98.23 98.83 4.76 99.59 25
117.004 15.666 21.506 1.786 31.48 13.89 12.46 98.25 107.29 4.83 107.96 24
117.112 15.321 21.480 1.786 28.75 13.42 12.84 98.30 127.46 4.82 128.02 25
117.204 15.031 21.450 1.785 27.85 10.14 15.58 98.23 116.40 4.82 116.95 33
117.308 14.751 21.442 1.783 27.04 9.82 14.57 98.23 123.66 4.80 124.11 33
117.400 14.488 21.425 1.795 26.08 10.07 11.05 98.26 123.50 4.81 123.94 21
117.512 14.166 21.428 1.789 24.41 6.28 11.22 98.47 132.87 4.85 133.33 22
117.616 13.867 21.420 1.799 22.75 8.92 10.12 98.27 119.85 4.74 120.19 21
117.708 13.559 21.421 1.799 23.73 9.81 9.97 98.32 108.74 4.69 109.21 22
117.812 13.190 21.415 1.784 23.68 5.96 10.28 98.41 127.92 4.81 128.38 20
117.904 12.840 21.424 1.781 24.33 8.93 7.33 98.40 126.42 4.86 126.95 11
118.012 12.638 21.417 1.789 24.24 12.46 19.60 98.29 119.21 4.74 119.69 43
118.104 12.370 21.408 1.803 25.43 12.32 8.99 98.38 125.09 4.73 125.57 18
118.208 12.082 21.421 1.791 28.07 8.59 11.90 98.38 115.03 4.62 115.49 21
118.316 11.734 21.415 1.789 29.98 10.46 8.85 98.44 4.68 4.68 125.44 16
118.408 11.327 21.413 1.807 31.23 11.86 16.90 98.40 4.69 126.18 126.69 37
118.512 11.068 21.439 1.772 30.71 9.89 22.87 98.47 4.75 123.78 124.27 40
118.596 10.839 21.426 1.765 30.66 8.79 19.80 98.46 4.58 123.89 124.52 29
118.716 10.525 21.436 1.795 31.40 13.23 26.98 98.40 4.37 108.86 109.44 57
118.804 10.193 21.434 1.804 30.89 7.58 11.37 98.43 4.70 132.67 133.25 20
118.908 9.907 21.422 1.801 29.73 10.24 10.10 98.51 4.73 121.07 121.55 21
119.024 9.578 21.418 1.788 30.62 8.35 15.29 98.47 4.58 111.58 111.97 31
119.088 9.387 21.424 1.808 28.63 7.76 18.68 98.37 4.61 106.92 107.39 38
119.208 9.017 21.416 1.800 29.12 11.64 13.68 98.41 4.71 123.13 123.69 28
119.312 8.756 21.415 1.782 30.29 11.82 22.88 98.33 4.56 121.83 122.29 48
119.412 8.581 21.433 1.790 30.90 6.42 21.78 98.42 4.54 116.30 116.86 48
119.512 8.362 21.435 1.795 32.29 9.22 12.21 98.45 4.64 122.00 122.48 24
119.600 7.919 21.412 1.790 32.52 7.97 19.59 98.46 4.72 126.49 127.04 44
119.716 7.453 21.407 1.803 30.90 11.99 15.22 98.39 4.36 106.65 107.04 30
119.804 7.173 21.418 1.806 31.24 11.82 22.89 98.42 4.73 128.78 129.10 51
119.916 6.884 21.412 1.796 31.14 11.35 15.54 98.53 4.80 140.21 140.79 33
120.008 6.673 21.423 1.805 30.83 13.01 10.04 98.52 4.77 139.51 140.07 21
120.100 6.404 21.417 1.789 29.98 9.05 18.33 98.56 4.75 136.40 136.77 48
120.204 6.110 21.434 1.789 30.42 12.31 8.38 98.55 4.83 137.00 137.50 17
120.304 5.748 21.405 1.804 29.68 13.50 12.79 98.54 4.86 143.96 144.54 27
120.412 5.455 21.409 1.781 29.45 9.02 13.78 98.46 4.67 121.78 122.43 27
120.516 5.116 21.414 1.783 28.21 13.67 24.06 98.60 4.77 136.45 137.13 30
120.612 4.752 21.434 1.787 28.29 10.16 10.68 98.54 5.07 127.58 128.38 19
120.712 4.538 21.429 1.804 27.59 9.35 12.13 98.58 4.87 114.28 115.13 26
120.804 4.234 21.451 1.784 27.53 8.91 11.76 98.65 5.05 113.87 114.90 26
120.916 3.936 21.488 1.798 24.56 11.84 9.54 98.72 5.36 131.95 133.21 22
121.016 3.573 21.472 1.774 25.40 8.72 12.63 98.76 6.28 177.96 179.75 29
121.112 3.305 21.507 1.757 26.30 10.89 11.51 98.74 6.80 151.10 153.65 29
121.216 2.966 21.485 1.791 26.41 5.71 12.40 98.44 8.48 84.64 89.43 26
121.316 2.609 21.460 1.792 26.20 10.80 16.66 98.65 11.66 80.07 88.71 36
121.416 2.350 21.448 1.758 27.78 13.57 13.42 98.62 29.28 90.23 116.39 29
121.512 2.057 21.451 1.750 27.83 10.68 10.53 98.51 36.47 130.77 163.78 26
121.620 1.773 21.439 1.751 29.14 9.49 10.24 98.50 43.26 149.71 188.84 20
121.708 1.550 21.388 1.721 28.80 14.10 17.85 98.46 48.29 162.72 206.85 32
121.812 1.306 21.407 1.764 27.75 13.47 8.70 98.46 52.12 149.88 198.07 18
121.916 1.028 21.263 1.741 27.56 11.25 14.79 98.49 48.74 150.35 195.04 31
122.020 0.839 21.158 1.755 28.34 15.59 9.48 98.75 49.86 169.01 214.78 13
122.112 0.641 21.079 1.735 27.11 12.08 8.27 98.70 51.23 168.27 215.38 17
122.204 0.518 20.973 1.743 27.09 10.48 9.16 98.74 50.51 184.08 230.21 19
122.308 0.345 20.825 1.763 27.71 13.79 11.50 98.65 50.15 173.01 218.91 26
122.412 0.219 20.626 1.767 27.86 14.34 9.08 98.67 50.76 170.00 216.46 21
122.508 0.114 20.457 1.764 28.63 11.89 10.03 98.76 57.37 178.16 231.20 21
122.608 -0.005 20.259 1.795 29.66 15.19 14.35 98.58 51.32 164.08 211.35 22
122.708 -0.120 20.007 1.786 31.87 10.09 15.53 98.67 45.63 163.07 204.55 32
122.820 -0.186 19.728 1.775 32.50 13.80 10.49 98.51 44.09 150.32 190.22 22
122.904 -0.197 19.588 1.765 33.15 15.11 11.39 98.50 46.80 152.22 194.76 21
123.012 -0.274 19.172 1.783 34.23 10.12 30.20 98.46 45.69 89.03 130.51 65
123.104 -0.326 18.911 1.777 33.99 8.78 20.08 98.12 47.60 23.59 67.41 35
123.208 -0.270 18.672 1.781 33.64 11.56 13.61 98.12 40.88 13.24 50.75 24
123.316 -0.270 18.387 1.769 36.17 13.66 23.54 98.01 37.36 8.63 42.81 42
123.408 -0.271 18.115 1.802 35.26 11.96 13.30 98.31 33.54 6.48 36.83 27
123.512 -0.255 17.762 1.765 34.65 10.42 11.87 98.33 40.51 5.80 42.93 23
123.612 -0.278 17.200 1.801 38.04 12.24 33.65 98.10 47.01 5.41 48.90 61
123.708 -0.263 16.892 1.773 37.69 12.34 22.82 98.18 51.10 4.82 52.30 36
123.808 -0.233 16.598 1.802 37.22 9.93 15.08 98.19 46.72 4.83 47.96 24
123.912 -0.210 16.406 1.765 38.45 12.90 36.09 98.20 41.16 4.48 42.23 61
124.032 -0.209 16.038 1.759 35.79 8.67 26.78 98.12 41.66 4.47 42.67 43
124.100 -0.225 15.695 1.763 34.78 13.18 9.09 98.12 44.92 4.46 45.89 15
124.208 -0.193 15.365 1.782 37.01 12.79 18.50 98.06 48.18 4.46 49.11 35
124.304 -0.203 15.086 1.790 33.91 12.46 13.69 97.97 45.76 4.41 46.58 24
124.416 -0.200 14.822 1.755 32.45 12.95 13.45 98.00 45.66 4.28 46.42 25
124.508 -0.180 14.381 1.783 31.89 11.74 26.23 98.08 43.92 4.16 44.64 37
124.612 -0.189 14.050 1.771 30.47 12.36 16.56 98.15 41.46 4.26 42.11 26
124.704 -0.156 13.698 1.765 29.81 16.08 8.37 98.14 39.44 4.33 40.11 14
124.808 -0.133 13.357 1.784 29.73 9.18 7.24 98.14 34.25 4.27 34.74 14
124.920 -0.127 13.023 1.788 28.50 12.62 8.73 98.17 36.26 4.24 36.70 16
125.000 -0.104 12.713 1.772 29.00 10.51 10.43 97.96 35.77 4.16 36.20 17
125.116 -0.083 12.394 1.779 30.51 13.35 12.47 98.14 33.10 4.06 33.53 24
125.204 -0.075 12.214 1.788 35.83 10.31 19.01 98.01 35.47 4.05 35.93 37
125.316 -0.049 12.171 1.777 36.81 9.66 21.43 98.04 36.48 4.20 36.92 40
125.412 -0.060 11.994 1.765 42.52 14.34 20.95 98.01 33.78 4.14 34.19 35
125.520 -0.053 11.258 1.785 42.46 8.32 44.43 98.16 32.99 4.10 33.48 82
125.632 -0.051 10.817 1.786 41.51 8.53 21.01 98.11 31.02 4.08 31.45 37
125.720 -0.039 10.676 1.778 40.93 8.49 53.51 98.01 32.91 4.18 33.29 75
125.804 -0.045 10.445 1.787 39.43 8.05 19.02 98.07 4.23 34.08 34.50 27
125.912 -0.046 10.235 1.788 36.99 12.37 12.26 98.04 4.20 35.55 35.94 18
126.000 -0.043 9.858 1.785 36.11 13.17 14.35 98.13 4.22 36.03 36.44 26
126.108 -0.043 9.440 1.780 31.63 9.20 15.18 98.13 4.27 33.90 34.34 28
126.212 -0.033 9.243 1.776 31.66 14.31 22.54 98.03 4.15 34.30 34.70 25
126.312 -0.037 9.048 1.776 37.11 12.71 8.76 97.98 4.19 35.79 36.17 12
126.412 -0.031 8.677 1.787 35.50 9.52 19.42 97.99 4.14 32.35 32.75 32
126.508 -0.029 8.295 1.770 35.58 10.59 13.73 98.15 4.29 33.40 33.89 18
126.608 -0.037 8.039 1.792 33.07 16.08 44.39 98.07 4.23 35.20 35.62 59
126.712 -0.033 7.733 1.798 34.81 7.41 10.34 98.03 4.22 34.06 34.44 14
126.808 -0.025 7.567 1.805 34.01 9.74 15.58 98.02 4.25 35.15 35.59 32
126.912 -0.027 7.448 1.788 33.25 5.63 15.27 98.23 4.33 36.47 36.95 24
127.008 -0.026 6.926 1.778 27.20 5.92 30.36 98.12 4.25 43.01 43.46 65
127.116 -0.047 6.591 1.779 29.56 9.62 14.50 98.35 4.28 42.97 43.35 31
127.208 -0.040 6.267 1.784 29.09 10.35 8.47 98.08 4.26 43.47 44.02 15
127.312 -0.037 5.990 1.779 29.58 11.69 7.96 98.01 4.29 42.94 43.53 12
127.416 -0.022 5.632 1.772 26.58 9.57 23.17 98.12 4.42 41.36 41.99 48
127.508 -0.009 5.259 1.782 26.58 10.26 13.81 98.17 4.41 37.16 37.82 21
127.612 -0.025 5.049 1.784 27.33 7.01 17.39 98.34 4.59 40.29 41.13 38
127.704 -0.019 4.840 1.782 27.70 6.04 8.84 98.19 4.64 47.74 48.63 17
127.820 -0.010 4.472 1.770 25.02 11.20 12.69 98.18 4.63 44.62 45.54 24
127.904 -0.024 4.109 1.772 25.19 14.06 11.57 98.22 4.76 42.85 43.91 20
128.012 -0.028 3.827 1.755 25.42 10.45 11.12 98.20 4.98 41.85 43.24 21
128.112 -0.063 3.540 1.770 26.70 7.65 6.38 98.34 5.84 47.59 49.58 12
128.208 -0.014 3.198 1.785 27.33 9.13 14.51 98.17 6.38 47.28 49.97 26
128.312 -0.044 2.933 1.747 26.50 13.82 10.51 98.29 7.58 37.80 41.84 20
128.400 -0.039 2.638 1.757 26.08 10.36 11.67 98.17 11.16 42.11 49.75 22
128.504 -0.005 2.309 1.753 26.78 10.80 17.20 98.35 42.31 26.50 65.34 33
128.612 -0.039 2.060 1.757 27.54 9.55 10.16 98.57 115.88 35.44 147.58 20
128.712 0.038 1.754 1.740 27.03 8.84 10.13 98.52 137.88 42.46 176.31 22
128.808 -0.028 1.515 1.730 26.82 13.21 6.72 98.52 133.81 41.30 171.12 12
128.916 0.003 1.277 1.752 25.67 12.81 16.17 98.55 128.59 43.96 168.62 31
129.028 0.017 0.961 1.752 25.49 9.45 11.05 98.63 143.47 48.05 187.62 24
129.092 0.034 0.830 1.715 25.45 12.09 8.61 98.66 160.22 44.45 200.63 16
129.208 -0.006 0.676 1.730 24.25 9.24 10.54 98.75 157.04 51.87 204.82 26
129.304 -0.026 0.500 1.734 24.53 10.26 8.37 98.72 147.72 53.66 197.29 18
129.408 -0.003 0.338 1.754 24.27 8.96 9.88 98.68 138.97 56.16 191.09 19
129.500 -0.034 0.205 1.744 24.11 6.03 7.00 98.70 157.32 52.21 205.41 15
129.616 0.109 -0.028 1.710 25.27 13.39 17.48 98.71 150.10 52.63 198.68 45
129.708 0.007 -0.024 1.761 25.69 10.33 8.36 98.72 148.79 41.49 186.55 18
129.800 0.011 -0.086 1.724 26.28 9.89 9.65 98.46 139.37 52.11 187.68 16
129.916 0.006 -0.183 1.761 27.34 12.03 16.97 98.48 124.23 46.53 167.16 34
130.016 -0.004 -0.214 1.745 26.66 13.05 8.52 98.65 137.40 49.41 182.99 18
130.116 0.028 -0.225 1.743 27.22 12.30 10.15 98.63 137.45 52.47 186.04 17
130.212 -0.006 -0.218 1.738 29.73 9.98 8.11 98.75 143.00 42.61 181.92 16
130.308 0.047 -0.296 1.733 29.09 12.14 13.62 98.76 134.70 39.17 170.16 36
130.408 0.051 -0.271 1.768 29.98 13.96 8.47 98.66 126.45 31.45 154.81 18
130.512 -0.010 -0.157 1.813 29.90 18.00 18.59 98.61 117.41 31.20 145.53 25
130.608 -0.005 -0.165 1.784 30.93 13.74 9.78 98.76 140.52 39.78 176.58 20
130.716 0.017 -0.162 1.782 31.53 15.24 11.44 98.68 118.91 42.77 158.01 26
130.824 -0.070 -0.088 1.753 31.60 15.98 6.25 98.69 119.33 51.66 167.15 14
130.900 -0.027 -0.150 1.766 29.74 14.51 10.56 98.70 137.31 47.52 181.04 22
131.008 0.043 -0.200 1.766 29.00 13.46 16.45 98.42 93.12 40.08 129.82 31
131.116 -0.012 -0.129 1.774 27.73 12.51 10.57 98.48 104.76 36.99 138.43 23
131.208 0.040 -0.186 1.786 27.55 13.55 10.43 98.77 141.25 48.60 186.06 24
131.312 0.079 -0.243 1.721 27.37 10.01 8.60 98.71 141.08 46.12 183.37 22
131.404 -0.000 -0.157 1.747 26.14 11.54 5.86 98.73 141.44 48.07 185.69 12
131.508 0.047 -0.203 1.773 26.41 10.46 10.65 98.78 123.29 53.83 173.11 22
131.616 0.061 -0.205 1.755 25.65 9.20 15.09 98.59 116.48 42.58 155.61 36
131.704 0.005 -0.069 1.788 25.92 13.75 7.90 98.49 109.72 43.40 149.60 15
131.808 -0.029 -0.084 1.750 26.61 13.55 11.54 98.47 120.40 45.84 162.68 20
131.912 0.038 -0.193 1.759 26.68 9.47 9.62 98.44 100.35 45.77 142.59 18
132.004 -0.041 -0.041 1.787 25.97 14.47 6.04 98.47 98.16 45.10 139.82 12
132.116 -0.023 -0.042 1.797 25.40 14.35 9.56 98.50 49.71 111.41 157.44 18
132.220 -0.005 -0.060 1.785 26.03 12.64 8.97 98.51 46.52 105.62 148.38 17
132.316 0.048 -0.118 1.781 25.76 9.85 9.32 98.49 45.84 108.63 150.74 17
132.412 -0.046 0.018 1.768 26.27 8.29 7.60 98.45 44.17 104.29 144.86 14
132.508 0.021 -0.065 1.775 26.67 11.35 17.53 98.50 55.53 112.39 164.09 29
132.604 -0.000 -0.016 1.749 26.42 10.38 6.54 98.59 47.36 113.53 157.21 12
132.708 -0.050 -0.007 1.749 26.73 15.22 9.16 98.43 47.67 107.06 151.09 14
132.812 -0.031 0.011 1.778 27.01 11.94 14.45 98.52 47.63 107.68 151.61 28
132.908 -0.015 -0.003 1.783 26.10 9.89 9.22 98.52 49.05 113.85 159.33 14
133.008 -0.015 -0.039 1.757 26.33 12.31 8.58 98.54 48.52 104.07 148.96 14
133.104 -0.047 -0.036 1.748 25.80 12.46 6.85 98.38 46.94 109.52 152.83 11
133.216 -0.043 -0.014 1.759 25.04 12.37 10.59 98.49 49.48 102.94 148.85 21
133.312 -0.068 -0.005 1.738 25.58 10.73 7.63 98.49 48.93 120.87 166.23 15
133.400 -0.040 -0.010 1.750 26.00 10.74 9.29 98.38 50.51 105.03 151.91 17
133.512 -0.019 -0.015 1.764 26.53 13.15 8.23 98.56 50.25 113.26 159.92 16
133.604 -0.027 -0.019 1.759 26.10 14.19 8.97 98.61 49.09 115.96 161.40 16
133.712 -0.047 -0.018 1.772 26.36 11.61 12.51 98.59 50.96 120.01 167.44 26
133.800 -0.026 0.001 1.771 27.85 12.48 10.87 98.55 54.72 118.83 169.91 20
133.908 -0.031 0.028 1.775 27.35 10.55 9.42 98.54 53.47 111.97 161.88 19
134.024 -0.053 0.013 1.769 26.25 10.68 9.68 98.48 49.22 110.27 155.90 17
134.108 -0.040 0.012 1.779 25.53 12.15 18.85 98.52 49.57 118.26 164.21 38
134.208 -0.073 0.052 1.761 25.58 10.65 7.25 98.58 48.69 120.66 165.72 14
134.304 -0.080 0.022 1.740 26.43 6.29 11.46 98.56 53.49 124.11 173.86 22
134.404 -0.106 0.062 1.751 26.35 10.80 9.81 98.57 48.01 117.03 161.36 20
134.504 -0.121 0.100 1.767 24.24 14.56 8.47 98.57 50.71 118.94 166.01 14
134.608 -0.024 0.019 1.771 24.47 12.82 12.49 98.53 52.20 111.72 160.13 22
134.712 -0.058 0.031 1.766 24.59 11.74 8.23 98.59 47.66 119.93 163.95 14
134.812 -0.068 0.032 1.761 23.40 10.14 5.74 98.63 56.01 133.92 186.06 11
134.904 -0.110 0.067 1.729 22.35 13.82 5.91 98.62 54.38 150.54 201.04 12
135.012 -0.084 0.078 1.743 20.61 8.73 7.83 98.56 60.70 149.25 206.01 14
135.112 -0.043 0.025 1.754 19.95 6.70 6.45 98.54 62.85 161.76 220.68 12
135.208 -0.037 -0.005 1.738 21.04 10.79 4.68 98.58 62.38 172.87 231.21 10
135.300 -0.052 -0.046 1.760 20.99 10.33 5.06 98.56 58.94 163.83 218.93 9
135.408 -0.028 -0.029 1.766 21.65 12.22 3.94 98.53 60.18 159.00 215.26 7
135.512 -0.070 0.048 1.763 22.39 9.36 14.31 98.40 54.41 141.83 192.36 25
135.604 -0.063 0.041 1.760 22.95 13.30 6.39 98.51 62.41 143.60 202.05 12
135.712 -0.095 0.028 1.761 22.79 11.02 9.80 98.42 60.68 138.26 194.97 17
135.812 -0.090 0.022 1.737 22.77 8.02 7.93 98.50 57.97 143.77 197.90 12
135.908 -0.077 0.046 1.751 20.89 11.44 7.24 98.41 57.07 141.62 194.78 11
136.004 -0.065 0.051 1.750 20.20 8.62 5.70 98.41 58.82 145.42 200.28 9
136.112 -0.076 0.049 1.755 19.83 8.40 7.33 98.38 58.89 148.72 203.67 14
136.208 -0.063 0.029 1.748 21.15 7.68 5.32 98.55 63.08 159.10 218.23 10
136.316 -0.063 0.038 1.737 21.69 9.04 4.76 98.54 60.52 146.21 202.81 10
136.404 -0.081 0.036 1.720 22.25 12.40 6.59 98.55 60.25 156.48 212.74 13
136.520 -0.114 0.057 1.702 23.76 12.13 11.66 98.41 55.62 146.46 198.26 17
136.612 -0.097 0.046 1.723 25.15 8.76 14.66 98.35 53.91 145.10 195.05 18
136.708 -0.100 0.045 1.680 24.58 11.18 5.25 98.39 56.64 148.38 201.11 9
136.816 -0.040 0.004 1.647 24.72 12.25 14.30 98.39 58.81 152.99 207.85 28
136.916 -0.055 0.039 1.598 23.92 12.05 7.14 98.56 60.80 168.88 225.70 14
137.008 -0.090 0.076 1.566 23.14 6.49 5.34 98.52 60.71 167.05 223.81 9
137.096 -0.102 0.075 1.535 24.01 13.79 5.53 98.49 59.21 152.85 207.96 9
137.216 -0.140 0.151 1.494 22.94 12.76 6.38 98.39 57.69 148.12 201.86 12
137.308 -0.205 0.205 1.466 22.28 9.81 8.40 98.39 57.01 144.58 197.78 13
137.404 -0.119 0.080 1.415 23.25 10.05 12.78 98.39 54.74 152.17 203.12 23
137.516 -0.063 0.072 1.390 23.77 10.26 8.14 98.43 56.15 150.94 203.23 13
137.612 -0.057 0.054 1.332 22.23 9.50 5.34 98.47 56.25 158.44 210.72 10
137.700 -0.051 0.046 1.305 22.23 11.13 5.92 98.53 59.44 167.86 223.27 11
137.812 -0.099 0.057 1.257 21.38 15.61 7.11 98.57 63.31 175.89 235.17 12
137.912 -0.129 0.088 1.186 21.41 6.56 4.75 98.57 63.58 173.19 232.75 8
138.008 -0.129 0.101 1.155 22.22 13.97 4.14 98.56 61.76 163.77 221.51 8
138.112 -0.116 0.109 1.100 22.79 13.31 3.26 98.54 64.01 158.85 218.85 6
138.216 -0.119 0.116 1.019 23.01 13.05 5.59 98.55 61.29 160.89 218.06 9
138.316 -0.150 0.137 0.988 26.25 14.45 6.63 98.54 60.64 156.19 212.79 12
138.416 -0.124 0.144 0.923 26.15 13.08 7.56 98.55 61.06 158.23 215.21 13
138.504 -0.210 0.218 0.878 25.81 12.03 13.54 98.53 62.14 158.24 216.44 23
138.608 -0.152 0.205 0.828 26.35 11.01 19.62 98.56 61.58 157.54 215.12 38
138.712 -0.112 0.148 0.784 26.76 8.92 8.48 98.57 58.52 165.77 220.35 15
138.804 -0.067 0.092 0.752 26.56 9.96 4.63 98.58 55.95 164.00 215.78 8
138.908 -0.073 0.066 0.694 25.68 12.94 8.95 98.49 56.51 150.66 202.99 17
139.028 -0.045 0.038 0.677 23.18 14.29 9.87 98.49 53.90 154.34 204.07 19
139.100 -0.032 0.047 0.636 22.46 10.45 9.46 98.49 56.26 153.87 205.75 18
139.208 -0.036 0.058 0.570 22.26 13.99 5.13 98.48 56.23 150.93 202.71 9
139.312 -0.025 0.046 0.522 23.03 10.75 3.22 98.47 59.88 156.46 212.03 6
139.400 -0.029 0.040 0.481 22.31 9.57 3.21 98.47 58.57 160.56 214.73 6
139.500 -0.038 0.045 0.429 23.30 9.25 3.25 98.51 59.71 161.05 216.09 6
139.604 -0.074 0.057 0.389 22.99 14.66 13.06 98.54 63.01 167.70 226.11 29
139.712 -0.038 0.026 0.319 24.06 13.59 5.57 98.50 60.13 162.09 217.60 10
139.812 -0.072 0.062 0.268 23.22 13.61 13.05 98.58 60.83 181.09 237.02 25
139.908 -0.082 0.020 0.238 24.50 9.48 6.86 98.56 60.40 183.68 239.16 14
140.012 -0.107 0.029 0.179 23.12 14.86 6.33 98.57 63.64 183.54 242.12 12
140.100 -0.129 0.062 0.138 22.05 5.92 2.94 98.57 65.85 186.40 247.32 6
140.220 -0.063 0.061 0.074 21.22 11.38 10.49 98.59 67.27 178.73 240.85 18
140.312 -0.050 0.036 0.016 20.88 12.48 5.06 98.60 66.69 177.57 238.93 8
140.412 -0.049 0.031 -0.012 19.60 9.25 2.67 98.59 68.44 172.00 234.90 5
140.504 -0.059 0.040 -0.017 19.48 12.67 7.75 98.60 69.12 173.09 236.63 11
140.612 -0.059 0.040 -0.017 18.30 9.06 3.71 98.60 69.15 173.55 237.12 6
140.708 -0.059 0.040 -0.017 17.14 12.51 0.97 98.60 69.20 173.69 237.30 1
140.804 -0.059 0.040 -0.017 17.28 6.09 1.46 98.60 69.12 173.79 237.31 2
140.916 -0.059 0.040 -0.017 15.94 11.96 1.32 98.60 69.12 173.78 237.30 2
141.008 -0.059 0.040 -0.017 15.74 8.92 0.92 98.60 69.12 173.78 237.30 1
141.108 -0.059 0.040 -0.017 15.52 11.69 0.92 98.60 69.12 173.78 237.30 1
141.212 -0.059 0.040 -0.017 16.55 10.36 0.93 98.60 69.12 173.78 237.30 1
141.304 -0.059 0.040 -0.017 16.14 11.69 0.85 98.60 69.12 173.78 237.30 1


==> data/convergence_analysis/011_sim_x_icp_1/RISE.yaml <==
importance_sampling:
  add_ambient: false
  normal_sampling:
    resolution:
      azimuth: 0.1
      elevation: 0.1
    use: false
  redundancy_removal:
    entropy:
      no_bins: 10
    method: entropy
    rate: 0.004
    use: true
logging:
  enabled: true
  file: /tmp/kiss_icp.log
voxelization:
  importance_sampling: 0.4
  initial:
    type: ordered
    use: true
    voxel_size: 0.4


==> data/convergence_analysis/011_sim_x_icp_1/RISE_evo.txt <==
id  timestamp  sec_from_start  dist  dist_from_start  ape
3  26.172  0.304  0.009  0.000  0.008
7  26.560  0.692  0.009  0.000  0.008
11  26.968  1.100  0.009  0.000  0.008
15  27.364  1.496  0.009  0.000  0.008
19  27.768  1.900  0.020  0.000  0.013
23  28.164  2.296  0.055  0.009  0.007
27  28.564  2.696  0.158  0.037  0.025
31  28.972  3.104  0.267  0.102  0.052
35  29.368  3.500  0.431  0.210  0.061
39  29.768  3.900  0.605  0.366  0.072
43  30.184  4.316  0.803  0.567  0.072
47  30.576  4.708  0.996  0.777  0.046
51  30.984  5.116  1.239  0.989  0.025
55  31.380  5.512  1.440  1.172  0.057
59  31.788  5.920  1.610  1.325  0.043
63  32.172  6.304  1.771  1.437  0.082
67  32.600  6.732  1.891  1.541  0.017
71  32.988  7.120  2.091  1.582  0.046
75  33.380  7.512  2.375  1.692  0.028
79  33.780  7.912  2.483  1.823  0.087
83  34.168  8.300  2.808  1.958  0.024
87  34.572  8.704  3.332  2.389  0.080
91  34.984  9.116  3.966  3.098  0.113
95  35.376  9.508  4.991  4.054  0.022
99  35.772  9.904  6.132  5.288  0.109
103  36.184  10.316  7.419  6.544  0.082
107  36.584  10.716  8.588  7.700  0.078
111  36.980  11.112  9.820  8.936  0.073
115  37.384  11.516  11.085  10.211  0.087
119  37.772  11.904  12.352  11.376  0.029
123  38.184  12.316  13.482  12.590  0.071
127  38.576  12.708  14.583  13.790  0.172
131  38.972  13.104  15.958  14.985  0.032
135  39.388  13.520  17.073  16.195  0.090
139  39.788  13.920  18.263  17.373  0.080
143  40.168  14.300  19.446  18.530  0.057
147  40.580  14.712  20.685  19.793  0.081
151  40.988  15.120  21.994  21.008  0.047
155  41.372  15.504  23.172  22.245  0.071
159  41.784  15.916  24.347  23.452  0.086
163  42.176  16.308  25.209  24.295  0.096
167  42.568  16.700  25.818  24.910  0.077
171  42.972  17.104  26.313  25.358  0.064
175  43.384  17.516  26.652  25.635  0.083
179  43.776  17.908  27.067  25.921  0.026
183  44.176  18.308  27.414  26.248  0.031
187  44.572  18.704  27.759  26.579  0.034
191  44.980  19.112  28.157  26.917  0.050
195  45.384  19.516  28.455  27.238  0.042
199  45.784  19.916  28.768  27.537  0.035
203  46.180  20.312  29.074  27.825  0.016
207  46.576  20.708  29.381  28.110  0.032
211  46.976  21.108  29.769  28.407  0.041
215  47.376  21.508  30.105  28.700  0.068
219  47.776  21.908  30.425  28.994  0.059
223  48.184  22.316  30.862  29.493  0.053
227  48.580  22.712  31.477  30.083  0.026
231  48.964  23.096  32.003  30.600  0.039
235  49.376  23.508  32.608  31.189  0.045
239  49.776  23.908  33.230  31.815  0.014
243  50.184  24.316  33.882  32.486  0.040
247  50.580  24.712  34.563  33.126  0.012
251  50.936  25.068  35.163  33.675  0.051
255  51.380  25.512  35.797  34.350  0.009
259  51.788  25.920  36.392  34.961  0.023
263  52.168  26.300  37.005  35.546  0.033
267  52.568  26.700  37.551  36.153  0.054
271  52.968  27.100  38.229  36.762  0.037
275  53.380  27.512  38.867  37.396  0.015
279  53.784  27.916  39.451  38.004  0.040
283  54.188  28.320  40.086  38.614  0.038
287  54.584  28.716  40.693  39.200  0.030
291  54.972  29.104  41.296  39.795  0.025
295  55.372  29.504  41.886  40.354  0.049
299  55.784  29.916  42.318  40.801  0.037
303  56.168  30.300  42.780  41.334  0.118
307  56.588  30.720  43.308  41.849  0.143
311  56.976  31.108  43.832  42.318  0.126
315  57.384  31.516  44.401  42.884  0.140
319  57.772  31.904  44.984  43.446  0.158
323  58.184  32.316  45.559  44.034  0.196
327  58.580  32.712  46.089  44.585  0.208
331  58.992  33.124  46.714  45.146  0.220
335  59.372  33.504  47.199  45.661  0.248
339  59.776  33.908  47.745  46.208  0.294
343  60.184  34.316  48.330  46.757  0.330
347  60.576  34.708  48.830  47.277  0.337
351  60.940  35.072  49.345  47.773  0.367
355  61.376  35.508  49.941  48.367  0.396
359  61.796  35.928  50.462  48.918  0.432
363  62.188  36.320  50.996  49.451  0.459
367  62.580  36.712  51.502  49.989  0.501
371  62.992  37.124  51.889  50.363  0.513
375  63.376  37.508  52.084  50.527  0.502
379  63.784  37.916  52.246  50.667  0.494
383  64.184  38.316  52.485  50.803  0.506
387  64.592  38.724  52.678  50.965  0.494
391  64.984  39.116  52.895  51.138  0.494
395  65.372  39.504  53.074  51.303  0.477
399  65.776  39.908  53.281  51.463  0.498
403  66.192  40.324  53.433  51.624  0.486
407  66.580  40.712  53.654  51.770  0.497
411  66.980  41.112  53.830  51.921  0.501
415  67.380  41.512  54.010  52.070  0.495
419  67.784  41.916  54.174  52.223  0.479
423  68.196  42.328  54.355  52.349  0.494
427  68.580  42.712  54.472  52.485  0.497
431  68.976  43.108  54.717  52.698  0.482
435  69.372  43.504  54.906  52.863  0.471
439  69.776  43.908  55.128  53.055  0.457
443  70.180  44.312  55.333  53.289  0.480
447  70.568  44.700  55.605  53.514  0.466
451  70.976  45.108  55.830  53.739  0.455
455  71.364  45.496  56.081  53.947  0.442
459  71.780  45.912  56.312  54.169  0.429
463  72.180  46.312  56.539  54.381  0.422
467  72.580  46.712  56.760  54.594  0.417
471  72.976  47.108  56.982  54.802  0.426
475  73.372  47.504  57.228  55.013  0.424
479  73.780  47.912  57.593  55.386  0.393
483  74.172  48.304  58.125  55.971  0.361
487  74.584  48.716  58.729  56.556  0.337
491  74.976  49.108  59.272  57.085  0.305
495  75.380  49.512  59.918  57.702  0.269
499  75.776  49.908  60.524  58.352  0.245
503  76.188  50.320  61.199  59.010  0.200
507  76.572  50.704  61.786  59.584  0.180
511  76.976  51.108  62.390  60.189  0.167
515  77.376  51.508  63.016  60.793  0.137
519  77.780  51.912  63.637  61.406  0.095
523  78.172  52.304  64.251  62.013  0.109
527  78.576  52.708  64.889  62.649  0.068
531  78.976  53.108  65.359  63.111  0.062
535  79.380  53.512  65.821  63.639  0.069
539  79.780  53.912  66.436  64.253  0.099
543  80.176  54.308  67.026  64.787  0.032
547  80.580  54.712  67.611  65.360  0.025
551  80.980  55.112  68.256  65.992  0.025
555  81.368  55.500  68.840  66.609  0.061
559  81.776  55.908  69.524  67.248  0.011
563  82.180  56.312  70.105  67.853  0.048
567  82.576  56.708  70.677  68.445  0.066
571  82.980  57.112  71.302  69.069  0.066
575  83.380  57.512  71.968  69.691  0.025
579  83.784  57.916  72.547  70.305  0.063
583  84.192  58.324  73.139  70.909  0.084
587  84.580  58.712  73.781  71.486  0.017
591  84.968  59.100  74.373  72.094  0.043
595  85.368  59.500  74.956  72.711  0.081
599  85.780  59.912  75.608  73.334  0.052
603  86.180  60.312  76.199  73.954  0.093
607  86.580  60.712  76.737  74.481  0.103
611  86.992  61.124  77.052  74.801  0.064
615  87.384  61.516  77.357  75.101  0.043
619  87.784  61.916  77.645  75.353  0.045
623  88.180  62.312  77.946  75.627  0.045
627  88.572  62.704  78.270  75.944  0.049
631  88.988  63.120  78.634  76.286  0.041
635  89.380  63.512  78.947  76.592  0.046
639  89.784  63.916  79.258  76.904  0.056
643  90.168  64.300  79.626  77.198  0.053
647  90.572  64.704  79.967  77.495  0.052
651  90.984  65.116  80.296  77.800  0.054
655  91.384  65.516  80.609  78.108  0.106
659  91.788  65.920  81.064  78.483  0.040
663  92.172  66.304  81.643  79.009  0.102
667  92.584  66.716  82.317  79.801  0.056
671  92.976  67.108  83.413  80.846  0.031
675  93.376  67.508  84.581  82.096  0.091
679  93.768  67.900  85.692  83.216  0.109
683  94.188  68.320  87.063  84.469  0.061
687  94.584  68.716  88.193  85.748  0.139
691  94.984  69.116  89.467  87.007  0.135
695  95.380  69.512  90.739  88.178  0.043
699  95.788  69.920  91.924  89.390  0.073
703  96.180  70.312  93.085  90.598  0.122
707  96.576  70.708  94.449  91.791  0.055
711  96.988  71.120  95.558  92.993  0.046
715  97.376  71.508  96.801  94.182  0.030
719  97.784  71.916  97.925  95.396  0.095
723  98.172  72.304  99.099  96.540  0.069
727  98.580  72.712  100.460  97.758  0.096
731  98.988  73.120  101.749  99.064  0.073
735  99.380  73.512  102.846  100.165  0.045
739  99.768  73.900  103.786  101.032  0.099
743  100.176  74.308  104.624  101.897  0.083
747  100.572  74.704  105.607  102.884  0.069
751  100.976  75.108  106.816  104.149  0.165
755  101.372  75.504  108.058  105.353  0.175
759  101.780  75.912  109.301  106.551  0.121
763  102.180  76.312  110.505  107.800  0.163
767  102.576  76.708  111.682  109.037  0.216
771  102.972  77.104  112.941  110.248  0.196
775  103.372  77.504  114.156  111.469  0.191
779  103.780  77.912  115.383  112.704  0.203
783  104.180  78.312  116.671  113.880  0.163
787  104.576  78.708  117.806  115.052  0.181
791  104.984  79.116  118.981  116.291  0.211
795  105.380  79.512  120.186  117.476  0.225
799  105.776  79.908  121.409  118.688  0.236
803  106.176  80.308  122.747  119.953  0.164
807  106.584  80.716  123.758  121.005  0.308
811  106.976  81.108  124.807  121.872  0.173
815  107.380  81.512  125.742  122.792  0.197
819  107.772  81.904  126.802  123.869  0.230
823  108.172  82.304  127.969  125.097  0.315
827  108.572  82.704  129.122  126.232  0.287
831  108.980  83.112  130.377  127.435  0.243
835  109.380  83.512  131.555  128.674  0.310
839  109.788  83.920  132.866  129.944  0.290
843  110.168  84.300  134.055  131.119  0.272
847  110.576  84.708  135.273  132.323  0.272
851  110.980  85.112  136.476  133.528  0.277
855  111.372  85.504  137.657  134.711  0.289
859  111.788  85.920  138.807  135.927  0.344
863  112.180  86.312  140.019  137.093  0.327
867  112.572  86.704  141.246  138.267  0.294
871  112.980  87.112  142.405  139.491  0.346
875  113.372  87.504  143.645  140.669  0.320
879  113.776  87.908  144.960  141.971  0.339
883  114.172  88.304  146.083  143.072  0.296
887  114.580  88.712  146.852  143.892  0.323
891  114.972  89.104  147.571  144.571  0.320
895  115.388  89.520  148.253  145.300  0.389
899  115.776  89.908  148.850  145.856  0.329
903  116.176  90.308  149.467  146.430  0.280
907  116.588  90.720  150.102  147.115  0.392
911  116.984  91.116  150.823  147.818  0.340
915  117.372  91.504  151.472  148.478  0.344
919  117.772  91.904  152.171  149.117  0.302
923  118.200  92.332  152.840  149.814  0.341
927  118.592  92.724  153.517  150.463  0.311
931  118.988  93.120  154.046  151.040  0.367
935  119.380  93.512  154.417  151.347  0.336
939  119.784  93.916  154.695  151.556  0.297
943  120.188  94.320  155.003  151.841  0.313
947  120.580  94.712  155.300  152.089  0.288
951  121.004  95.136  155.574  152.306  0.243
955  121.388  95.520  155.712  152.488  0.303
959  121.788  95.920  155.919  152.681  0.296
963  122.184  96.316  156.165  152.890  0.263
967  122.592  96.724  156.386  153.113  0.276
971  122.984  97.116  156.648  153.329  0.238
975  123.388  97.520  156.838  153.552  0.288
979  123.804  97.936  157.063  153.773  0.303
983  124.184  98.316  157.268  153.974  0.311
987  124.584  98.716  157.470  154.190  0.331
991  124.980  99.112  157.747  154.414  0.290
995  125.392  99.524  158.007  154.650  0.277
999  125.784  99.916  158.261  154.869  0.301
1003  126.192  100.324  158.552  155.094  0.277
1007  126.600  100.732  158.756  155.319  0.309
1011  127.008  101.140  159.060  155.548  0.257
1015  127.420  101.552  159.257  155.785  0.319
1019  127.828  101.960  159.561  156.018  0.270
1023  128.220  102.352  159.813  156.236  0.296
1027  128.636  102.768  160.105  156.469  0.286
1031  129.028  103.160  160.285  156.688  0.338
1035  129.416  103.548  160.583  156.902  0.275
1039  129.772  103.904  160.803  157.102  0.352
1043  130.204  104.336  161.155  157.351  0.316
1047  130.592  104.724  161.462  157.578  0.287
1051  130.996  105.128  161.706  157.814  0.330
1055  131.388  105.520  162.069  158.035  0.312
1059  131.808  105.940  162.410  158.267  0.373
1063  132.176  106.308  162.746  158.476  0.309
1067  132.576  106.708  163.047  158.702  0.363
1071  132.976  107.108  163.372  158.926  0.350
1075  133.388  107.520  163.766  159.153  0.291
1079  133.784  107.916  164.094  159.431  0.355
1083  134.184  108.316  164.462  159.785  0.352
1087  134.580  108.712  164.793  159.891  0.355
1091  134.976  109.108  165.220  160.093  0.338
1095  135.380  109.512  165.739  160.557  0.311
1099  135.776  109.908  166.496  161.310  0.278
1103  136.204  110.336  167.658  162.500  0.243
1107  136.592  110.724  168.834  163.764  0.150
1111  136.980  111.112  170.027  164.902  0.195
1115  137.364  111.496  171.273  166.025  0.318
1119  137.784  111.916  172.528  167.389  0.203
1123  138.184  112.316  173.784  168.651  0.201
1127  138.576  112.708  174.992  169.837  0.220
1131  138.968  113.100  176.141  170.990  0.215
1135  139.384  113.516  177.382  172.228  0.225
1139  139.772  113.904  178.583  173.455  0.185
1143  140.180  114.312  179.666  174.531  0.208
1147  140.584  114.716  180.556  175.415  0.237
1151  140.972  115.104  181.413  176.249  0.238
1155  141.380  115.512  182.425  177.307  0.272
1159  141.780  115.912  183.656  178.589  0.387
1163  142.180  116.312  184.884  179.793  0.373
1167  142.576  116.708  185.987  180.930  0.369
1171  142.980  117.112  187.267  182.186  0.399
1175  143.376  117.508  188.520  183.426  0.404
1179  143.776  117.908  189.713  184.676  0.442
1183  144.172  118.304  190.904  185.881  0.447
1187  144.580  118.712  192.210  187.101  0.448
1191  144.976  119.108  193.374  188.283  0.448
1195  145.380  119.512  194.527  189.479  0.473
1199  145.784  119.916  195.832  190.688  0.441
1203  146.168  120.300  196.882  191.835  0.496
1207  146.584  120.716  198.173  193.089  0.485
1211  146.984  121.116  199.359  194.291  0.566
1215  147.384  121.516  200.693  195.566  0.439
1219  147.776  121.908  201.763  196.679  0.441
1223  148.180  122.312  202.756  197.599  0.461
1227  148.576  122.708  203.581  198.450  0.478
1231  148.972  123.104  204.519  199.404  0.503
1235  149.384  123.516  205.740  200.635  0.509
1239  149.776  123.908  207.242  201.833  0.207
1243  150.168  124.300  208.448  202.946  0.128
1247  150.576  124.708  209.768  204.203  0.072
1251  150.988  125.120  211.129  205.513  0.012
1255  151.384  125.516  211.992  206.774  0.416
1259  151.788  125.920  213.489  207.968  0.116
1263  152.176  126.308  214.725  209.090  0.013
1267  152.576  126.708  215.871  210.258  0.033
1271  152.980  127.112  216.721  211.439  0.357
1275  153.380  127.512  218.179  212.606  0.071
1279  153.772  127.904  219.331  213.784  0.096
1283  154.180  128.312  220.635  215.027  0.074
1287  154.572  128.704  221.876  216.281  0.067
1291  154.984  129.116  222.932  217.374  0.123
1295  155.372  129.504  223.723  218.097  0.079
1299  155.776  129.908  224.414  218.587  0.035
1303  156.184  130.316  224.661  218.779  0.052
1307  156.580  130.712  224.970  218.864  0.031
1311  156.968  131.100  225.217  218.912  0.051
1315  157.380  131.512  225.566  218.959  0.122
1319  157.772  131.904  225.930  219.017  0.051
1323  158.184  132.316  226.306  219.109  0.023
1327  158.576  132.708  226.686  219.146  0.087
1331  158.976  133.108  226.857  219.157  0.032
1335  159.380  133.512  226.993  219.167  0.087
1339  159.780  133.912  227.084  219.178  0.059
1343  160.176  134.308  227.184  219.188  0.035
1347  160.572  134.704  227.369  219.196  0.103
1351  160.972  135.104  227.606  219.202  0.098
1355  161.368  135.500  227.789  219.208  0.097
1359  161.780  135.912  227.952  219.218  0.055
1363  162.180  136.312  228.033  219.248  0.029
1367  162.588  136.720  228.140  219.312  0.037
1371  162.984  137.116  228.354  219.424  0.062
1375  163.376  137.508  228.631  219.579  0.157
1379  163.768  137.900  228.943  219.753  0.071
1383  164.180  138.312  229.185  219.947  0.031
1387  164.572  138.704  229.507  220.135  0.173
1391  164.976  139.108  229.810  220.331  0.035
1395  165.380  139.512  230.015  220.528  0.075
1399  165.780  139.912  230.249  220.727  0.079
1403  166.168  140.300  230.494  220.920  0.068
1407  166.572  140.704  230.694  221.035  0.057
1411  166.984  141.116  230.694  221.035  0.057
1415  167.372  141.504  230.694  221.035  0.057


==> data/convergence_analysis/011_sim_x_icp_1/VOXELIZATION.csv <==
ts x y z t t_sel t_reg compr e_x e_y e_z icp_iter
0.000 0.000 0.000 0.000 13.10 0.00 0.19 96.83 nan nan nan 0
0.104 -0.001 -0.000 0.003 12.66 0.00 5.11 96.83 62.70 130.82 188.42 3
0.200 -0.001 -0.000 0.004 12.32 0.00 4.54 96.83 62.70 130.82 188.41 3
0.292 -0.001 -0.000 0.004 11.89 0.00 4.46 96.83 62.70 130.82 188.41 3
0.392 -0.001 -0.000 0.004 11.64 0.00 3.09 96.83 62.70 130.82 188.42 2
0.492 -0.001 -0.000 0.004 10.75 0.00 2.68 96.83 62.70 130.82 188.41 1
0.596 -0.001 -0.000 0.004 10.46 0.00 2.10 96.83 62.70 130.82 188.41 1
0.704 -0.001 -0.000 0.004 10.23 0.00 2.08 96.83 62.70 130.82 188.41 1
0.800 -0.001 -0.000 0.004 10.08 0.00 2.04 96.83 62.70 130.82 188.41 1
0.900 -0.001 -0.000 0.004 9.28 0.00 2.21 96.83 62.70 130.82 188.41 1
0.996 -0.001 -0.000 0.004 8.69 0.00 2.53 96.83 62.70 130.82 188.41 1
1.100 -0.001 -0.000 0.004 8.59 0.00 2.37 96.83 62.70 130.82 188.41 1
1.200 -0.001 -0.000 0.004 8.65 0.00 1.31 96.83 62.70 130.82 188.41 1
1.296 -0.001 -0.000 0.004 8.89 0.00 1.35 96.83 62.70 130.82 188.41 1
1.404 -0.001 -0.000 0.004 9.10 0.00 2.22 96.83 62.70 130.82 188.41 1
1.496 -0.001 -0.000 0.004 9.30 0.00 2.39 96.83 62.70 130.82 188.41 1
1.604 0.000 -0.000 0.003 10.51 0.00 5.46 96.83 62.67 130.34 187.92 4
1.700 -0.006 -0.000 0.001 11.16 0.00 3.95 96.83 62.13 120.03 177.25 3
1.800 -0.012 0.007 0.003 11.64 0.00 4.09 96.81 60.37 113.25 168.79 3
1.900 -0.008 0.008 0.003 12.22 0.00 5.55 96.80 59.67 119.25 174.11 4
1.996 -0.004 0.008 0.002 12.18 0.00 2.54 96.80 59.75 123.18 178.07 3
2.096 -0.004 0.008 0.005 12.51 0.00 5.36 96.81 60.05 120.50 175.72 4
2.204 -0.002 0.004 0.010 13.15 0.00 6.72 96.81 59.77 116.11 171.07 4
2.300 -0.012 0.010 0.015 12.66 0.00 5.22 96.80 59.61 120.69 175.46 5
2.400 -0.011 0.010 0.023 13.58 0.00 6.26 96.79 59.88 121.75 176.82 6
2.496 -0.003 0.013 0.027 13.98 0.00 7.30 96.79 59.13 117.80 172.25 6
2.604 0.007 0.021 0.032 13.79 0.00 4.68 96.76 58.85 112.85 167.04 3
2.692 0.019 0.021 0.041 14.78 0.00 6.20 96.75 58.71 113.00 167.12 5
2.796 0.003 0.013 0.022 15.29 0.00 7.93 96.74 47.86 98.57 143.93 8
2.904 0.010 0.025 0.063 15.00 0.00 8.11 96.74 56.90 115.30 167.81 8
3.000 -0.006 0.011 0.051 15.89 0.00 12.03 96.73 41.86 89.47 128.75 10
3.096 -0.003 0.001 0.063 15.85 0.00 9.85 96.72 44.65 90.35 132.43 8
3.200 -0.003 -0.001 0.072 16.85 0.00 6.61 96.70 44.80 93.52 135.73 6
3.300 -0.000 -0.002 0.071 18.31 0.00 9.23 96.73 45.21 92.12 134.96 8
3.404 0.001 -0.001 0.047 19.07 0.00 8.63 96.76 45.79 93.36 137.00 8
3.500 0.006 -0.004 0.183 19.22 0.00 15.03 96.75 55.07 113.90 165.11 16
3.600 -0.007 -0.012 0.356 21.33 0.00 15.91 96.74 33.66 76.09 107.06 20
3.700 -0.014 -0.015 0.420 20.88 0.00 17.46 96.73 38.57 73.62 109.41 20
3.800 -0.007 -0.019 0.468 20.29 0.00 11.06 96.68 39.17 73.84 110.20 9
3.896 -0.002 0.003 0.470 19.40 0.00 20.50 96.65 37.14 72.20 106.59 29
4.024 -0.006 0.005 0.513 18.40 0.00 8.98 96.62 42.30 75.70 114.98 10
4.116 -0.010 0.010 0.560 17.56 0.00 7.33 96.61 43.15 71.82 112.03 6
4.212 -0.010 0.002 0.631 21.42 0.00 9.10 96.68 41.56 71.18 109.96 9
4.324 -0.013 -0.001 0.736 19.42 0.00 8.81 96.66 41.99 69.56 108.75 8
4.416 -0.009 -0.001 0.795 19.42 0.00 11.73 96.66 40.97 67.43 105.69 12
4.508 0.005 0.009 0.758 19.99 0.00 38.17 96.66 40.70 65.19 103.17 42
4.620 0.001 0.011 0.794 22.21 0.00 9.87 96.58 42.38 77.73 117.17 10
4.704 0.007 0.006 0.829 22.67 0.00 6.28 96.56 37.99 87.01 122.04 6
4.804 0.007 0.008 0.875 22.37 0.00 8.73 96.55 38.46 81.50 117.07 8
4.916 0.005 0.012 0.910 18.80 0.00 24.33 96.53 36.71 82.43 116.33 26
5.020 -0.008 0.011 0.986 18.93 0.00 11.38 96.63 41.88 85.73 124.86 12
5.116 0.000 0.014 1.087 19.12 0.00 9.25 96.61 43.07 86.70 127.00 9
5.216 -0.006 0.014 1.136 19.32 0.00 12.70 96.62 41.71 84.52 123.54 14
5.312 -0.004 0.009 1.169 17.41 0.00 9.47 96.61 42.78 83.43 123.40 10
5.416 0.000 0.009 1.205 16.17 0.00 6.42 96.55 42.17 89.36 128.62 5
5.508 -0.003 0.007 1.230 15.60 0.00 9.68 96.53 41.06 85.34 123.59 10
5.616 -0.002 0.009 1.259 15.52 0.00 10.81 96.52 40.62 83.14 121.05 9
5.720 -0.007 0.013 1.287 17.15 0.00 5.95 96.52 41.23 86.95 125.42 6
5.808 0.001 0.007 1.316 17.67 0.00 9.05 96.51 40.18 84.16 121.56 9
5.912 -0.001 0.005 1.363 17.87 0.00 11.65 96.51 41.00 84.00 122.26 11
6.008 -0.004 0.005 1.396 18.03 0.00 19.56 96.62 39.02 84.79 121.20 25
6.104 -0.007 0.012 1.457 20.76 0.00 10.55 96.59 38.44 84.02 119.88 10
6.212 -0.006 0.004 1.506 21.72 0.00 10.99 96.59 39.20 84.44 121.05 12
6.316 -0.005 0.002 1.539 21.15 0.00 11.52 96.60 37.46 83.08 117.97 11
6.416 0.001 -0.001 1.546 20.21 0.00 21.90 96.59 36.37 81.29 115.10 25
6.532 0.006 -0.005 1.565 20.16 0.00 10.51 96.59 39.11 82.06 118.57 9
6.616 0.008 -0.010 1.576 20.54 0.00 8.01 96.59 37.49 81.80 116.72 7
6.720 0.003 -0.003 1.601 20.46 0.00 13.92 96.59 38.67 69.53 105.69 12
6.812 0.003 -0.001 1.585 21.56 0.00 10.33 96.58 36.68 78.69 112.90 12
6.920 -0.008 0.019 1.610 22.26 0.00 13.98 96.59 35.67 79.01 112.12 11
7.004 -0.002 0.005 1.609 22.83 0.00 14.92 96.46 31.94 41.94 71.70 19
7.116 -0.029 0.003 1.622 23.90 0.00 28.58 96.39 36.27 40.36 74.51 36
7.216 -0.053 0.006 1.677 25.88 0.00 19.92 96.32 41.29 63.04 101.78 22
7.312 -0.068 -0.001 1.691 27.90 0.00 12.27 96.27 41.37 90.71 129.22 11
7.408 -0.071 -0.003 1.673 30.00 0.00 20.92 96.44 39.95 65.78 103.21 25
7.520 -0.039 -0.018 1.652 29.47 0.00 24.36 96.44 38.23 31.16 67.13 30
7.612 -0.047 -0.023 1.685 29.05 0.00 28.75 96.34 45.54 31.02 74.01 35
7.712 -0.088 -0.002 1.696 30.19 0.00 26.34 96.21 47.97 40.74 86.09 31
7.804 -0.073 -0.011 1.732 29.57 0.00 27.41 96.07 48.92 60.85 106.72 30
7.920 -0.056 -0.010 1.706 28.20 0.00 13.41 96.05 51.01 89.99 137.55 12
8.004 -0.005 -0.015 1.745 26.23 0.00 19.98 96.08 51.25 86.59 134.48 22
8.100 0.003 0.003 1.797 24.56 0.00 15.64 96.10 50.88 83.17 130.71 15
8.212 0.074 0.013 1.756 23.75 0.00 13.73 96.16 48.95 73.71 119.39 14
8.312 0.187 0.012 1.832 24.12 0.00 14.03 96.13 49.75 82.25 128.67 15
8.420 0.297 0.016 1.848 22.79 0.00 14.46 96.10 49.47 83.11 129.19 13
8.504 0.432 -0.017 1.858 22.31 0.00 20.74 96.11 48.64 83.03 128.33 19
8.612 0.590 -0.007 1.851 23.26 0.00 16.74 96.11 48.08 88.20 132.89 16
8.720 0.740 -0.004 1.818 22.78 0.00 10.03 96.06 48.15 89.14 133.91 10
8.804 0.878 0.014 1.788 24.26 0.00 12.88 96.08 47.91 84.34 128.91 12
8.916 1.104 -0.007 1.775 23.48 0.00 21.85 95.98 46.31 79.86 122.86 24
9.036 1.337 -0.010 1.776 23.39 0.00 11.13 96.03 45.54 79.55 121.78 9
9.108 1.540 -0.004 1.808 24.31 0.00 24.90 96.00 43.20 71.61 111.54 28
9.208 1.781 -0.003 1.787 26.01 0.00 14.69 96.07 44.79 86.35 127.77 15
9.308 2.047 -0.000 1.808 25.98 0.00 19.32 96.18 41.04 81.17 118.91 20
9.416 2.358 0.003 1.840 26.87 0.00 15.07 96.37 29.06 93.02 118.79 18
9.512 2.640 -0.006 1.804 25.51 0.00 24.35 96.82 13.72 51.93 62.88 35
9.608 2.952 0.005 1.819 25.86 0.00 22.00 97.07 8.06 48.85 54.23 29
9.704 3.210 0.002 1.806 24.23 0.00 17.09 97.25 6.08 51.39 54.68 22
9.824 3.561 0.001 1.823 25.11 0.00 16.84 97.22 5.20 60.73 62.95 24
9.912 3.907 0.004 1.803 23.73 0.00 17.43 97.20 5.29 99.68 101.41 25
10.012 4.257 0.006 1.794 22.98 0.00 6.01 97.19 5.03 121.41 122.76 6
10.116 4.471 0.001 1.805 23.48 0.00 24.06 97.18 4.64 98.57 99.73 31
10.212 4.718 0.015 1.780 23.98 0.00 14.46 97.21 4.21 78.54 79.60 21
10.312 5.064 0.006 1.802 27.25 0.00 16.85 97.20 4.12 79.91 80.91 23
10.412 5.336 -0.005 1.784 31.62 0.00 21.26 97.14 4.20 91.32 92.25 30
10.516 5.633 -0.001 1.787 31.06 0.00 19.53 97.14 4.37 94.67 95.56 21
10.620 6.059 -0.002 1.808 32.08 0.00 39.68 97.15 4.43 111.51 112.31 50
10.704 6.227 0.007 1.812 32.05 0.00 38.24 97.12 4.36 106.16 106.88 54
10.820 6.500 -0.002 1.813 32.43 0.00 22.78 97.11 4.08 79.89 80.65 31
10.912 6.862 0.004 1.803 34.21 0.00 21.50 97.13 4.23 95.52 96.19 30
11.020 7.190 0.010 1.798 30.17 0.00 15.19 97.11 4.35 104.50 105.14 20
11.100 7.451 0.010 1.815 29.00 0.00 23.94 97.13 4.28 99.70 100.33 35
11.208 7.855 0.002 1.816 28.02 0.00 31.22 97.10 4.33 103.75 104.39 42
11.316 8.239 0.003 1.793 28.12 0.00 11.97 97.11 4.22 103.05 103.64 12
11.420 8.438 0.003 1.780 28.90 0.00 26.22 97.07 4.14 87.16 87.78 35
11.460 8.681 0.013 1.783 28.15 0.00 13.37 97.06 4.29 104.48 105.10 17
11.620 9.037 0.003 1.801 26.02 0.00 22.30 97.02 4.07 89.95 90.61 33
11.704 9.266 0.001 1.792 30.40 0.00 22.08 97.02 4.24 102.47 103.08 31
11.816 9.575 0.006 1.796 29.86 0.00 21.41 96.97 4.07 93.12 93.76 32
11.920 9.924 0.005 1.788 32.74 0.00 20.39 96.94 4.19 100.94 101.61 32
12.012 10.185 0.003 1.793 31.22 0.00 42.31 96.92 4.11 99.19 99.87 66
12.116 10.598 0.003 1.790 31.37 0.00 26.52 96.90 4.28 104.78 105.43 34
12.212 10.844 0.009 1.780 34.05 0.00 33.23 96.91 4.21 96.63 97.29 45
12.304 11.077 0.010 1.774 34.77 0.00 14.18 96.91 4.25 97.63 98.28 16
12.412 11.340 0.011 1.774 32.85 0.00 22.14 96.86 4.23 95.10 95.75 29
12.508 11.750 0.012 1.767 33.40 0.00 35.86 96.86 4.19 93.00 93.65 41
12.616 12.024 0.005 1.781 31.76 0.00 21.54 96.86 4.18 95.45 96.12 27
12.716 12.355 0.012 1.758 32.48 0.00 29.47 96.85 3.94 82.77 83.49 40
12.820 12.625 0.014 1.773 32.78 0.00 28.09 96.77 4.21 99.75 100.46 38
12.904 12.883 0.013 1.776 30.31 0.00 24.45 96.78 4.04 91.95 92.71 29
13.008 13.113 0.015 1.773 30.73 0.00 16.71 96.77 4.35 105.15 105.93 17
13.112 13.400 0.015 1.777 29.39 0.00 24.48 96.74 4.34 101.15 101.94 31
13.212 13.760 0.010 1.778 27.50 0.00 23.12 96.72 4.37 102.56 103.38 30
13.320 14.140 0.017 1.768 27.01 0.00 24.47 96.68 4.32 104.28 105.09 26
13.404 14.455 0.014 1.768 26.95 0.00 20.52 96.68 4.38 102.44 103.32 22
13.508 14.744 0.019 1.768 27.30 0.00 13.69 96.63 4.46 103.31 104.24 16
13.604 15.012 0.018 1.763 32.38 0.00 18.11 96.61 4.30 102.31 103.23 21
13.720 15.283 0.021 1.780 31.97 0.00 16.17 96.60 4.57 103.58 104.64 17
13.804 15.647 0.019 1.771 29.87 0.00 30.12 96.59 4.62 98.57 99.71 38
13.908 15.899 0.023 1.763 32.81 0.00 54.91 96.55 4.67 99.31 100.56 78
14.024 16.171 0.018 1.762 33.39 0.00 24.05 96.52 4.83 103.39 104.75 27
14.100 16.444 0.020 1.771 34.28 0.00 7.43 96.52 4.97 103.48 104.95 7
14.208 16.781 0.018 1.779 34.50 0.00 34.16 96.45 5.04 96.22 97.81 42
14.320 17.159 0.016 1.770 30.91 0.00 21.64 96.42 5.37 102.03 103.86 22
14.408 17.471 0.024 1.769 35.30 0.00 22.60 96.43 5.42 98.81 100.72 21
14.512 17.741 0.023 1.761 37.97 0.00 27.08 96.37 5.63 99.12 101.22 24
14.612 18.070 0.020 1.751 36.74 0.00 30.34 96.26 5.67 94.20 96.35 27
14.708 18.283 0.021 1.743 38.61 0.00 51.51 96.26 5.78 95.38 97.81 59
14.808 18.552 0.020 1.748 42.57 0.00 26.18 96.15 5.64 89.60 92.07 29
14.920 18.973 0.022 1.745 45.50 0.00 25.96 96.00 5.70 87.73 90.37 31
15.000 19.210 0.021 1.748 49.73 0.00 38.24 95.99 6.51 94.66 97.82 44
15.120 19.600 0.026 1.724 47.88 0.00 50.58 95.88 6.89 98.87 102.18 57
15.212 19.888 0.024 1.750 49.84 0.00 51.15 95.92 6.46 79.25 82.51 53
15.304 20.225 0.025 1.739 50.36 0.00 61.23 95.97 6.17 63.37 66.65 61
15.416 20.474 0.030 1.719 59.75 0.00 38.42 95.81 6.11 62.51 65.85 31
15.512 20.753 0.022 1.707 57.16 0.00 40.09 95.76 6.90 75.76 79.54 40
15.608 21.031 0.028 1.722 57.66 0.00 31.77 95.69 7.56 87.05 91.18 29
15.716 21.220 0.033 1.716 52.76 0.00 101.85 95.57 7.67 90.38 94.52 95
15.916 21.695 0.019 1.718 51.75 0.00 34.76 95.60 7.13 74.28 78.25 33
16.012 21.976 0.001 1.728 50.59 0.00 54.35 95.44 7.69 87.43 91.54 47
16.108 22.202 -0.018 1.714 56.39 0.00 27.60 95.27 7.46 89.68 93.52 25
16.212 22.353 -0.038 1.709 48.81 0.00 34.20 95.17 7.55 93.44 97.27 29
16.312 22.530 -0.069 1.715 49.52 0.00 30.97 95.16 7.55 93.07 96.89 26
16.412 22.629 -0.107 1.718 46.88 0.00 71.16 95.18 7.36 90.27 93.90 43
16.500 22.758 -0.157 1.733 52.72 0.00 49.70 95.30 7.20 84.94 88.48 37
16.608 22.901 -0.214 1.740 50.92 0.00 39.17 95.46 6.77 73.25 76.63 33
16.712 23.041 -0.276 1.732 52.32 0.00 35.08 95.55 6.92 70.46 73.97 29
16.812 23.037 -0.349 1.745 46.63 0.00 67.78 95.49 6.81 69.64 73.03 66
17.012 23.057 -0.489 1.745 46.72 0.00 21.66 95.42 6.15 48.56 51.53 19
17.112 23.132 -0.560 1.757 46.17 0.00 38.55 95.37 7.09 67.23 70.82 34
17.208 23.208 -0.633 1.784 45.02 0.00 32.80 95.42 6.85 64.52 68.04 28
17.316 23.185 -0.710 1.770 43.42 0.00 48.28 95.40 6.55 50.19 53.81 49
17.416 23.162 -0.777 1.755 44.86 0.00 35.41 95.34 6.76 48.49 52.27 30
17.512 23.164 -0.858 1.761 46.39 0.00 27.41 95.32 6.71 46.22 49.95 27
17.612 23.080 -0.930 1.759 48.50 0.00 53.98 95.18 7.42 56.81 60.88 53
17.708 23.022 -1.005 1.749 48.68 0.00 31.74 95.14 7.93 66.90 71.05 29
17.808 23.064 -1.072 1.758 52.95 0.00 51.68 95.18 8.04 65.68 69.87 42
17.904 23.024 -1.148 1.764 57.46 0.00 46.73 95.21 7.99 62.21 66.53 36
18.008 23.090 -1.226 1.781 53.98 0.00 51.23 95.29 7.87 53.28 57.57 41
18.108 22.998 -1.292 1.744 55.50 0.00 65.47 95.31 8.44 59.75 64.26 57
18.216 23.092 -1.387 1.772 54.23 0.00 59.28 95.24 8.56 60.01 64.55 41
18.416 23.048 -1.557 1.769 50.17 0.00 30.87 95.29 7.92 60.22 64.07 22
18.504 23.101 -1.632 1.770 45.45 0.00 41.89 95.30 10.12 75.52 80.91 27
18.608 23.079 -1.715 1.778 41.54 0.00 40.56 95.32 9.92 71.20 76.37 37
18.720 23.057 -1.806 1.772 36.48 0.00 18.71 95.48 10.09 67.99 73.19 17
18.804 23.065 -1.865 1.787 35.19 0.00 19.35 95.59 10.83 73.50 79.04 19
18.912 22.973 -1.972 1.756 32.52 0.00 39.41 95.82 10.58 73.51 78.66 43
19.028 22.957 -2.045 1.764 29.03 0.00 22.12 95.64 11.24 68.22 73.83 23
19.116 22.952 -2.112 1.766 30.44 0.00 21.80 95.78 11.56 66.22 72.03 21
19.216 22.955 -2.182 1.769 32.50 0.00 21.40 95.80 11.47 59.55 65.30 20
19.316 22.915 -2.264 1.765 30.52 0.00 16.61 95.90 11.43 55.56 61.27 16
19.404 22.906 -2.337 1.760 30.06 0.00 29.33 95.98 50.10 11.59 56.08 36
19.512 22.923 -2.416 1.768 30.12 0.00 31.43 96.24 45.98 11.39 51.78 39
19.608 22.915 -2.488 1.762 30.83 0.00 24.65 96.39 42.00 11.36 47.82 29
19.716 22.866 -2.570 1.767 30.81 0.00 18.46 96.48 39.23 11.05 44.86 18
19.812 22.869 -2.637 1.755 29.34 0.00 22.12 96.59 38.71 11.18 44.57 27
19.904 22.898 -2.697 1.768 27.79 0.00 26.68 96.73 37.15 10.91 42.82 37
20.008 22.900 -2.771 1.772 26.75 0.00 16.17 96.83 34.96 10.79 40.75 20
20.112 22.914 -2.852 1.772 26.53 0.00 17.41 96.81 34.63 10.69 40.41 19
20.204 22.933 -2.920 1.773 26.23 0.00 21.04 96.89 34.86 10.95 40.85 25
20.304 22.913 -2.996 1.768 25.81 0.00 14.78 96.92 34.16 10.81 40.14 16
20.408 22.900 -3.072 1.760 25.89 0.00 17.17 96.99 33.76 10.80 39.79 22
20.508 22.938 -3.136 1.787 27.02 0.00 20.28 97.07 34.75 10.80 40.84 22
20.612 22.890 -3.218 1.767 28.26 0.00 23.08 97.14 34.35 10.75 40.49 34
20.712 22.869 -3.289 1.764 28.22 0.00 17.73 97.18 34.44 10.88 40.73 25
20.816 22.907 -3.370 1.785 28.80 0.00 24.20 97.23 32.69 10.67 38.84 38
20.908 22.883 -3.437 1.762 29.18 0.00 29.12 97.26 32.60 10.95 39.10 46
21.020 22.856 -3.508 1.763 29.14 0.00 14.94 97.33 32.34 10.89 38.86 21
21.104 22.871 -3.586 1.760 29.46 0.00 20.88 97.36 31.13 10.73 37.60 30
21.212 22.907 -3.648 1.790 28.62 0.00 22.70 97.33 26.47 10.47 32.97 29
21.308 22.895 -3.742 1.755 28.08 0.00 23.74 97.34 28.64 10.70 35.26 35
21.408 22.925 -3.779 1.763 29.47 0.00 22.02 97.34 30.00 10.85 36.67 37
21.500 22.953 -3.828 1.759 28.01 0.00 17.34 97.33 33.69 10.83 40.29 23
21.604 22.986 -3.883 1.754 26.76 0.00 23.85 97.29 34.46 11.22 41.28 37
21.708 23.047 -3.923 1.784 26.24 0.00 24.56 97.34 33.67 11.26 40.61 39
21.812 23.104 -3.956 1.797 25.94 0.00 13.94 97.33 32.17 11.15 39.04 19
21.912 23.206 -3.968 1.829 26.44 0.00 16.20 97.36 31.67 10.86 38.37 25
22.016 23.349 -3.982 1.902 24.79 0.00 20.37 97.42 30.24 10.58 36.87 30
22.116 23.477 -3.974 1.958 23.97 0.00 17.45 97.46 29.15 10.49 35.78 25
22.216 23.581 -3.973 2.008 25.87 0.00 21.63 97.48 28.01 10.40 34.59 30
22.312 23.729 -3.981 2.076 26.80 0.00 13.16 97.49 29.28 10.07 35.51 18
22.404 23.908 -3.969 2.154 26.96 0.00 19.06 97.42 29.80 10.18 36.00 29
22.512 24.021 -3.968 2.184 26.59 0.00 24.21 97.42 29.37 9.90 35.30 30
22.600 24.191 -3.970 2.240 25.90 0.00 20.11 97.44 29.72 9.59 35.38 23
22.712 24.284 -3.971 2.290 26.78 0.00 21.50 97.43 28.14 9.08 33.45 30
22.804 24.386 -3.978 2.338 26.05 0.00 14.53 97.38 31.14 9.07 36.45 19
22.896 24.537 -3.987 2.392 24.76 0.00 16.84 97.40 30.92 9.11 36.25 22
23.020 24.665 -3.986 2.425 23.96 0.00 19.57 97.38 33.10 9.04 38.36 30
23.112 24.822 -3.991 2.498 23.62 0.00 13.65 97.34 34.71 8.86 39.81 16
23.212 24.955 -3.986 2.562 23.50 0.00 14.77 97.36 35.09 8.71 40.08 19
23.308 25.072 -3.989 2.606 24.51 0.00 15.28 97.37 35.25 8.46 40.04 18
23.412 25.191 -3.992 2.648 23.79 0.00 18.64 97.39 36.24 8.08 40.69 28
23.504 25.359 -3.993 2.697 23.43 0.00 14.39 97.43 37.62 8.11 41.97 21
23.612 25.489 -3.988 2.728 23.48 0.00 24.27 97.43 38.56 7.96 42.84 34
23.708 25.646 -3.980 2.787 24.20 0.00 15.06 97.42 39.81 7.85 43.97 16
23.816 25.830 -3.967 2.866 23.66 0.00 11.34 97.48 40.50 7.51 44.39 13
23.908 25.963 -3.974 2.913 25.93 0.00 15.85 97.49 40.57 7.54 44.47 24
24.032 26.152 -3.963 2.983 24.42 0.00 20.45 97.43 42.19 7.31 45.87 29
24.116 26.305 -3.963 3.014 24.85 0.00 14.79 97.46 43.51 7.14 46.96 18
24.212 26.387 -3.955 3.081 24.89 0.00 30.68 97.51 43.26 6.90 46.52 55
24.304 26.565 -3.959 3.131 24.79 0.00 14.31 97.54 44.32 44.32 47.63 21
24.404 26.741 -3.969 3.176 25.06 0.00 17.85 97.48 6.96 46.54 49.75 27
24.512 26.910 -3.964 3.233 24.54 0.00 13.68 97.45 6.83 48.34 51.42 13
24.600 27.000 -3.950 3.269 21.99 0.00 15.44 97.49 6.82 50.17 53.23 17
24.704 27.134 -3.959 3.329 21.45 0.00 21.42 97.51 6.77 51.00 54.04 36
24.816 27.314 -3.970 3.373 20.29 0.00 11.57 97.62 6.72 49.00 52.00 15
24.868 27.432 -3.962 3.430 20.49 0.00 14.98 97.62 6.75 50.16 53.16 22
25.008 27.592 -3.952 3.495 20.03 0.00 10.04 97.57 6.47 47.27 50.18 14
25.108 27.713 -3.969 3.535 18.73 0.00 9.99 97.63 6.47 50.71 53.56 13
25.212 27.915 -3.965 3.588 18.74 0.00 13.12 97.72 6.22 47.73 50.49 18
25.312 28.027 -3.956 3.642 19.81 0.00 12.63 97.69 6.23 48.42 51.27 16
25.400 28.178 -3.964 3.689 20.25 0.00 15.87 97.66 6.31 47.87 50.77 21
25.512 28.307 -3.962 3.738 20.47 0.00 11.98 97.95 6.06 45.66 48.31 17
25.604 28.465 -3.957 3.797 20.48 0.00 19.94 97.82 5.92 49.37 52.00 37
25.720 28.592 -3.960 3.852 21.38 0.00 12.69 97.76 5.88 45.40 48.04 14
25.808 28.742 -3.959 3.885 21.19 0.00 10.64 97.78 5.89 46.78 49.40 14
25.900 28.851 -3.954 3.923 21.14 0.00 12.43 97.85 5.81 46.29 48.88 17
26.016 29.055 -3.953 4.029 20.05 0.00 18.04 97.80 5.81 44.27 46.89 30
26.100 29.172 -3.959 4.064 19.98 0.00 11.53 97.79 5.68 42.75 45.12 16
26.204 29.303 -3.960 4.084 20.60 0.00 11.24 97.84 5.68 41.57 43.83 15
26.312 29.427 -3.961 4.144 20.86 0.00 13.74 97.81 5.58 39.80 42.00 23
26.412 29.596 -3.948 4.207 19.45 0.00 13.13 97.70 6.07 42.38 45.03 17
26.500 29.726 -3.947 4.247 19.62 0.00 15.27 97.82 6.10 38.95 41.53 18
26.604 29.845 -3.942 4.310 19.67 0.00 14.00 97.77 6.16 39.15 41.74 16
26.708 30.033 -3.944 4.382 20.56 0.00 10.88 97.75 6.21 37.69 40.35 18
26.816 30.182 -3.951 4.427 20.46 0.00 12.82 97.69 9.57 39.11 45.04 20
26.900 30.308 -3.961 4.480 19.07 0.00 11.56 97.70 11.68 40.75 48.68 15
27.012 30.470 -3.936 4.531 19.17 0.00 17.91 97.60 13.22 40.39 49.92 29
27.112 30.596 -3.958 4.575 19.94 0.00 11.38 97.46 44.62 15.96 56.90 13
27.220 30.720 -3.977 4.616 19.62 0.00 9.42 97.45 45.33 17.45 59.07 13
27.312 30.905 -3.932 4.667 19.18 0.00 15.48 97.42 52.24 19.33 67.86 20
27.416 31.042 -3.952 4.725 18.53 0.00 16.84 97.36 54.38 20.14 70.85 22
27.508 31.158 -3.931 4.758 18.94 0.00 13.16 97.34 58.29 21.81 76.33 21
27.616 31.311 -3.943 4.817 19.80 0.00 11.81 97.24 67.60 23.04 86.76 16
27.716 31.495 -3.934 4.887 20.43 0.00 16.89 97.19 63.27 23.53 82.82 24
27.812 31.601 -3.948 4.935 21.35 0.00 17.92 97.22 69.72 23.17 88.82 24
27.904 31.729 -3.963 4.962 22.61 0.00 11.38 97.08 80.25 24.89 100.90 13
28.008 31.848 -3.948 5.015 24.33 0.00 21.90 96.99 77.07 25.91 98.73 30
28.120 32.049 -3.922 5.098 24.84 0.00 19.87 96.91 71.92 25.61 93.44 26
28.204 32.142 -3.942 5.157 26.33 0.00 19.15 96.92 74.35 24.86 94.96 24
28.316 32.305 -3.929 5.208 28.56 0.00 23.25 96.87 76.74 26.04 98.39 34
28.404 32.450 -3.934 5.268 28.80 0.00 17.25 96.90 82.19 26.54 104.14 21
28.516 32.603 -3.936 5.335 29.62 0.00 24.85 96.88 74.67 25.68 95.99 24
28.608 32.726 -3.967 5.336 30.05 0.00 27.11 96.92 75.36 25.83 96.82 31
28.700 32.869 -3.958 5.368 30.25 0.00 20.57 96.86 75.21 26.54 97.44 28
28.812 33.018 -3.956 5.416 31.35 0.00 25.28 96.86 80.96 29.51 105.86 33
28.904 33.133 -3.958 5.436 30.98 0.00 21.79 96.88 67.15 26.83 89.84 25
29.024 33.292 -3.919 5.508 31.23 0.00 21.38 96.66 52.38 20.11 69.17 27
29.112 33.390 -3.911 5.577 31.16 0.00 24.45 96.50 61.39 21.08 79.20 29
29.208 33.516 -3.894 5.585 30.22 0.00 21.68 96.35 67.30 21.53 85.32 23
29.304 33.630 -3.843 5.656 31.86 0.00 28.95 96.26 78.18 25.59 99.69 28
29.404 33.700 -3.809 5.641 31.47 0.00 20.93 96.17 90.57 28.80 114.82 20
29.520 33.786 -3.743 5.672 31.55 0.00 18.06 96.15 99.88 29.76 124.87 18
29.604 33.846 -3.655 5.748 31.13 0.00 36.57 96.21 96.74 28.85 120.88 41
29.716 33.881 -3.552 5.722 30.18 0.00 18.82 96.32 80.49 26.34 102.69 21
29.812 33.896 -3.432 5.749 30.52 0.00 24.97 96.53 69.53 23.64 89.47 32
29.904 33.934 -3.316 5.744 30.83 0.00 19.28 96.75 57.88 23.40 77.76 22
30.004 33.925 -3.183 5.746 29.01 0.00 21.61 96.72 52.54 23.44 72.59 26
30.100 33.954 -3.091 5.726 32.01 0.00 23.10 96.57 59.02 25.69 80.89 27
30.212 33.939 -2.941 5.723 31.93 0.00 20.59 96.42 72.34 28.07 96.18 24
30.300 33.959 -2.804 5.698 32.06 0.00 19.81 96.40 84.89 28.98 109.14 20
30.408 33.988 -2.661 5.696 31.71 0.00 39.26 96.44 74.80 26.27 96.64 40
30.520 34.002 -2.540 5.674 30.23 0.00 26.14 96.47 72.13 24.91 92.80 22
30.612 34.007 -2.410 5.670 29.92 0.00 20.15 96.46 71.15 25.79 92.60 20
30.712 34.022 -2.301 5.666 29.98 0.00 19.92 96.41 79.37 26.38 101.12 21
30.812 34.014 -2.196 5.681 28.00 0.00 16.00 96.38 82.20 26.00 103.40 19
30.908 34.053 -2.059 5.674 27.02 0.00 21.73 96.42 87.31 26.62 108.95 25
31.012 34.029 -1.932 5.682 26.71 0.00 21.30 96.48 89.67 26.02 110.55 25
31.112 34.063 -1.795 5.667 26.13 0.00 24.71 96.52 89.01 25.83 109.69 29
31.204 34.048 -1.661 5.667 26.34 0.00 21.00 96.54 88.63 24.56 107.97 25
31.316 34.013 -1.519 5.662 26.38 0.00 18.76 96.58 89.31 22.70 106.73 21
31.420 34.019 -1.373 5.662 26.65 0.00 19.47 96.52 91.57 21.34 107.50 21
31.512 34.035 -1.213 5.650 26.68 0.00 17.66 96.53 92.70 19.47 106.58 21
31.612 34.010 -1.063 5.661 26.24 0.00 19.14 96.54 94.84 18.08 107.34 19
31.704 34.011 -0.923 5.649 25.86 0.00 23.67 96.54 96.60 16.55 107.53 27
31.812 34.003 -0.801 5.635 26.59 0.00 27.10 96.52 96.02 14.94 105.36 35
31.912 33.995 -0.646 5.625 27.52 0.00 18.25 96.43 96.55 15.05 106.05 20
32.004 33.995 -0.529 5.617 28.33 0.00 18.38 96.51 99.78 14.67 109.03 23
32.116 33.998 -0.373 5.608 27.85 0.00 24.11 96.44 96.50 13.94 105.13 26
32.216 33.989 -0.231 5.601 28.52 0.00 19.96 96.35 97.56 13.91 106.30 19
32.308 33.983 -0.084 5.600 29.37 0.00 24.25 96.36 95.52 14.21 104.62 27
32.416 33.979 0.048 5.591 30.66 0.00 19.89 96.21 14.43 97.24 106.64 20
32.512 33.980 0.177 5.591 31.66 0.00 29.34 96.25 14.76 94.75 104.46 28
32.612 33.985 0.334 5.579 32.29 0.00 20.46 96.18 14.65 93.88 103.58 19
32.724 33.972 0.482 5.574 31.35 0.00 23.89 96.12 14.71 90.95 100.76 26
32.804 33.982 0.606 5.564 31.07 0.00 29.19 96.09 15.78 93.65 104.56 35
32.924 33.983 0.761 5.559 30.98 0.00 24.79 95.96 15.54 90.56 101.29 26
33.004 33.976 0.882 5.553 31.28 0.00 18.61 95.95 16.80 89.43 101.33 19
33.112 33.980 1.034 5.548 33.47 0.00 21.57 95.75 16.12 88.15 99.47 23
33.220 33.980 1.175 5.538 32.57 0.00 29.84 95.83 17.06 87.43 99.58 32
33.304 33.977 1.283 5.533 34.22 0.00 26.00 95.78 17.58 86.83 99.56 26
33.416 33.967 1.442 5.526 35.54 0.00 40.03 95.68 17.86 81.44 94.52 36
33.508 33.974 1.559 5.525 35.79 0.00 23.61 95.51 18.65 79.88 93.72 23
33.612 33.978 1.686 5.512 39.31 0.00 36.71 95.48 18.61 77.78 91.56 38
33.708 33.993 1.810 5.517 39.52 0.00 29.82 95.41 19.44 78.22 92.82 28
33.804 33.970 1.958 5.507 37.65 0.00 19.43 95.34 19.99 73.62 88.81 19
33.924 33.992 2.138 5.489 38.32 0.00 54.62 95.27 20.63 72.69 88.46 57
34.020 33.978 2.261 5.485 37.82 0.00 26.31 95.07 20.11 69.53 85.01 23
34.116 34.002 2.346 5.486 37.61 0.00 27.16 95.08 21.10 69.22 85.53 23
34.212 33.995 2.466 5.471 44.31 0.00 23.42 94.98 20.94 65.79 82.00 21
34.316 33.984 2.621 5.463 41.37 0.00 32.79 94.82 21.18 65.30 81.79 29
34.408 33.995 2.749 5.466 43.82 0.00 27.45 94.84 21.93 65.00 82.17 23
34.508 33.999 2.883 5.468 45.39 0.00 64.45 94.81 21.59 64.44 81.24 31
34.612 33.993 3.017 5.447 46.74 0.00 35.23 94.62 22.53 62.16 79.97 21
34.708 33.998 3.155 5.439 47.13 0.00 42.56 94.77 22.26 61.87 79.34 37
34.816 34.002 3.287 5.433 46.38 0.00 37.77 94.78 22.10 61.29 78.60 31
34.872 34.011 3.422 5.425 41.39 0.00 36.79 94.77 22.35 60.69 78.29 30
35.012 34.008 3.577 5.421 40.63 0.00 37.29 94.79 22.37 58.37 75.98 29
35.112 34.018 3.688 5.424 39.25 0.00 21.14 94.76 22.53 57.66 75.43 18
35.200 34.014 3.838 5.411 39.83 0.00 31.24 94.77 22.21 57.83 75.27 28
35.308 34.027 3.980 5.406 39.09 0.00 28.06 94.74 22.65 57.37 75.27 25
35.408 34.024 4.107 5.403 38.10 0.00 31.69 94.76 22.91 57.68 75.81 29
35.516 34.017 4.240 5.390 42.47 0.00 41.30 94.79 22.82 56.24 74.27 39
35.616 34.025 4.366 5.380 42.14 0.00 33.37 94.73 23.08 56.29 74.59 29
35.728 34.035 4.515 5.377 41.95 0.00 29.15 94.78 22.54 54.30 72.03 21
35.804 34.045 4.609 5.376 41.54 0.00 52.26 94.76 22.93 54.85 72.90 40
35.920 34.035 4.772 5.365 39.51 0.00 29.84 94.74 22.51 51.93 69.62 26
36.004 34.042 4.900 5.356 41.43 0.00 28.80 94.67 22.98 52.49 70.59 23
36.120 34.042 5.049 5.347 42.66 0.00 28.63 94.67 22.54 50.31 68.02 24
36.216 34.048 5.207 5.350 42.13 0.00 27.30 94.67 23.07 50.94 69.07 25
36.312 34.058 5.316 5.343 44.41 0.00 44.05 94.77 22.63 47.88 65.84 40
36.412 34.057 5.433 5.334 47.35 0.00 39.55 94.73 21.93 42.11 59.68 29
36.512 34.043 5.545 5.315 49.64 0.00 47.81 94.60 21.60 41.36 58.76 29
36.616 34.071 5.676 5.312 50.40 0.00 45.32 94.35 21.56 43.03 60.27 30
36.716 34.085 5.797 5.301 49.20 0.00 48.22 94.14 22.48 47.79 65.55 34
36.816 34.100 5.841 5.312 48.48 0.00 47.33 94.11 23.22 49.30 67.61 33
36.924 34.125 5.940 5.308 47.47 0.00 34.73 94.12 23.63 50.50 69.20 22
37.004 34.139 5.970 5.297 46.68 0.00 37.71 94.17 23.38 50.47 68.93 27
37.116 34.162 6.008 5.307 45.33 0.00 34.75 94.33 22.97 48.51 66.62 28
37.212 34.203 6.016 5.313 44.25 0.00 42.08 94.53 22.25 44.69 62.30 32
37.308 34.239 6.044 5.309 43.89 0.00 41.61 94.60 21.37 41.53 58.51 33
37.404 34.259 6.029 5.307 44.70 0.00 39.41 94.59 20.90 41.00 57.45 33
37.516 34.310 6.043 5.301 46.40 0.00 37.35 94.56 20.30 38.89 54.73 32
37.620 34.353 6.066 5.307 46.91 0.00 32.07 94.47 21.33 43.12 59.65 27
37.716 34.385 6.046 5.304 47.35 0.00 40.92 94.46 21.34 43.72 60.18 35
37.816 34.404 6.059 5.306 49.02 0.00 46.05 94.47 21.13 42.92 59.29 38
37.912 34.431 6.073 5.299 50.69 0.00 46.16 94.47 21.26 42.72 59.24 36
38.004 34.467 6.076 5.300 52.47 0.00 43.03 94.39 21.28 43.63 60.17 29
38.116 34.498 6.103 5.295 53.41 0.00 51.88 94.35 21.07 44.17 60.43 35
38.220 34.536 6.088 5.306 52.60 0.00 49.90 94.22 21.95 45.81 62.93 38
38.304 34.575 6.113 5.304 51.98 0.00 44.63 94.33 22.09 46.48 63.63 32
38.416 34.622 6.099 5.302 50.96 0.00 47.82 94.22 21.93 45.69 62.73 25
38.524 34.641 6.114 5.302 49.83 0.00 39.97 94.30 22.32 46.21 63.58 26
38.608 34.678 6.118 5.300 48.07 0.00 41.83 94.32 22.20 46.20 63.44 28
38.712 34.732 6.105 5.309 48.14 0.00 38.22 94.35 22.52 45.97 63.55 28
38.804 34.771 6.109 5.308 47.97 0.00 44.76 94.45 22.43 46.94 64.40 34
38.916 34.812 6.085 5.310 47.66 0.00 39.37 94.33 22.32 47.19 64.60 29
39.028 34.852 6.073 5.308 48.42 0.00 45.29 94.31 22.00 47.86 64.93 35
39.092 34.900 6.064 5.310 48.79 0.00 49.20 94.29 22.49 47.75 65.30 30
39.212 34.943 6.076 5.312 48.30 0.00 39.04 94.35 21.90 46.13 63.05 30
39.304 34.976 6.060 5.305 48.28 0.00 47.28 94.30 21.96 47.79 64.79 31
39.408 35.028 6.051 5.317 46.29 0.00 40.62 94.30 21.43 48.14 64.59 24
39.504 35.063 6.042 5.318 44.32 0.00 41.57 94.20 22.53 48.36 65.96 31
39.612 35.109 6.048 5.311 43.69 0.00 38.88 94.28 21.36 47.50 63.90 30
39.708 35.148 6.028 5.315 42.75 0.00 30.83 94.36 21.83 46.90 63.72 25
39.816 35.175 6.023 5.314 45.78 0.00 34.58 94.42 21.53 46.08 62.59 27
39.908 35.217 6.023 5.311 45.35 0.00 33.81 94.36 21.76 47.49 64.22 26
40.020 35.249 6.033 5.311 46.31 0.00 37.41 94.39 21.30 47.26 63.54 30
40.124 35.294 6.012 5.308 57.83 0.00 61.16 94.41 21.14 45.91 62.04 49
40.204 35.341 6.027 5.315 58.69 0.00 37.74 94.41 21.61 47.30 63.84 29
40.312 35.372 6.025 5.315 59.44 0.00 45.77 94.47 46.41 21.23 62.56 35
40.404 35.413 6.017 5.319 59.10 0.00 111.19 94.43 46.90 21.28 63.10 58
40.604 35.485 6.002 5.321 55.77 0.00 41.20 94.31 42.29 19.78 57.22 30
40.712 35.534 6.012 5.317 62.10 0.00 39.78 94.47 46.61 21.09 62.62 27
40.816 35.556 6.011 5.310 61.67 0.00 38.14 94.49 46.11 21.37 62.38 26
40.912 35.600 5.999 5.318 51.07 0.00 38.20 94.47 46.66 20.84 62.45 28
41.004 35.647 6.000 5.317 52.10 0.00 82.67 94.46 46.59 21.21 62.71 62
41.204 35.708 6.015 5.318 56.15 0.00 42.56 94.48 42.15 19.60 56.75 34
41.312 35.751 6.007 5.319 60.74 0.00 37.18 94.49 46.62 21.14 62.66 30
41.404 35.772 6.001 5.316 61.65 0.00 48.24 94.57 46.56 21.24 62.66 38
41.508 35.808 6.003 5.322 55.28 0.00 68.11 94.55 45.99 21.11 61.94 57
41.616 35.858 6.009 5.325 54.50 0.00 69.87 94.62 45.96 21.21 62.00 57
41.808 35.926 5.999 5.320 54.64 0.00 44.92 94.69 42.73 19.28 56.90 34
41.904 35.977 5.988 5.318 56.03 0.00 38.25 94.60 44.62 20.88 60.46 31
42.016 36.002 5.992 5.310 52.77 0.00 37.16 94.50 40.37 19.39 55.16 30
42.128 35.984 5.967 5.304 53.71 0.00 37.73 94.26 40.32 19.49 55.21 26
42.204 36.006 5.961 5.314 55.94 0.00 56.84 94.17 46.61 21.21 62.66 42
42.308 35.992 5.941 5.324 58.84 0.00 44.84 94.22 46.92 21.52 63.26 34
42.416 35.987 5.910 5.330 60.01 0.00 76.10 94.40 44.17 20.93 60.14 44
42.608 35.930 5.840 5.329 61.00 0.00 59.90 94.65 33.43 16.49 46.11 43
42.716 35.892 5.777 5.332 60.24 0.00 58.31 94.60 43.56 20.76 59.34 47
42.812 35.851 5.796 5.335 60.63 0.00 45.63 94.52 45.46 21.23 61.63 36
42.908 35.814 5.762 5.331 54.18 0.00 45.92 94.50 46.35 21.49 62.72 36
43.012 35.797 5.709 5.336 53.45 0.00 52.89 94.50 45.47 21.17 61.53 36
43.104 35.759 5.683 5.337 53.79 0.00 47.89 94.59 47.41 21.61 63.93 37
43.220 35.734 5.634 5.327 54.04 0.00 31.50 94.56 46.16 21.28 62.45 26
43.304 35.682 5.621 5.339 54.30 0.00 54.84 94.48 46.44 21.54 63.00 38
43.516 35.628 5.527 5.337 52.01 0.00 59.67 94.36 42.72 19.47 57.37 42
43.616 35.591 5.501 5.334 51.92 0.00 46.50 94.38 47.69 21.35 64.02 30
43.708 35.551 5.489 5.337 52.29 0.00 46.95 94.36 47.86 21.66 64.52 33
43.812 35.519 5.449 5.342 51.42 0.00 36.98 94.39 47.64 21.20 63.83 28
43.900 35.477 5.393 5.356 48.58 0.00 47.27 94.41 48.40 21.36 64.75 37
44.036 35.442 5.329 5.346 48.99 0.00 34.47 94.43 47.53 20.71 63.31 25
44.112 35.397 5.322 5.353 49.86 0.00 48.77 94.44 48.92 21.33 65.27 38
44.216 35.351 5.278 5.347 50.70 0.00 40.47 94.41 49.11 21.30 65.47 33
44.316 35.317 5.242 5.359 48.82 0.00 47.55 94.46 50.41 21.38 66.80 34
44.408 35.274 5.200 5.363 48.57 0.00 52.79 94.42 50.79 21.53 67.41 27
44.500 35.228 5.169 5.353 46.54 0.00 41.54 94.53 49.61 21.18 65.82 25
44.612 35.185 5.143 5.351 48.55 0.00 33.92 94.48 48.96 21.43 65.48 21
44.708 35.141 5.087 5.361 47.67 0.00 33.05 94.51 49.81 21.16 65.98 23
44.804 35.111 5.051 5.362 46.86 0.00 34.82 94.56 48.88 21.99 65.96 27
44.908 35.059 5.026 5.355 46.69 0.00 54.58 94.53 49.94 21.43 66.46 43
45.000 35.032 4.970 5.358 48.22 0.00 43.14 94.48 50.83 20.74 66.64 32
45.108 34.987 4.957 5.366 48.95 0.00 45.50 94.39 52.38 21.01 68.49 30
45.208 34.950 4.923 5.361 50.87 0.00 39.76 94.44 50.88 21.12 67.10 27
45.296 34.915 4.879 5.364 47.09 0.00 43.15 94.42 52.18 21.12 68.44 30
45.416 34.869 4.839 5.366 45.55 0.00 35.76 94.44 50.92 20.83 66.90 24
45.508 34.831 4.791 5.368 43.64 0.00 46.90 94.49 51.30 20.93 67.33 32
45.616 34.788 4.754 5.365 42.37 0.00 27.87 94.45 52.83 20.68 68.65 20
45.712 34.749 4.720 5.374 40.96 0.00 32.68 94.51 52.25 20.77 68.15 25
45.816 34.709 4.660 5.374 40.94 0.00 32.01 94.47 20.74 52.74 68.68 27
45.916 34.678 4.638 5.378 39.57 0.00 29.90 94.52 20.63 54.61 70.40 22
46.008 34.632 4.609 5.374 39.37 0.00 31.79 94.51 20.99 53.12 69.29 26
46.112 34.599 4.555 5.380 40.34 0.00 37.47 94.58 20.70 53.88 69.74 26
46.208 34.553 4.521 5.382 42.58 0.00 36.80 94.63 20.75 54.16 70.04 27
46.308 34.520 4.493 5.382 44.78 0.00 27.10 94.55 21.10 54.29 70.57 20
46.412 34.483 4.447 5.384 46.20 0.00 36.66 94.65 20.67 53.20 69.05 25
46.512 34.441 4.429 5.382 45.85 0.00 48.03 94.71 20.89 54.90 70.96 27
46.612 34.399 4.401 5.383 44.29 0.00 45.77 94.70 20.75 54.02 69.96 34
46.704 34.368 4.345 5.384 45.17 0.00 44.83 94.80 20.72 54.53 70.41 36
46.812 34.329 4.321 5.380 47.52 0.00 35.34 94.78 21.13 55.70 71.99 27
46.908 34.303 4.292 5.370 45.10 0.00 27.33 94.77 21.35 55.59 72.15 20
47.000 34.260 4.238 5.377 49.12 0.00 32.10 94.81 21.21 56.17 72.57 24
47.108 34.222 4.225 5.386 49.11 0.00 52.59 94.79 20.57 52.27 68.24 42
47.204 34.181 4.159 5.372 50.28 0.00 33.14 94.80 20.43 48.18 64.31 28
47.304 34.143 4.110 5.375 50.83 0.00 76.13 94.66 20.14 50.95 66.78 58
47.416 34.114 4.038 5.366 52.40 0.00 44.45 94.46 20.01 52.09 67.79 32
47.512 34.085 3.960 5.378 49.25 0.00 41.61 94.38 21.30 58.15 74.79 29
47.604 34.062 3.882 5.384 49.31 0.00 31.80 94.30 21.71 59.68 76.56 24
47.712 34.058 3.746 5.393 43.06 0.00 43.36 94.37 21.74 59.63 76.55 32
47.804 34.037 3.649 5.406 40.72 0.00 33.91 94.58 21.57 59.60 76.54 27
47.916 34.021 3.488 5.404 37.99 0.00 33.34 94.71 20.44 54.63 70.92 29
48.012 34.013 3.351 5.413 37.13 0.00 32.59 94.94 20.19 50.42 66.65 28
48.104 34.026 3.244 5.418 35.46 0.00 26.95 95.00 20.66 54.46 70.98 23
48.212 34.021 3.075 5.420 36.92 0.00 22.65 94.99 21.87 63.37 80.51 21
48.304 34.004 2.960 5.427 37.02 0.00 25.57 95.03 22.16 66.79 84.04 23
48.412 34.005 2.786 5.441 38.83 0.00 29.26 95.10 21.40 65.17 81.79 27
48.516 34.024 2.656 5.454 37.86 0.00 40.36 95.23 21.00 65.79 82.06 31
48.620 34.013 2.502 5.452 37.07 0.00 32.57 95.29 20.73 65.52 81.59 26
48.704 33.987 2.397 5.454 39.22 0.00 44.83 95.23 21.20 68.27 84.68 42
48.808 33.981 2.236 5.462 37.16 0.00 21.08 95.27 21.05 69.93 86.24 19
48.908 33.964 2.061 5.462 35.07 0.00 17.17 95.49 21.23 72.76 89.15 17
49.028 33.989 1.942 5.485 34.80 0.00 38.54 95.49 20.87 76.56 92.62 33
49.096 33.975 1.818 5.488 32.86 0.00 18.10 95.61 20.75 80.55 96.41 16
49.212 33.975 1.635 5.485 35.08 0.00 27.63 95.70 20.10 82.57 97.78 27
49.312 33.955 1.506 5.510 35.20 0.00 29.66 95.84 19.78 83.28 98.21 27
49.408 33.944 1.337 5.507 32.57 0.00 28.93 95.90 19.15 86.18 100.36 29
49.512 33.959 1.155 5.514 32.66 0.00 34.03 96.00 18.51 87.18 100.78 34
49.604 33.941 0.999 5.521 31.40 0.00 17.74 96.11 18.39 91.40 104.80 17
49.708 33.956 0.848 5.525 30.62 0.00 19.98 96.14 17.66 90.95 103.66 18
49.816 33.968 0.676 5.537 28.12 0.00 15.17 96.25 17.67 95.58 108.20 15
49.904 33.943 0.510 5.534 25.49 0.00 17.60 96.29 17.16 97.18 109.25 20
50.008 33.938 0.370 5.548 26.13 0.00 24.83 96.42 16.80 98.59 110.31 27
50.120 33.941 0.212 5.559 25.26 0.00 11.86 96.46 16.64 100.79 112.25 13
50.204 33.959 0.073 5.567 25.54 0.00 16.57 96.47 16.24 100.42 111.47 16
50.308 33.938 -0.078 5.577 26.33 0.00 21.99 96.59 15.75 100.69 111.22 27
50.412 33.947 -0.238 5.578 25.86 0.00 13.58 96.63 15.86 104.41 114.99 13
50.504 33.941 -0.377 5.584 26.74 0.00 18.10 96.64 15.96 103.97 114.52 18
50.612 33.947 -0.546 5.592 26.74 0.00 23.06 96.69 15.83 103.18 113.53 27
50.704 33.956 -0.690 5.600 25.86 0.00 21.60 96.69 16.00 103.23 113.63 28
50.804 33.936 -0.824 5.605 27.02 0.00 18.20 96.70 16.72 101.69 112.60 20
50.908 33.923 -0.999 5.610 27.39 0.00 16.70 96.70 17.59 100.33 112.05 18
51.012 33.918 -1.157 5.620 25.76 0.00 15.52 96.66 19.77 99.10 112.88 17
51.100 33.927 -1.291 5.638 26.13 0.00 21.88 96.67 21.70 97.94 113.76 24
51.212 33.904 -1.454 5.643 29.00 0.00 21.15 96.69 23.59 97.16 114.89 23
51.308 33.907 -1.601 5.654 29.86 0.00 13.16 96.68 24.73 93.93 112.92 13
51.412 33.906 -1.761 5.641 30.44 0.00 24.34 96.67 26.87 90.89 112.16 28
51.500 33.916 -1.889 5.667 29.32 0.00 40.79 96.65 28.46 89.89 112.87 56
51.608 33.913 -2.048 5.668 29.87 0.00 24.72 96.61 29.56 88.30 112.53 28
51.712 33.921 -2.212 5.675 30.88 0.00 19.46 96.66 29.10 89.36 113.24 17
51.804 33.895 -2.346 5.687 29.61 0.00 17.38 96.66 29.92 86.59 111.36 19
51.908 33.931 -2.508 5.667 26.62 0.00 24.49 96.65 30.22 84.48 109.79 30
52.008 33.903 -2.659 5.713 26.68 0.00 19.63 96.65 30.33 83.26 108.83 20
52.104 33.906 -2.819 5.683 26.67 0.00 15.22 96.63 29.57 85.57 110.29 17
52.208 33.911 -2.979 5.693 29.53 0.00 17.34 96.66 31.24 83.42 109.86 20
52.312 33.904 -3.124 5.702 28.76 0.00 23.01 96.74 29.23 66.45 91.62 27
52.412 33.901 -3.294 5.647 28.74 0.00 19.67 96.71 24.84 63.03 84.21 22
52.508 33.849 -3.400 5.710 30.34 0.00 33.69 96.42 23.28 61.13 80.95 35
52.608 33.851 -3.540 5.672 33.46 0.00 21.95 96.25 22.49 68.89 87.92 20
52.708 33.808 -3.645 5.651 34.14 0.00 19.78 96.16 26.66 90.53 112.72 20
52.820 33.731 -3.743 5.701 34.51 0.00 26.19 96.18 28.41 102.55 126.12 29
52.908 33.681 -3.830 5.617 33.39 0.00 38.78 96.22 30.11 102.47 127.72 42
53.012 33.599 -3.874 5.631 33.77 0.00 30.09 96.28 29.66 100.56 125.45 34
53.112 33.498 -3.919 5.550 35.20 0.00 22.88 96.34 27.89 100.36 123.54 27
53.200 33.385 -3.949 5.554 35.17 0.00 26.09 96.48 24.93 87.15 107.89 30
53.312 33.269 -3.972 5.481 36.09 0.00 24.37 96.71 21.92 69.19 87.46 32
53.408 33.121 -3.964 5.478 37.60 0.00 29.23 96.86 22.24 57.22 75.98 35
53.504 32.994 -3.995 5.407 47.03 0.00 26.50 96.84 22.55 57.15 76.07 36
53.604 32.858 -3.995 5.340 49.42 0.00 45.91 96.72 23.51 64.25 83.84 60
53.712 32.720 -3.984 5.309 51.44 0.00 40.31 96.70 27.06 78.38 101.02 50
53.808 32.590 -3.983 5.252 52.34 0.00 90.27 96.70 27.35 74.78 97.88 99
53.900 32.461 -3.996 5.214 53.89 0.00 44.79 96.70 25.14 71.30 92.31 51
54.032 32.282 -4.013 5.159 51.40 0.00 38.44 96.68 22.16 22.16 74.20 41
54.108 32.208 -4.037 5.108 54.13 0.00 38.50 96.64 65.63 22.50 84.07 45
54.212 32.067 -4.070 5.030 46.80 0.00 39.16 96.61 68.94 22.50 87.33 45
54.308 31.940 -4.074 4.987 43.68 0.00 30.11 96.62 75.90 24.81 96.38 34
54.416 31.787 -4.082 4.928 40.93 0.00 59.24 96.72 72.15 24.43 92.43 42
54.512 31.659 -4.098 4.891 38.08 0.00 38.14 96.84 69.69 22.85 88.43 31
54.604 31.553 -4.098 4.851 36.01 0.00 23.50 96.95 68.35 22.76 87.07 23
54.708 31.391 -4.098 4.774 34.54 0.00 19.07 96.98 56.26 21.78 74.28 20
54.816 31.233 -4.080 4.725 29.51 0.00 16.04 97.14 56.57 21.58 74.41 20
54.912 31.088 -4.061 4.691 26.30 0.00 22.15 97.18 53.03 21.52 70.75 23
55.016 30.918 -4.052 4.654 26.29 0.00 17.55 97.32 49.45 20.25 66.03 24
55.108 30.774 -4.020 4.607 26.22 0.00 22.47 97.40 44.92 18.57 59.81 32
55.212 30.634 -4.043 4.546 25.80 0.00 14.36 97.45 39.56 15.15 51.09 19
55.300 30.494 -4.014 4.513 25.59 0.00 21.62 97.49 41.60 15.19 52.97 32
55.404 30.328 -4.013 4.461 25.38 0.00 16.21 97.53 12.47 38.55 47.21 22
55.504 30.208 -4.031 4.401 23.68 0.00 12.99 97.60 11.40 38.57 46.14 20
55.608 30.031 -3.975 4.356 23.29 0.00 20.55 97.78 9.04 37.25 42.47 34
55.708 29.897 -4.006 4.301 21.78 0.00 16.75 97.72 7.17 36.31 39.86 24
55.812 29.750 -3.984 4.258 22.27 0.00 13.81 97.83 5.73 34.53 36.83 19
55.912 29.597 -3.987 4.198 22.54 0.00 11.73 97.87 5.92 36.64 39.14 14
56.008 29.471 -3.986 4.148 21.54 0.00 11.46 97.87 5.68 34.80 37.10 17
56.112 29.326 -3.984 4.121 22.59 0.00 19.80 97.92 5.64 36.07 38.25 33
56.204 29.159 -4.014 4.040 23.19 0.00 15.26 97.85 5.75 38.74 41.00 22
56.308 29.075 -3.996 4.006 23.16 0.00 13.89 97.89 5.71 37.46 39.76 21
56.420 28.906 -4.005 3.929 22.99 0.00 21.96 97.92 5.58 38.29 40.56 32
56.508 28.750 -4.019 3.867 21.51 0.00 14.18 97.93 5.90 40.42 42.86 16
56.604 28.616 -4.002 3.836 22.59 0.00 12.12 97.97 5.87 40.85 43.37 15
56.708 28.481 -3.994 3.783 22.50 0.00 9.41 97.91 5.90 40.51 43.01 13
56.804 28.337 -3.999 3.721 20.72 0.00 9.57 97.93 5.94 41.10 43.63 13
56.912 28.167 -4.010 3.654 20.86 0.00 22.48 97.89 5.86 40.75 43.22 37
57.004 28.043 -4.007 3.630 21.71 0.00 13.03 97.84 5.97 42.45 45.07 17
57.112 27.924 -4.012 3.581 22.26 0.00 11.12 97.78 6.06 41.67 44.34 17
57.208 27.720 -4.000 3.511 22.81 0.00 15.57 97.74 5.92 42.79 45.35 22
57.312 27.600 -3.994 3.466 21.54 0.00 17.75 97.70 6.05 42.45 45.01 26
57.404 27.486 -3.999 3.430 21.75 0.00 13.77 97.68 6.11 44.59 47.11 16
57.512 27.333 -4.008 3.376 22.71 0.00 13.56 97.66 6.25 42.06 44.68 17
57.608 27.151 -4.016 3.324 23.24 0.00 13.52 97.59 6.43 42.14 45.05 18
57.716 26.993 -3.991 3.245 22.64 0.00 14.76 97.58 6.22 40.10 42.84 19
57.808 26.894 -3.993 3.201 23.03 0.00 17.48 97.50 6.48 41.99 44.97 22
57.908 26.760 -3.993 3.139 22.75 0.00 19.27 97.58 6.48 40.43 43.25 30
58.008 26.615 -3.982 3.123 24.48 0.00 12.70 97.53 6.46 39.89 42.88 20
58.124 26.462 -3.987 3.043 24.82 0.00 15.18 97.48 37.25 37.25 40.25 22
58.208 26.334 -3.995 3.018 24.53 0.00 10.68 97.46 38.47 6.76 41.72 15
58.320 26.179 -3.994 2.931 24.77 0.00 25.50 97.44 36.34 6.76 39.65 39
58.412 26.012 -3.990 2.878 26.22 0.00 18.11 97.38 37.32 7.04 40.76 24
58.512 25.904 -3.996 2.841 26.56 0.00 16.31 97.41 36.35 7.29 40.05 17
58.608 25.801 -3.992 2.798 27.29 0.00 19.95 97.33 35.99 7.34 39.76 21
58.704 25.635 -4.001 2.734 26.46 0.00 23.40 97.34 37.37 7.74 41.60 35
58.820 25.444 -3.989 2.661 26.28 0.00 17.89 97.40 33.87 7.51 37.83 26
58.900 25.359 -3.992 2.631 25.93 0.00 16.32 97.35 35.51 7.92 39.78 21
59.024 25.171 -3.993 2.586 25.87 0.00 19.99 97.37 32.09 7.99 36.47 30
59.116 25.021 -3.994 2.513 25.65 0.00 16.59 97.31 32.54 8.49 37.35 23
59.208 24.902 -4.004 2.489 26.68 0.00 13.88 97.34 32.87 8.75 37.91 15
59.300 24.773 -4.000 2.430 27.26 0.00 20.66 97.30 32.62 9.08 37.92 28
59.404 24.590 -3.995 2.375 26.83 0.00 21.70 97.25 32.30 9.21 37.64 29
59.508 24.438 -3.996 2.318 26.99 0.00 24.98 97.34 33.29 9.41 38.85 37
59.612 24.331 -4.006 2.281 27.50 0.00 20.64 97.33 32.74 9.71 38.59 28
59.712 24.204 -3.998 2.225 27.60 0.00 16.86 97.29 30.07 9.69 35.95 22
59.804 24.044 -4.014 2.150 27.00 0.00 16.03 97.32 31.86 10.10 38.03 21
59.924 23.911 -3.995 2.111 27.61 0.00 16.28 97.33 31.12 10.16 37.36 22
60.004 23.760 -4.008 2.066 27.37 0.00 20.61 97.35 32.24 10.35 38.60 30
60.112 23.678 -3.992 2.035 28.02 0.00 17.77 97.42 28.66 10.23 35.03 23
60.208 23.431 -4.005 1.945 28.77 0.00 29.26 97.35 24.96 10.25 31.45 44
60.300 23.360 -3.982 1.900 31.34 0.00 18.68 97.34 25.77 10.58 32.47 24
60.412 23.272 -3.977 1.878 30.40 0.00 20.79 97.33 26.99 10.64 33.55 26
60.512 23.190 -3.964 1.801 30.53 0.00 22.62 97.29 30.41 11.03 37.18 25
60.608 23.027 -3.948 1.761 30.29 0.00 35.74 97.32 33.47 11.34 40.46 50
60.704 22.985 -3.884 1.739 32.47 0.00 15.29 97.28 35.80 11.32 42.71 19
60.816 22.994 -3.831 1.731 31.90 0.00 18.46 97.29 36.52 11.20 43.33 22
60.924 22.900 -3.785 1.742 31.16 0.00 27.47 97.37 34.61 10.97 41.37 41
61.004 22.903 -3.743 1.730 31.24 0.00 37.66 97.41 33.84 10.95 40.63 55
61.112 22.861 -3.669 1.742 31.28 0.00 17.78 97.42 31.51 10.72 38.23 26
61.204 22.849 -3.597 1.752 30.56 0.00 18.20 97.41 32.28 11.13 39.20 27
61.316 22.907 -3.515 1.782 28.61 0.00 35.75 97.34 33.45 11.18 40.23 58
61.416 22.902 -3.442 1.782 26.00 0.00 15.38 97.34 34.56 11.54 41.39 21
61.508 22.915 -3.366 1.796 25.50 0.00 13.89 97.32 35.45 11.49 42.20 17
61.604 22.894 -3.298 1.780 25.48 0.00 15.18 97.33 35.08 11.49 41.73 20
61.716 22.861 -3.235 1.763 24.22 0.00 16.04 97.26 35.04 11.48 41.77 17
61.816 22.839 -3.175 1.769 24.43 0.00 14.11 97.14 34.75 11.61 41.60 16
61.916 22.814 -3.108 1.767 25.48 0.00 17.17 97.14 35.78 11.61 42.47 19
62.012 22.732 -3.046 1.754 27.14 0.00 26.68 97.10 36.46 11.67 42.96 27
62.112 22.740 -2.995 1.755 26.70 0.00 18.79 97.09 37.12 11.71 43.58 22
62.204 22.767 -2.912 1.767 29.67 0.00 21.53 97.02 38.02 11.69 44.50 27
62.316 22.751 -2.809 1.752 33.24 0.00 25.96 96.96 38.62 11.74 45.08 33
62.416 22.731 -2.736 1.762 31.27 0.00 13.40 96.89 39.45 12.08 46.14 14
62.504 22.807 -2.662 1.757 31.13 0.00 34.45 96.82 40.85 12.38 47.63 39
62.616 22.777 -2.586 1.763 33.20 0.00 42.21 96.74 43.62 12.60 50.47 46
62.708 22.770 -2.492 1.753 34.37 0.00 15.82 96.64 47.83 12.89 54.88 19
62.804 22.784 -2.419 1.763 35.04 0.00 15.29 96.49 52.97 13.18 60.18 16
62.920 22.872 -2.323 1.767 35.09 0.00 36.34 96.27 61.89 13.33 69.11 39
63.004 22.895 -2.261 1.774 31.89 0.00 36.77 96.17 68.96 13.27 76.09 41
63.124 22.890 -2.175 1.774 32.87 0.00 16.71 96.08 76.43 13.07 83.33 17
63.208 22.856 -2.105 1.763 34.08 0.00 35.31 96.00 81.77 12.94 88.55 38
63.312 22.856 -2.024 1.764 34.94 0.00 19.66 95.87 87.11 12.70 93.70 17
63.412 22.872 -1.938 1.772 35.01 0.00 21.52 95.74 92.40 12.48 98.78 21
63.516 22.835 -1.870 1.764 34.98 0.00 23.83 95.70 92.08 11.99 98.13 23
63.616 22.871 -1.802 1.766 33.70 0.00 40.83 95.64 89.59 11.54 95.58 40
63.716 22.853 -1.716 1.768 38.88 0.00 37.18 95.60 90.72 11.33 96.63 35
63.812 22.862 -1.632 1.776 39.01 0.00 18.71 95.70 88.17 11.15 94.09 13
63.908 22.843 -1.557 1.766 38.27 0.00 25.23 95.71 88.11 11.04 94.06 22
64.036 22.865 -1.473 1.768 35.71 0.00 55.21 95.68 87.20 10.85 92.99 52
64.100 22.861 -1.425 1.772 33.06 0.00 21.39 95.63 89.11 10.63 94.81 17
64.216 22.874 -1.348 1.778 38.56 0.00 20.58 95.63 85.86 10.39 91.43 17
64.308 22.870 -1.263 1.764 41.58 0.00 23.09 95.60 87.17 10.12 92.57 23
64.408 22.851 -1.195 1.758 39.76 0.00 15.88 95.57 86.73 10.12 92.24 14
64.504 22.815 -1.121 1.760 41.77 0.00 53.32 95.63 78.71 9.40 83.83 33
64.620 22.875 -1.053 1.749 42.40 0.00 47.58 95.59 76.35 9.04 81.30 38
64.708 22.834 -0.979 1.757 49.33 0.00 45.19 95.56 83.72 8.86 88.44 40
64.804 22.809 -0.907 1.759 53.61 0.00 35.30 95.54 90.98 9.06 95.71 32
64.916 22.843 -0.822 1.780 51.61 0.00 24.62 95.69 82.98 8.62 87.59 23
65.020 22.793 -0.748 1.767 50.26 0.00 71.20 95.63 68.00 8.33 72.68 69
65.104 22.795 -0.685 1.752 50.07 0.00 48.20 95.61 71.22 8.08 75.78 44
65.188 22.770 -0.610 1.754 48.36 0.00 43.71 95.52 72.31 7.88 76.79 39
65.316 22.843 -0.522 1.754 48.54 0.00 40.27 95.49 81.57 8.08 85.99 35
65.416 22.880 -0.445 1.737 43.61 0.00 44.20 95.48 92.28 8.29 96.64 41
65.504 22.893 -0.370 1.731 41.30 0.00 24.94 95.47 93.84 8.35 98.29 22
65.616 22.904 -0.304 1.759 39.76 0.00 25.68 95.51 92.35 8.38 96.79 23
65.720 22.948 -0.246 1.732 40.57 0.00 37.15 95.46 93.22 8.07 97.36 35
65.808 23.051 -0.183 1.744 39.02 0.00 30.98 95.42 93.35 7.85 97.33 25
65.908 23.146 -0.132 1.737 38.87 0.00 30.91 95.27 98.44 7.59 102.12 27
66.008 23.348 -0.086 1.737 41.45 0.00 43.32 95.19 98.94 7.71 102.71 39
66.104 23.479 -0.045 1.744 39.97 0.00 33.05 95.23 99.62 7.66 103.35 29
66.216 23.592 -0.029 1.745 41.37 0.00 20.78 95.33 98.62 7.57 102.36 19
66.316 23.803 -0.009 1.745 42.88 0.00 41.69 95.59 95.05 7.31 98.69 42
66.412 23.992 -0.005 1.753 41.61 0.00 28.11 95.70 95.32 7.18 98.86 21
66.516 24.155 -0.002 1.750 42.88 0.00 38.15 95.65 90.78 6.98 94.17 30
66.608 24.400 -0.004 1.751 44.52 0.00 40.13 95.68 82.73 6.63 85.87 32
66.708 24.733 -0.011 1.765 43.24 0.00 34.70 95.63 84.12 6.39 87.00 32
66.808 24.994 -0.002 1.773 43.96 0.00 41.73 95.67 81.43 6.03 84.00 41
66.908 25.220 0.004 1.775 45.63 0.00 35.34 95.76 76.96 5.74 79.39 31
67.008 25.495 0.023 1.796 44.05 0.00 35.26 95.86 63.21 5.21 65.53 38
67.108 25.783 0.039 1.773 42.19 0.00 31.95 96.02 63.09 4.95 65.15 37
67.208 26.122 0.051 1.772 42.87 0.00 54.08 96.07 67.78 4.96 69.66 56
67.308 26.423 0.060 1.778 41.18 0.00 32.71 96.02 76.70 4.90 78.36 35
67.412 26.765 0.069 1.741 40.17 0.00 22.15 96.08 94.26 4.77 95.46 22
67.508 26.998 0.069 1.774 42.28 0.00 44.13 96.15 87.81 4.59 88.89 51
67.616 27.288 0.070 1.767 41.31 0.00 21.48 96.20 75.98 4.27 77.03 24
67.700 27.582 0.072 1.779 45.68 0.00 26.70 96.21 80.44 4.09 81.41 30
67.808 27.985 0.068 1.729 48.36 0.00 46.94 96.16 81.78 3.98 82.71 48
67.908 28.258 0.058 1.749 46.80 0.00 47.61 96.19 91.69 4.12 92.49 49
68.000 28.394 0.056 1.762 48.07 0.00 63.30 96.20 99.87 4.25 100.61 68
68.120 28.692 0.045 1.749 47.20 0.00 42.34 96.17 95.44 4.18 96.08 42
68.204 29.087 0.041 1.743 45.96 0.00 35.84 96.31 95.61 4.09 96.24 33
68.308 29.444 0.037 1.733 44.84 0.00 32.49 96.27 90.33 4.07 90.98 36
68.408 29.766 0.030 1.741 38.31 0.00 22.82 96.27 88.69 4.02 89.29 24
68.516 30.108 0.037 1.752 36.97 0.00 36.01 96.34 90.67 3.98 91.25 36
68.612 30.369 0.026 1.730 35.71 0.00 38.76 96.39 86.61 3.98 87.21 42
68.708 30.627 0.018 1.723 34.52 0.00 15.54 96.35 97.26 4.11 97.80 16
68.804 31.029 0.015 1.727 34.85 0.00 31.17 96.32 99.55 4.19 100.05 32
68.916 31.341 0.019 1.736 34.81 0.00 24.48 96.39 97.07 4.03 97.55 29
69.024 31.647 0.021 1.776 32.80 0.00 22.21 96.50 93.85 4.06 94.35 28
69.092 31.859 0.011 1.774 34.32 0.00 24.76 96.49 95.86 4.16 96.38 31
69.208 32.237 0.013 1.749 32.63 0.00 38.13 96.50 80.45 3.88 80.96 51
69.312 32.622 0.016 1.787 30.70 0.00 24.90 96.46 93.95 4.05 94.43 28
69.412 32.878 0.008 1.768 32.79 0.00 26.49 96.39 100.39 4.11 100.86 32
69.512 33.157 0.009 1.782 35.13 0.00 19.37 96.52 95.40 4.06 95.80 23
69.604 33.393 0.009 1.790 32.18 0.00 13.68 96.53 98.19 4.11 98.62 15
69.720 33.810 0.008 1.745 30.28 0.00 35.81 96.44 95.45 4.07 95.88 47
69.812 34.136 0.007 1.738 30.36 0.00 40.83 96.47 99.11 4.09 99.50 46
69.908 34.382 0.004 1.752 31.01 0.00 19.78 96.51 4.12 4.12 96.18 21
70.012 34.629 -0.000 1.766 37.40 0.00 10.55 96.55 4.10 101.30 101.68 10
70.112 34.980 0.012 1.757 34.51 0.00 26.44 96.56 4.01 93.42 93.79 34
70.216 35.230 -0.002 1.787 35.40 0.00 24.00 96.59 3.91 85.11 85.53 30
70.320 35.588 -0.001 1.788 38.33 0.00 56.31 96.58 4.07 90.68 91.13 77
70.412 35.904 0.003 1.775 45.94 0.00 17.95 96.65 4.13 99.27 99.68 20
70.508 36.067 -0.001 1.769 46.82 0.00 45.03 96.65 4.10 102.62 103.01 42
70.616 36.570 0.002 1.779 45.59 0.00 38.13 96.68 3.95 86.31 86.70 42
70.716 36.832 -0.003 1.746 42.51 0.00 64.95 96.71 3.91 84.08 84.54 80
70.808 37.170 0.003 1.740 45.48 0.00 32.74 96.70 4.08 97.64 98.10 36
70.920 37.466 -0.003 1.756 41.69 0.00 17.50 96.71 4.10 100.28 100.73 19
71.004 37.640 -0.000 1.737 38.73 0.00 36.84 96.73 4.16 104.09 104.59 47
71.116 37.997 0.011 1.746 33.10 0.00 36.63 96.72 4.08 100.10 100.55 47
71.212 38.314 0.017 1.715 30.93 0.00 20.75 96.80 4.07 96.94 97.41 25
71.308 38.605 -0.001 1.706 31.46 0.00 17.29 96.80 3.99 91.48 92.01 20
71.416 38.825 -0.010 1.779 29.70 0.00 23.43 96.76 4.01 86.50 87.05 28
71.512 39.111 -0.007 1.740 29.43 0.00 17.23 96.88 4.10 106.72 107.20 21
71.604 39.437 -0.005 1.759 29.71 0.00 18.97 96.93 4.08 94.68 95.21 25
71.716 39.778 -0.003 1.720 31.00 0.00 22.59 96.90 4.08 95.36 95.92 29
71.808 40.056 -0.019 1.705 30.56 0.00 34.98 96.97 4.16 105.35 105.89 49
71.912 40.387 -0.020 1.730 31.01 0.00 20.49 96.98 4.17 102.01 102.57 26
72.004 40.636 -0.011 1.728 31.04 0.00 26.42 97.01 4.23 101.09 101.85 36
72.104 40.889 -0.029 1.737 30.45 0.00 20.40 97.03 4.30 98.66 99.38 25
72.212 41.220 -0.013 1.754 34.76 0.00 21.01 97.09 4.32 89.51 90.41 29
72.304 41.550 -0.036 1.730 34.63 0.00 18.75 96.99 4.34 84.03 85.06 25
72.408 41.845 -0.047 1.732 33.31 0.00 17.83 96.88 4.51 80.88 82.19 22
72.512 42.235 -0.055 1.730 34.92 0.00 64.60 96.84 4.95 101.17 102.69 48
72.612 42.521 -0.078 1.720 35.60 0.00 22.15 96.86 5.71 102.72 104.94 25
72.704 42.794 -0.093 1.721 37.41 0.00 19.33 96.93 6.29 88.40 91.41 24
72.804 43.130 -0.089 1.743 37.73 0.00 31.20 96.84 7.42 68.27 72.55 41
72.920 43.432 -0.127 1.718 31.22 0.00 28.51 96.36 10.71 59.39 67.07 33
73.012 43.738 -0.126 1.729 31.30 0.00 31.09 95.96 20.19 60.50 77.65 34
73.104 44.004 -0.097 1.727 33.82 0.00 20.75 95.70 36.40 80.49 113.44 19
73.200 44.263 -0.020 1.709 32.23 0.00 18.99 95.61 47.03 92.60 135.92 16
73.312 44.528 -0.015 1.722 32.41 0.00 19.68 95.62 44.14 92.46 133.02 19
73.404 44.742 0.051 1.748 30.80 0.00 33.98 95.64 45.81 88.63 130.91 33
73.508 44.997 0.157 1.728 30.32 0.00 20.76 95.77 45.86 87.00 129.34 20
73.612 45.152 0.231 1.763 29.95 0.00 25.97 95.73 47.84 87.56 131.80 23
73.700 45.328 0.312 1.748 30.60 0.00 20.61 95.82 49.52 95.45 141.33 19
73.808 45.499 0.483 1.747 29.74 0.00 16.19 95.74 51.14 96.79 144.22 12
73.912 45.660 0.677 1.724 29.58 0.00 16.18 95.75 50.32 105.27 151.88 14
74.032 45.788 0.833 1.757 30.07 0.00 23.91 95.71 49.89 107.47 153.67 20
74.108 45.904 1.018 1.773 34.87 0.00 28.31 95.72 50.56 104.94 151.75 27
74.200 45.992 1.223 1.763 37.03 0.00 19.64 95.70 49.92 97.48 143.64 18
74.308 46.054 1.444 1.750 41.43 0.00 29.29 95.67 46.15 97.59 140.01 30
74.412 46.107 1.713 1.764 41.64 0.00 56.77 95.60 43.19 91.46 130.91 43
74.504 46.126 1.945 1.756 40.92 0.00 30.94 95.72 44.23 87.20 127.62 20
74.612 46.188 2.250 1.767 41.16 0.00 47.90 96.08 32.50 48.89 77.94 36
74.704 46.163 2.499 1.758 41.65 0.00 28.71 96.49 41.73 17.96 56.51 31
74.808 46.200 2.843 1.782 35.93 0.00 25.79 96.92 38.45 10.15 45.55 34
74.908 46.170 3.150 1.840 34.24 0.00 20.58 97.14 39.37 7.43 43.68 28
75.020 46.170 3.448 1.762 30.17 0.00 33.16 97.15 43.24 5.94 46.03 51
75.112 46.141 3.741 1.748 29.89 0.00 16.76 97.07 54.43 5.51 56.38 22
75.204 46.130 4.040 1.762 29.21 0.00 18.97 97.09 55.64 5.21 57.14 24
75.304 46.129 4.358 1.755 29.20 0.00 18.81 97.08 49.92 4.84 51.16 23
75.412 46.112 4.666 1.765 27.14 0.00 23.76 97.14 51.69 4.77 52.78 33
75.504 46.113 4.973 1.770 28.03 0.00 19.27 97.17 53.50 4.80 54.51 29
75.608 46.118 5.256 1.770 27.96 0.00 20.83 97.08 51.68 4.63 52.57 29
75.712 46.121 5.561 1.761 29.00 0.00 19.06 97.05 55.10 4.67 55.89 22
75.812 46.124 5.838 1.766 28.25 0.00 19.90 97.01 54.70 4.57 55.45 26
75.912 46.122 6.187 1.754 27.97 0.00 19.42 97.04 54.63 4.53 55.32 27
76.004 46.119 6.487 1.762 29.59 0.00 26.76 97.03 52.88 4.51 53.55 40
76.112 46.105 6.804 1.780 29.77 0.00 19.19 97.03 50.70 4.46 51.30 26
76.216 46.095 7.102 1.816 31.01 0.00 16.84 97.07 51.75 4.37 52.31 21
76.312 46.082 7.446 1.805 32.17 0.00 31.60 97.15 49.54 4.39 50.01 52
76.404 46.064 7.700 1.790 30.48 0.00 23.33 97.07 50.55 4.38 51.02 28
76.508 46.040 8.023 1.795 29.85 0.00 30.32 97.02 49.22 4.38 49.66 33
76.620 46.039 8.378 1.795 28.90 0.00 27.57 97.00 49.42 4.39 49.84 39
76.712 46.013 8.677 1.789 27.06 0.00 16.78 96.97 47.84 4.34 48.20 22
76.812 46.005 8.974 1.790 26.47 0.00 14.96 96.98 47.96 4.36 48.34 17
76.904 46.013 9.234 1.808 25.28 0.00 13.42 96.99 46.92 4.37 47.33 17
77.016 46.011 9.569 1.816 23.60 0.00 19.53 97.03 46.94 4.32 47.27 26
77.104 46.001 9.868 1.816 23.40 0.00 19.77 97.04 46.83 4.37 47.16 30
77.220 46.002 10.181 1.809 23.86 0.00 20.98 96.97 46.49 4.34 46.84 29
77.304 46.005 10.455 1.807 24.83 0.00 15.64 97.03 4.37 46.72 46.99 19
77.400 46.002 10.748 1.798 25.35 0.00 15.86 96.99 4.37 46.65 46.99 19
77.504 46.008 11.087 1.810 26.02 0.00 16.82 97.09 4.36 46.53 46.84 21
77.608 46.001 11.389 1.796 25.96 0.00 16.52 97.09 4.34 46.48 46.79 24
77.712 46.004 11.718 1.804 26.20 0.00 26.57 97.04 4.34 45.46 45.79 41
77.816 45.999 11.995 1.835 26.65 0.00 20.38 97.03 4.32 46.40 46.75 28
77.908 46.009 12.255 1.827 26.89 0.00 19.36 97.10 4.35 45.76 46.11 29
78.008 46.001 12.570 1.829 26.29 0.00 17.67 97.07 4.38 46.33 46.71 24
78.112 45.999 12.871 1.811 26.02 0.00 16.24 97.05 4.37 47.65 47.99 19
78.208 46.010 13.197 1.821 26.04 0.00 19.39 97.14 4.26 46.53 46.89 29
78.312 45.990 13.493 1.829 26.85 0.00 15.74 97.05 4.36 48.39 48.80 23
78.408 45.995 13.759 1.822 26.84 0.00 21.53 97.09 4.39 48.15 48.58 32
78.508 46.002 14.033 1.807 27.67 0.00 20.66 97.11 4.41 48.52 49.00 24
78.612 46.010 14.366 1.827 26.99 0.00 24.20 97.10 4.39 50.08 50.54 30
78.700 46.005 14.630 1.804 27.46 0.00 17.53 97.13 4.45 50.77 51.22 24
78.804 46.004 14.957 1.815 27.31 0.00 24.70 97.15 4.48 51.46 51.96 40
78.916 46.007 15.273 1.823 28.56 0.00 14.91 97.20 4.48 52.77 53.26 18
79.036 46.021 15.625 1.819 27.34 0.00 16.52 97.20 4.52 52.22 52.83 25
79.100 46.008 15.847 1.824 27.07 0.00 19.81 97.20 4.53 53.44 54.03 30
79.216 46.007 16.174 1.810 26.57 0.00 29.50 97.26 4.66 53.28 54.00 48
79.312 46.020 16.437 1.826 27.24 0.00 17.28 97.22 4.69 51.72 52.68 23
79.404 46.024 16.758 1.827 27.78 0.00 15.54 97.19 4.84 53.98 55.07 20
79.512 46.031 17.115 1.823 27.91 0.00 17.34 97.15 5.05 55.70 57.05 26
79.612 46.069 17.394 1.827 27.05 0.00 18.91 97.07 5.50 58.22 59.92 23
79.708 46.100 17.658 1.825 28.24 0.00 19.85 97.03 6.24 58.68 61.16 25
79.812 46.109 18.022 1.845 29.26 0.00 20.73 97.08 7.28 50.21 53.97 29
79.908 46.143 18.310 1.800 29.11 0.00 23.37 96.92 8.79 44.61 50.04 33
80.012 46.151 18.634 1.799 34.85 0.00 25.47 96.47 13.23 44.49 54.40 33
80.108 46.138 18.923 1.781 36.46 0.00 22.80 96.00 25.32 46.93 68.90 24
80.212 46.140 19.177 1.766 38.18 0.00 16.57 95.65 60.59 43.11 100.23 16
80.304 46.009 19.493 1.758 39.69 0.00 59.48 95.65 74.28 46.58 117.16 69
80.404 46.030 19.721 1.780 39.20 0.00 33.78 95.66 95.08 46.05 137.34 28
80.516 46.018 19.917 1.794 39.10 0.00 32.95 95.69 82.64 47.93 126.82 28
80.604 45.862 20.173 1.738 41.23 0.00 36.00 95.72 75.90 47.55 119.73 30
80.712 45.757 20.367 1.760 36.87 0.00 21.18 95.77 88.59 46.11 131.02 20
80.804 45.684 20.520 1.772 36.58 0.00 21.79 95.76 91.87 47.34 135.37 22
80.908 45.496 20.693 1.751 35.31 0.00 31.95 95.70 84.40 48.65 129.25 33
81.004 45.407 20.809 1.822 33.67 0.00 31.88 95.66 81.85 48.05 126.17 30
81.108 45.168 20.946 1.780 34.07 0.00 28.14 95.63 87.37 50.15 133.76 30
81.204 44.931 21.063 1.792 35.63 0.00 23.62 95.59 87.04 47.24 130.51 22
81.312 44.718 21.180 1.805 34.89 0.00 22.38 95.61 88.33 48.02 132.53 21
81.412 44.511 21.220 1.824 34.01 0.00 23.76 95.58 98.30 48.84 143.18 25
81.504 44.260 21.273 1.837 32.85 0.00 32.43 95.62 101.81 48.69 146.47 35
81.620 43.976 21.309 1.838 33.33 0.00 26.78 95.86 87.38 40.33 123.88 26
81.704 43.685 21.357 1.820 33.47 0.00 23.52 96.08 78.32 28.06 102.88 26
81.812 43.407 21.343 1.848 32.88 0.00 23.56 96.55 61.42 13.91 72.14 30
81.916 43.084 21.350 1.849 31.60 0.00 27.50 96.88 70.17 9.32 76.09 36
82.008 42.809 21.331 1.864 31.51 0.00 24.09 97.02 71.99 7.44 75.99 30
82.104 42.530 21.309 1.882 30.71 0.00 20.67 96.88 96.08 6.59 98.91 26
82.212 42.223 21.311 1.878 33.24 0.00 23.39 96.86 103.26 5.75 105.13 28
82.300 41.934 21.282 1.881 33.30 0.00 26.12 96.84 95.10 5.25 96.60 35
82.400 41.634 21.284 1.875 34.84 0.00 17.70 96.91 87.45 4.98 88.78 21
82.504 41.380 21.288 1.885 35.26 0.00 40.03 97.00 79.37 4.85 80.63 36
82.604 41.078 21.287 1.901 33.93 0.00 29.58 96.95 101.43 4.81 102.37 34
82.708 40.720 21.304 1.906 33.03 0.00 33.95 96.88 110.92 4.82 111.75 47
82.812 40.428 21.295 1.920 33.12 0.00 23.61 96.83 103.58 4.68 104.42 29
82.912 40.178 21.297 1.904 30.05 0.00 14.34 96.78 119.99 4.80 120.74 15
83.004 39.844 21.297 1.914 29.00 0.00 20.05 96.77 107.83 4.71 108.52 23
83.112 39.541 21.295 1.924 27.40 0.00 18.38 96.79 111.78 4.69 112.38 23
83.208 39.286 21.269 1.924 27.82 0.00 17.27 96.79 110.95 4.65 111.57 21
83.312 38.960 21.259 1.933 27.87 0.00 20.18 96.84 107.92 4.66 108.48 22
83.408 38.637 21.243 1.951 28.56 0.00 22.77 96.79 107.36 4.58 107.91 22
83.508 38.360 21.227 1.955 29.76 0.00 27.06 96.74 100.15 4.47 100.67 36
83.608 38.046 21.221 1.963 31.23 0.00 15.12 96.72 104.80 4.52 105.31 18
83.720 37.683 21.200 1.956 32.42 0.00 25.04 96.68 104.40 4.52 104.86 30
83.812 37.344 21.189 1.970 32.00 0.00 25.18 96.67 102.80 4.50 103.25 33
83.912 37.077 21.189 1.981 31.92 0.00 27.11 96.66 105.45 4.54 105.94 36
84.032 36.704 21.186 1.981 33.04 0.00 28.86 96.59 100.92 4.48 101.33 37
84.100 36.445 21.181 2.001 33.86 0.00 23.13 96.68 109.42 4.55 109.83 29
84.216 36.164 21.167 2.007 35.48 0.00 25.79 96.62 102.38 4.51 102.76 34
84.308 35.925 21.180 2.008 34.73 0.00 23.25 96.59 105.88 4.53 106.31 24
84.400 35.593 21.182 2.003 33.79 0.00 29.26 96.66 92.56 4.40 93.04 37
84.508 35.291 21.180 2.027 33.18 0.00 34.85 96.65 100.05 4.46 100.44 34
84.604 35.017 21.177 2.024 36.67 0.00 23.48 96.55 99.63 4.43 100.10 23
84.708 34.724 21.188 2.035 37.18 0.00 21.53 96.44 97.24 4.51 97.68 25
84.800 34.433 21.189 2.046 37.82 0.00 16.81 96.56 4.56 103.32 103.75 20
84.912 34.010 21.193 2.047 36.74 0.00 50.20 96.53 4.48 101.62 102.01 63
85.004 33.787 21.193 2.047 37.69 0.00 29.34 96.56 4.49 104.97 105.36 36
85.112 33.407 21.200 2.067 38.16 0.00 37.08 96.48 4.47 100.02 100.49 45
85.200 33.212 21.194 2.084 41.99 0.00 32.52 96.45 4.46 101.42 101.87 39
85.304 32.936 21.194 2.081 38.36 0.00 28.73 96.48 4.53 104.85 105.29 36
85.412 32.613 21.198 2.099 37.30 0.00 27.89 96.40 4.45 103.04 103.48 34
85.504 32.344 21.198 2.100 35.61 0.00 41.97 96.42 4.53 107.84 108.33 51
85.608 31.984 21.203 2.105 33.14 0.00 27.49 96.43 4.50 100.66 101.11 31
85.720 31.658 21.204 2.107 31.98 0.00 22.50 96.45 4.47 100.41 100.86 27
85.820 31.389 21.204 2.137 31.90 0.00 25.67 96.36 4.53 102.29 102.80 33
85.900 31.122 21.203 2.144 35.33 0.00 14.80 96.39 4.55 107.95 108.43 15
86.004 30.820 21.213 2.122 36.10 0.00 20.05 96.36 4.47 102.63 103.12 23
86.112 30.474 21.207 2.142 38.94 0.00 25.02 96.37 4.54 104.81 105.28 29
86.204 30.273 21.212 2.153 40.11 0.00 65.61 96.37 4.56 102.63 103.16 89
86.312 29.948 21.208 2.161 43.24 0.00 33.03 96.33 4.56 101.21 101.74 37
86.400 29.667 21.213 2.167 43.17 0.00 39.16 96.35 4.64 103.44 104.01 30
86.504 29.367 21.212 2.169 42.45 0.00 33.13 96.31 4.65 102.09 102.69 25
86.616 29.031 21.215 2.188 36.98 0.00 36.04 96.34 4.56 96.41 97.04 39
86.708 28.718 21.222 2.199 36.00 0.00 21.95 96.31 4.73 101.03 101.76 22
86.800 28.442 21.228 2.204 35.40 0.00 20.09 96.28 5.08 101.27 102.31 21
86.912 28.158 21.230 2.220 37.29 0.00 32.07 96.23 5.38 101.29 102.60 36
87.008 27.815 21.235 2.214 35.70 0.00 23.72 96.19 5.78 99.73 101.55 28
87.112 27.514 21.238 2.204 36.24 0.00 34.78 96.05 6.06 92.98 95.30 41
87.216 27.206 21.243 2.227 39.19 0.00 45.60 95.92 6.87 96.37 99.55 52
87.304 26.864 21.244 2.233 40.88 0.00 25.66 95.81 7.88 96.55 100.74 25
87.408 26.577 21.250 2.258 43.57 0.00 23.40 95.77 9.86 101.55 107.50 23
87.516 26.225 21.252 2.256 45.05 0.00 43.37 95.66 12.04 91.65 100.06 50
87.612 25.879 21.256 2.262 45.27 0.00 42.52 95.62 12.31 69.44 78.67 40
87.708 25.569 21.274 2.258 47.86 0.00 45.07 95.40 15.46 76.13 88.46 46
87.804 25.301 21.275 2.252 56.02 0.00 45.19 95.06 21.86 78.19 96.82 38
87.912 24.985 21.279 2.279 58.96 0.00 48.66 94.76 28.73 82.04 107.17 42
88.012 24.694 21.266 2.269 67.28 0.00 43.05 94.69 30.53 87.36 114.03 36
88.104 24.474 21.269 2.281 71.74 0.00 82.57 94.50 27.79 86.73 110.88 62
88.308 23.987 21.237 2.279 74.61 0.00 62.58 94.13 20.65 73.08 90.78 50
88.404 23.844 21.197 2.279 76.30 0.00 100.50 94.08 38.09 78.66 112.71 56
88.604 23.469 21.091 2.295 74.91 0.00 76.09 94.08 42.17 68.99 107.11 53
88.824 23.193 20.877 2.286 73.54 0.00 66.71 94.06 39.72 72.39 108.03 49
88.904 23.088 20.781 2.305 69.28 0.00 60.34 93.98 43.80 85.23 124.70 37
89.112 22.941 20.498 2.305 63.47 0.00 33.73 94.15 27.81 68.44 93.06 24
89.208 22.874 20.363 2.330 61.75 0.00 73.39 94.26 34.12 74.93 105.41 55
89.320 22.804 20.198 2.324 60.85 0.00 32.81 94.11 38.46 77.66 112.22 23
89.412 22.784 20.051 2.329 60.36 0.00 58.81 94.00 45.12 79.16 119.95 43
89.516 22.753 19.898 2.340 62.05 0.00 62.82 94.11 46.88 74.75 117.23 43
89.708 22.781 19.614 2.347 56.39 0.00 61.12 94.66 33.68 41.92 72.60 49
89.812 22.756 19.459 2.348 55.83 0.00 57.24 94.51 37.47 49.76 83.72 39
89.908 22.783 19.317 2.335 50.64 0.00 46.17 94.46 43.68 63.31 102.90 34
90.012 22.784 19.171 2.346 45.32 0.00 33.34 94.53 46.33 72.65 114.27 24
90.108 22.772 19.016 2.341 39.97 0.00 29.51 94.73 47.85 64.19 107.31 20
90.220 22.789 18.850 2.349 36.33 0.00 23.94 95.02 48.45 43.85 87.71 20
90.312 22.811 18.707 2.348 32.75 0.00 26.04 95.37 47.98 30.64 74.09 25
90.404 22.800 18.553 2.344 31.71 0.00 23.55 95.57 49.09 25.00 69.40 23
90.520 22.775 18.360 2.339 31.64 0.00 29.46 95.66 49.70 21.51 66.46 23
90.600 22.775 18.201 2.344 36.33 0.00 19.60 95.64 49.73 20.48 65.36 15
90.704 22.780 18.033 2.337 39.70 0.00 24.30 95.68 48.91 19.11 63.12 18
90.816 22.751 17.841 2.339 42.80 0.00 29.86 95.74 46.57 18.20 59.89 33
90.916 22.827 17.665 2.338 46.31 0.00 54.57 95.83 47.11 17.73 60.05 55
91.008 22.802 17.507 2.337 48.17 0.00 49.89 95.84 46.87 17.65 59.68 46
91.104 22.773 17.353 2.338 57.25 0.00 45.08 95.94 45.50 17.40 58.00 43
91.212 22.831 17.171 2.341 57.60 0.00 56.07 95.82 44.24 17.36 56.75 53
91.304 22.843 17.004 2.346 54.07 0.00 34.18 95.88 44.35 17.30 56.74 32
91.416 22.792 16.841 2.353 49.93 0.00 89.60 95.85 44.03 17.37 56.49 81
91.616 22.831 16.494 2.346 45.51 0.00 30.66 95.91 39.15 16.40 50.90 28
91.704 22.853 16.367 2.350 39.97 0.00 29.89 95.90 40.39 16.90 52.32 29
91.816 22.873 16.192 2.345 40.74 0.00 19.97 95.89 40.54 17.31 52.80 16
91.916 22.875 16.022 2.345 29.44 0.00 15.64 95.92 39.80 17.18 51.96 15
92.020 22.873 15.850 2.349 28.37 0.00 14.95 95.91 38.85 17.25 51.13 12
92.132 22.847 15.682 2.353 27.74 0.00 36.58 95.92 38.63 17.18 50.84 36
92.220 22.850 15.524 2.347 34.42 0.00 10.71 95.92 37.50 17.14 49.57 10
92.308 22.864 15.377 2.347 36.81 0.00 22.29 95.86 36.60 17.42 49.00 25
92.404 22.855 15.236 2.352 42.52 0.00 25.45 95.89 36.02 17.23 48.17 22
92.524 22.858 15.011 2.354 44.90 0.00 65.59 95.91 34.38 17.10 46.49 62
92.608 22.879 14.902 2.353 48.02 0.00 31.35 95.91 31.50 16.41 43.24 28
92.704 22.840 14.754 2.346 48.63 0.00 57.50 95.72 29.77 16.02 41.33 57
92.816 22.877 14.607 2.347 51.32 0.00 55.33 95.68 30.16 16.05 41.78 52
92.920 22.901 14.484 2.349 45.39 0.00 32.21 95.62 32.30 16.92 44.40 27
93.012 22.907 14.384 2.351 45.68 0.00 28.96 95.61 33.39 17.13 45.56 24
93.112 22.886 14.276 2.352 45.10 0.00 46.57 95.68 32.08 17.21 44.29 44
93.212 22.914 14.204 2.356 55.63 0.00 25.87 95.76 30.18 16.88 42.28 25
93.312 22.944 14.133 2.353 67.13 0.00 33.69 95.74 28.25 16.39 39.99 28
93.412 22.963 14.059 2.346 85.97 0.00 53.81 95.83 27.21 16.20 38.79 58
93.516 22.876 14.000 2.353 98.32 0.00 129.96 95.75 29.08 16.85 41.14 117
93.716 22.887 13.900 2.364 113.70 0.00 112.71 95.71 28.92 15.72 39.74 106
94.040 22.890 13.683 2.370 118.61 0.00 160.79 95.87 25.51 14.65 35.61 156
94.316 22.926 13.482 2.373 120.37 0.00 132.57 95.72 26.89 15.72 37.83 87
94.616 22.904 13.315 2.367 113.31 0.00 131.86 95.73 29.18 16.34 40.39 116
94.936 22.930 13.173 2.365 110.00 0.00 67.97 95.74 28.37 16.46 39.75 68
95.028 22.928 13.107 2.370 100.89 0.00 65.11 95.80 29.90 16.74 41.36 63
95.216 22.927 13.028 2.370 91.81 0.00 80.10 95.75 29.04 17.07 40.86 78
95.320 22.937 12.982 2.369 83.96 0.00 89.09 95.77 29.26 17.16 41.13 83
95.504 22.927 12.870 2.363 88.55 0.00 95.08 95.71 29.17 16.98 40.91 90
95.720 22.949 12.790 2.366 90.35 0.00 66.44 95.67 16.90 28.87 40.56 62
95.912 22.939 12.668 2.364 93.91 0.00 78.94 95.72 16.75 28.86 40.35 75
96.116 22.944 12.567 2.359 94.82 0.00 97.60 95.71 16.90 28.92 40.58 93
96.316 22.944 12.458 2.357 94.72 0.00 77.99 95.68 16.97 28.63 40.34 61
96.408 22.968 12.419 2.361 94.60 0.00 103.11 95.76 16.98 28.79 40.49 80
96.716 22.948 12.243 2.358 94.42 0.00 94.87 95.66 16.89 27.83 39.52 92
96.916 22.948 12.117 2.361 97.85 0.00 96.16 95.60 17.10 28.23 40.15 88
97.120 22.923 12.038 2.357 100.73 0.00 68.68 95.71 17.27 27.56 39.59 65
97.212 22.925 11.966 2.360 99.82 0.00 77.86 95.65 17.00 28.48 40.21 72
97.416 22.909 11.865 2.358 98.65 0.00 123.66 95.67 17.32 27.63 39.72 121
97.612 22.906 11.749 2.358 107.48 0.00 96.39 95.70 17.40 27.08 39.22 93
97.908 22.912 11.594 2.353 120.05 0.00 99.10 95.70 17.14 26.47 38.39 98
98.116 22.925 11.489 2.351 129.16 0.00 85.99 95.66 17.40 26.52 38.69 84
98.304 22.925 11.382 2.352 131.20 0.00 158.21 95.77 17.50 26.61 38.83 126
98.620 22.913 11.226 2.355 135.44 0.00 156.56 95.78 17.39 26.11 38.25 118
98.912 22.900 11.052 2.359 143.82 0.00 141.56 95.67 17.50 26.45 38.76 129
99.220 22.884 10.871 2.356 144.54 0.00 138.35 95.67 17.02 27.77 39.56 123
99.524 22.884 10.678 2.357 142.74 0.00 128.22 95.71 17.05 27.61 39.43 103
99.816 22.877 10.533 2.362 141.70 0.00 157.14 95.60 17.18 28.32 40.32 129
100.124 22.848 10.369 2.362 135.95 0.00 93.11 95.71 17.71 27.09 39.65 79
100.320 22.871 10.255 2.358 124.58 0.00 145.29 95.69 17.52 27.93 40.28 111
100.628 22.863 10.097 2.359 120.89 0.00 148.87 95.70 17.46 27.31 39.63 145
100.940 22.839 9.916 2.357 107.18 0.00 101.26 95.72 17.71 26.83 39.40 97
101.148 22.808 9.782 2.360 109.51 0.00 58.34 95.77 29.06 17.66 41.54 58
101.256 22.837 9.741 2.357 106.08 0.00 102.34 95.85 28.80 17.39 40.99 97
101.456 22.793 9.619 2.356 99.48 0.00 61.72 95.81 29.42 17.12 41.39 60
101.664 22.843 9.508 2.358 103.30 0.00 109.80 95.82 28.38 17.83 41.04 98
101.856 22.853 9.400 2.356 109.94 0.00 121.01 95.72 29.23 17.38 41.53 112
102.152 22.829 9.230 2.357 108.54 0.00 102.52 95.88 29.06 17.28 41.19 95
102.348 22.809 9.129 2.364 112.45 0.00 127.88 95.79 30.07 17.57 42.53 102
102.664 22.784 8.945 2.366 110.77 0.00 104.79 95.80 29.70 17.63 42.28 96
102.856 22.825 8.836 2.363 106.24 0.00 92.96 95.83 30.70 17.68 43.32 94
103.064 22.799 8.715 2.362 103.74 0.00 86.65 95.88 32.03 17.38 44.38 85
103.260 22.808 8.596 2.365 95.01 0.00 97.04 95.99 31.17 17.13 43.22 94
103.448 22.756 8.500 2.362 89.20 0.00 87.32 95.92 31.02 17.85 43.83 84
103.620 22.796 8.412 2.360 95.57 0.00 85.03 95.97 31.32 18.10 44.35 90
103.812 22.758 8.291 2.365 106.16 0.00 66.14 95.98 32.76 17.43 45.17 63
103.916 22.770 8.247 2.357 112.74 0.00 62.36 96.01 33.15 17.86 45.93 61
104.136 22.811 8.119 2.358 115.47 0.00 135.47 95.91 33.07 17.70 45.84 135
104.432 22.812 7.958 2.352 115.70 0.00 161.25 95.98 33.60 16.90 45.63 134
104.732 22.815 7.779 2.364 127.66 0.00 144.47 96.01 34.76 17.00 46.89 133
105.028 22.771 7.594 2.361 134.56 0.00 109.06 96.02 34.81 16.93 46.88 112
105.212 22.752 7.499 2.365 131.50 0.00 86.85 96.12 36.52 17.27 48.81 84
105.416 22.799 7.399 2.358 115.56 0.00 149.19 96.16 35.76 17.56 48.36 156
105.740 22.755 7.205 2.363 112.13 0.00 112.35 96.13 36.50 16.43 48.16 104
106.008 22.718 7.057 2.364 107.22 0.00 113.82 96.22 39.06 17.07 51.24 123
106.212 22.664 6.934 2.368 102.23 0.00 50.92 96.16 40.66 17.23 53.04 51
106.316 22.783 6.861 2.368 94.45 0.00 118.04 96.14 43.34 17.94 56.37 98
106.612 22.710 6.698 2.371 91.74 0.00 74.56 96.23 15.97 40.49 51.73 74
106.812 22.683 6.613 2.382 88.69 0.00 52.57 96.31 17.51 43.09 55.73 60
106.908 22.771 6.538 2.378 92.34 0.00 96.47 96.28 17.74 43.89 56.73 92
107.112 22.772 6.425 2.372 81.96 0.00 94.06 96.35 16.52 41.05 52.77 103
107.320 22.756 6.319 2.375 86.29 0.00 94.67 96.28 16.79 41.17 53.46 95
107.528 22.703 6.180 2.391 88.09 0.00 77.53 96.23 15.67 34.56 46.44 81
107.716 22.652 6.030 2.385 82.50 0.00 45.49 96.16 17.57 47.85 60.60 50
107.820 22.743 5.952 2.378 89.88 0.00 104.33 96.29 17.17 40.77 53.65 110
108.004 22.719 5.796 2.388 87.85 0.00 64.59 96.22 13.79 24.10 35.06 70
108.116 22.666 5.757 2.373 84.30 0.00 56.27 96.17 16.67 41.44 54.09 55
108.308 22.763 5.627 2.380 88.32 0.00 143.74 96.18 17.71 47.32 60.51 125
108.608 22.640 5.638 2.373 81.92 0.00 80.21 96.24 15.07 40.67 51.54 85
108.712 22.710 5.664 2.379 83.19 0.00 50.48 96.25 18.66 49.63 63.56 52
108.908 22.748 5.787 2.375 83.84 0.00 73.54 96.23 17.23 45.43 58.01 81
109.020 22.704 5.898 2.376 69.95 0.00 59.81 96.18 18.28 46.85 60.35 63
109.212 22.727 6.119 2.384 62.49 0.00 73.75 96.17 18.22 44.06 57.54 79
109.312 22.730 6.247 2.366 59.31 0.00 61.12 96.09 18.30 45.86 59.39 55
109.404 22.753 6.412 2.375 53.07 0.00 47.28 96.04 18.38 44.60 58.20 47
109.612 22.764 6.798 2.366 48.22 0.00 28.12 95.94 17.97 40.33 53.58 27
109.708 22.802 7.008 2.357 43.17 0.00 30.30 95.88 17.99 40.41 53.60 30
109.816 22.803 7.250 2.361 40.51 0.00 29.35 95.81 17.97 39.71 52.79 28
109.952 22.845 7.577 2.371 39.86 0.00 23.16 95.64 17.93 36.73 49.75 23
110.048 22.846 7.896 2.360 41.19 0.00 35.41 95.74 18.13 35.30 48.53 37
110.136 22.823 8.170 2.372 43.09 0.00 43.20 95.75 17.82 31.98 44.98 46
110.220 22.823 8.414 2.369 45.53 0.00 43.26 95.76 17.55 28.25 41.14 41
110.312 22.831 8.702 2.368 47.01 0.00 37.27 95.81 17.21 26.78 39.43 36
110.404 22.819 8.982 2.372 45.12 0.00 41.27 95.77 17.20 24.69 37.41 35
110.524 22.838 9.325 2.363 41.86 0.00 46.59 95.65 17.56 28.00 40.71 37
110.612 22.821 9.606 2.373 39.18 0.00 36.04 95.71 17.54 29.35 41.71 29
110.712 22.830 9.910 2.372 42.13 0.00 25.16 95.70 17.66 28.51 40.93 23
110.812 22.830 10.189 2.374 40.25 0.00 18.19 95.66 17.65 27.47 39.91 16
110.912 22.829 10.508 2.378 39.43 0.00 22.71 95.69 17.02 24.91 37.07 21
111.008 22.832 10.807 2.367 40.00 0.00 58.73 95.64 17.18 24.42 36.68 64
111.120 22.844 11.123 2.366 42.44 0.00 28.35 95.48 17.20 24.39 36.71 25
111.236 22.843 11.471 2.365 42.96 0.00 39.85 95.44 17.52 26.88 39.14 37
111.296 22.855 11.734 2.359 42.11 0.00 39.75 95.52 17.56 27.44 39.75 37
111.416 22.860 12.037 2.365 40.92 0.00 39.65 95.47 17.48 26.38 38.72 35
111.528 22.866 12.390 2.365 40.63 0.00 23.82 95.61 16.99 25.65 37.73 22
111.632 22.870 12.699 2.356 38.42 0.00 16.30 95.59 17.24 27.36 39.50 15
111.716 22.883 13.014 2.355 37.72 0.00 47.34 95.71 17.30 28.23 40.40 51
111.820 22.884 13.315 2.361 35.29 0.00 28.22 95.75 17.44 29.45 41.71 26
111.908 22.889 13.611 2.366 34.82 0.00 27.09 95.74 17.65 30.36 42.81 26
112.012 22.902 13.924 2.368 35.35 0.00 32.48 95.77 17.54 31.24 43.57 37
112.116 22.910 14.266 2.360 31.33 0.00 22.67 95.85 17.06 31.53 43.46 22
112.212 22.923 14.560 2.363 34.17 0.00 21.02 95.81 17.13 33.13 45.19 21
112.320 22.947 14.878 2.364 34.59 0.00 23.04 95.80 17.21 35.08 47.18 24
112.412 22.953 15.168 2.355 34.47 0.00 22.16 95.85 17.02 36.38 48.28 23
112.508 22.944 15.451 2.360 34.37 0.00 44.24 95.89 17.28 37.53 49.73 34
112.604 22.910 15.748 2.355 35.60 0.00 28.21 95.91 17.39 38.92 51.25 25
112.724 22.886 16.084 2.361 35.97 0.00 31.45 95.89 17.34 39.58 51.88 32
112.808 22.885 16.330 2.359 37.91 0.00 24.29 95.86 17.21 40.84 53.02 25
112.900 22.894 16.623 2.355 38.58 0.00 26.85 95.94 17.32 42.48 54.86 24
113.000 22.896 16.942 2.345 39.66 0.00 25.30 95.78 16.21 40.47 52.20 25
113.116 22.940 17.237 2.339 43.42 0.00 32.15 95.63 16.36 42.55 54.48 32
113.212 22.921 17.556 2.338 43.85 0.00 49.94 95.56 17.12 46.39 58.86 49
113.316 22.940 17.863 2.342 47.39 0.00 35.88 95.51 18.36 49.18 62.73 32
113.412 23.007 18.156 2.344 50.08 0.00 60.38 95.54 19.54 49.82 64.63 55
113.520 22.991 18.474 2.343 50.25 0.00 27.38 95.50 20.45 40.79 57.40 25
113.608 23.052 18.752 2.316 48.95 0.00 53.16 95.04 30.02 39.09 65.42 43
113.704 23.042 19.042 2.309 48.14 0.00 43.78 94.37 52.64 38.97 87.87 31
113.812 23.043 19.338 2.298 44.77 0.00 36.23 93.70 70.95 40.80 107.66 21
113.908 23.010 19.608 2.313 51.14 0.00 43.28 93.56 82.02 45.35 122.76 28
114.024 22.963 19.905 2.306 47.48 0.00 32.20 93.63 82.30 44.96 122.75 19
114.112 22.909 20.112 2.306 49.91 0.00 34.71 93.81 81.82 45.15 122.56 25
114.216 22.822 20.331 2.313 50.75 0.00 66.70 93.86 83.13 45.71 124.39 48
114.316 22.720 20.525 2.313 49.66 0.00 27.26 93.98 86.23 46.04 127.83 17
114.416 22.588 20.712 2.320 51.95 0.00 60.69 93.99 86.94 46.85 129.33 29
114.516 22.455 20.880 2.308 54.38 0.00 39.57 94.06 89.48 45.58 130.60 16
114.620 22.315 21.026 2.315 50.14 0.00 35.70 94.19 89.58 45.39 130.57 21
114.708 22.109 21.148 2.327 52.93 0.00 48.07 94.07 89.53 44.22 129.33 31
114.812 21.962 21.255 2.324 52.81 0.00 53.54 94.04 87.11 43.99 126.76 37
114.904 21.768 21.354 2.336 58.08 0.00 42.23 94.03 87.54 42.37 125.53 27
115.008 21.532 21.433 2.341 62.57 0.00 47.36 94.05 85.50 40.96 122.17 31
115.108 21.319 21.487 2.333 64.52 0.00 60.29 93.99 90.13 38.88 124.64 36
115.312 20.759 21.543 2.383 64.79 0.00 78.65 94.24 84.72 31.00 111.56 53
115.412 20.435 21.554 2.396 63.63 0.00 67.18 94.62 86.96 23.39 106.42 53
115.608 19.895 21.576 2.411 61.80 0.00 62.06 95.69 52.34 11.91 61.63 57
115.712 19.569 21.567 2.396 57.60 0.00 56.08 95.73 74.70 10.87 82.22 54
115.808 19.271 21.563 2.388 50.50 0.00 33.85 95.58 94.57 10.18 101.01 31
115.920 18.969 21.553 2.399 45.48 0.00 34.71 95.64 105.21 8.62 109.84 30
116.004 18.693 21.546 2.408 40.64 0.00 30.29 95.80 103.18 7.59 106.79 30
116.112 18.388 21.548 2.416 36.66 0.00 29.38 95.99 85.69 6.27 88.33 24
116.204 18.049 21.544 2.429 37.94 0.00 32.55 96.16 84.06 5.69 86.22 37
116.316 17.768 21.548 2.439 37.60 0.00 28.35 96.06 97.30 5.51 99.01 31
116.412 17.487 21.550 2.441 36.42 0.00 27.09 96.04 103.43 5.30 104.88 28
116.508 17.188 21.553 2.441 36.12 0.00 40.70 96.00 106.29 4.96 107.53 36
116.612 16.853 21.559 2.462 36.98 0.00 31.65 96.03 109.44 4.87 110.41 31
116.708 16.571 21.559 2.462 36.04 0.00 22.25 96.14 107.29 4.67 108.09 23
116.808 16.253 21.541 2.453 34.44 0.00 24.68 96.26 98.96 4.52 99.71 29
116.912 15.979 21.542 2.471 32.18 0.00 38.61 96.37 98.56 4.59 99.26 48
117.004 15.685 21.527 2.479 31.13 0.00 22.03 96.35 108.43 4.67 109.05 23
117.112 15.395 21.508 2.493 33.90 0.00 17.23 96.30 112.86 4.65 113.44 17
117.204 15.066 21.485 2.501 33.93 0.00 25.33 96.33 112.27 4.62 112.82 28
117.308 14.714 21.478 2.516 31.46 0.00 23.07 96.27 111.72 4.59 112.26 25
117.400 14.475 21.475 2.502 30.99 0.00 39.10 96.35 109.40 4.60 109.95 49
117.512 14.129 21.464 2.519 30.63 0.00 24.68 96.39 113.54 4.58 114.08 30
117.616 13.805 21.455 2.540 30.11 0.00 18.83 96.35 109.15 4.54 109.64 19
117.708 13.489 21.451 2.531 30.77 0.00 19.09 96.44 105.24 4.46 105.81 21
117.812 13.183 21.449 2.559 26.99 0.00 14.02 96.45 108.39 4.56 108.84 16
117.904 12.919 21.451 2.560 25.39 0.00 24.20 96.47 113.71 4.55 114.15 29
118.012 12.572 21.455 2.556 25.71 0.00 27.19 96.50 116.42 4.55 116.87 36
118.104 12.243 21.455 2.583 25.88 0.00 12.16 96.53 105.31 4.60 105.79 13
118.208 11.928 21.464 2.582 32.42 0.00 17.13 96.53 93.42 4.42 93.95 20
118.316 11.633 21.457 2.609 33.09 0.00 20.57 96.51 104.40 4.46 104.88 24
118.408 11.359 21.463 2.609 33.27 0.00 17.40 96.53 4.48 106.14 106.62 18
118.512 11.033 21.461 2.620 33.29 0.00 57.81 96.57 4.52 109.14 109.59 57
118.596 10.820 21.459 2.615 34.40 0.00 28.00 96.62 4.42 101.92 102.40 31
118.716 10.527 21.470 2.619 35.93 0.00 29.55 96.59 4.28 93.71 94.22 36
118.804 10.223 21.468 2.618 36.69 0.00 15.09 96.67 4.55 114.33 114.78 13
118.908 9.931 21.465 2.620 31.30 0.00 21.38 96.71 4.40 102.75 103.22 25
119.024 9.521 21.461 2.636 31.07 0.00 34.36 96.67 4.33 94.49 95.02 47
119.088 9.257 21.471 2.639 30.57 0.00 25.98 96.65 4.34 99.35 99.89 33
119.208 8.960 21.471 2.658 31.88 0.00 20.05 96.66 4.39 104.17 104.68 24
119.312 8.671 21.470 2.666 31.63 0.00 24.81 96.75 4.33 107.27 107.78 28
119.412 8.415 21.474 2.645 30.68 0.00 26.17 96.73 4.30 96.44 96.99 34
119.512 8.121 21.481 2.649 32.20 0.00 22.92 96.86 4.36 101.97 102.47 31
119.600 7.850 21.474 2.643 33.92 0.00 19.45 96.87 4.44 106.83 107.34 25
119.716 7.513 21.480 2.675 32.85 0.00 24.99 96.82 4.23 95.37 95.93 35
119.804 7.192 21.479 2.660 32.27 0.00 33.18 96.84 4.46 120.03 120.57 46
119.916 6.930 21.489 2.679 32.44 0.00 31.76 96.93 4.38 114.80 115.33 45
120.008 6.648 21.480 2.673 32.61 0.00 17.22 96.92 4.44 111.61 112.17 20
120.100 6.299 21.480 2.692 32.83 0.00 24.54 96.88 4.38 111.91 112.50 30
120.204 6.014 21.483 2.684 30.49 0.00 23.94 96.90 4.46 118.73 119.32 28
120.304 5.676 21.499 2.682 29.14 0.00 21.00 96.93 4.48 118.16 118.82 27
120.412 5.371 21.500 2.708 31.33 0.00 26.10 96.98 4.42 109.24 109.97 31
120.516 5.050 21.510 2.684 30.81 0.00 16.67 97.05 4.45 105.65 106.46 17
120.612 4.797 21.502 2.704 30.00 0.00 22.35 97.02 4.59 117.64 118.54 27
120.712 4.462 21.520 2.693 29.63 0.00 31.74 97.04 4.54 104.83 105.83 47
120.804 4.151 21.519 2.713 30.53 0.00 18.27 96.99 4.67 103.00 104.24 24
120.916 3.851 21.523 2.703 31.84 0.00 18.53 96.89 4.92 110.13 111.59 23
121.016 3.518 21.564 2.710 32.14 0.00 18.05 96.88 5.65 129.49 131.44 27
121.112 3.238 21.551 2.726 31.38 0.00 32.57 96.84 6.52 114.02 117.01 43
121.216 2.934 21.558 2.725 31.83 0.00 26.31 96.86 8.52 78.38 83.68 35
121.316 2.626 21.548 2.712 33.74 0.00 25.24 96.55 14.25 63.44 74.75 32
121.416 2.349 21.542 2.699 38.99 0.00 27.09 96.12 24.50 67.44 89.01 33
121.512 2.070 21.529 2.688 37.72 0.00 20.90 95.77 35.73 87.94 120.43 21
121.620 1.785 21.529 2.660 36.90 0.00 30.77 95.63 42.84 104.62 143.87 29
121.708 1.532 21.466 2.684 36.35 0.00 55.71 95.62 43.13 107.69 147.26 56
121.812 1.282 21.388 2.677 35.99 0.00 26.08 95.66 43.89 103.35 143.72 24
121.916 1.069 21.329 2.673 37.39 0.00 20.35 95.72 44.74 98.73 140.02 19
122.020 0.876 21.252 2.674 35.29 0.00 20.98 95.72 43.65 102.30 142.47 19
122.112 0.668 21.141 2.673 30.94 0.00 24.46 95.76 44.96 106.68 148.10 24
122.204 0.493 21.000 2.666 35.15 0.00 31.03 95.75 43.04 106.69 146.20 32
122.308 0.356 20.880 2.647 35.55 0.00 17.12 95.76 43.71 107.07 147.21 16
122.412 0.242 20.725 2.641 37.01 0.00 24.66 95.72 43.88 106.13 146.42 25
122.508 0.127 20.540 2.623 36.83 0.00 53.84 95.69 44.85 107.78 149.02 37
122.608 0.012 20.352 2.587 36.19 0.00 24.95 95.69 43.60 100.25 140.28 21
122.708 -0.092 20.094 2.592 38.98 0.00 33.56 95.67 42.76 103.46 142.60 31
122.820 -0.175 19.817 2.572 38.64 0.00 23.49 95.70 43.57 106.19 146.13 23
122.904 -0.216 19.567 2.518 34.72 0.00 26.32 95.74 45.92 109.92 152.15 27
123.012 -0.267 19.285 2.477 34.63 0.00 38.96 95.97 42.84 68.97 108.19 44
123.104 -0.282 19.041 2.423 36.26 0.00 24.14 96.34 51.11 28.86 76.59 25
123.208 -0.305 18.721 2.363 36.06 0.00 28.91 96.69 45.41 14.98 57.17 39
123.316 -0.311 18.401 2.279 35.88 0.00 25.90 97.04 40.14 9.24 46.31 38
123.408 -0.318 18.071 2.264 35.66 0.00 42.02 97.23 40.39 7.18 44.47 63
123.512 -0.278 17.762 2.277 43.50 0.00 24.67 97.12 45.97 6.05 48.84 33
123.612 -0.260 17.581 2.246 42.59 0.00 25.23 97.09 54.19 5.56 56.36 33
123.708 -0.243 17.241 2.263 41.76 0.00 34.34 97.06 52.92 5.16 54.68 50
123.808 -0.293 16.545 1.779 39.83 0.00 79.86 97.06 52.24 4.80 53.68 114
123.912 -0.253 16.166 1.783 38.34 0.00 22.04 97.17 49.07 4.06 49.96 28
124.032 -0.243 15.848 1.757 36.71 0.00 19.88 97.12 51.60 4.49 52.54 26
124.100 -0.239 15.626 1.761 35.50 0.00 29.80 97.08 54.45 4.51 55.31 44
124.208 -0.234 15.331 1.759 27.28 0.00 14.92 97.05 56.17 4.50 56.97 19
124.304 -0.238 14.995 1.760 27.28 0.00 13.25 97.04 54.67 4.45 55.42 16
124.416 -0.248 14.675 1.748 27.10 0.00 26.22 97.03 52.15 4.35 52.86 34
124.508 -0.204 14.365 1.758 25.44 0.00 19.17 97.05 50.76 4.37 51.42 17
124.612 -0.197 14.056 1.739 26.87 0.00 18.86 97.06 50.55 4.39 51.16 21
124.704 -0.176 13.760 1.732 28.63 0.00 14.78 97.10 50.47 4.40 50.99 16
124.808 -0.165 13.416 1.755 29.21 0.00 17.68 97.05 51.30 4.34 51.76 21
124.920 -0.135 13.015 1.751 28.81 0.00 25.01 97.00 49.04 4.38 49.51 33
125.000 -0.112 12.805 1.759 29.56 0.00 28.78 97.02 47.57 4.30 48.04 42
125.116 -0.108 12.480 1.760 30.07 0.00 30.36 97.04 46.54 4.19 47.06 35
125.204 -0.098 12.235 1.761 29.79 0.00 19.18 97.01 46.00 4.20 46.44 25
125.316 -0.069 11.860 1.785 28.56 0.00 24.29 96.98 48.20 4.30 48.61 31
125.412 -0.064 11.578 1.767 28.21 0.00 20.02 97.03 47.81 4.30 48.26 28
125.520 -0.061 11.220 1.741 26.56 0.00 15.07 97.04 46.50 4.20 46.88 16
125.632 -0.053 10.898 1.756 26.53 0.00 13.51 96.99 45.65 4.16 46.05 13
125.720 -0.063 10.689 1.756 24.74 0.00 23.11 96.95 4.31 45.68 46.14 28
125.804 -0.056 10.387 1.766 24.36 0.00 19.54 97.05 4.36 45.31 45.72 26
125.912 -0.060 10.095 1.763 23.91 0.00 17.09 97.01 4.33 47.16 47.58 20
126.000 -0.051 9.830 1.759 24.37 0.00 12.47 97.05 4.36 47.69 48.09 13
126.108 -0.051 9.513 1.754 23.80 0.00 16.67 96.99 4.33 47.43 47.82 21
126.212 -0.048 9.235 1.757 25.45 0.00 14.82 97.04 4.31 47.35 47.79 18
126.312 -0.056 8.960 1.762 26.70 0.00 15.28 97.07 4.37 48.04 48.46 20
126.412 -0.039 8.671 1.787 27.43 0.00 18.32 97.05 4.34 46.94 47.33 18
126.508 -0.036 8.327 1.781 27.52 0.00 30.18 97.03 4.37 47.23 47.64 32
126.608 -0.046 8.098 1.791 28.97 0.00 25.28 97.02 4.36 47.40 47.80 30
126.712 -0.036 7.784 1.783 29.41 0.00 17.06 97.07 4.33 49.45 49.88 21
126.808 -0.031 7.430 1.762 28.99 0.00 16.93 97.06 4.40 50.34 50.82 23
126.912 -0.041 7.194 1.758 26.93 0.00 22.59 97.13 4.39 48.11 48.58 31
127.008 -0.031 6.915 1.765 25.63 0.00 19.20 97.18 4.49 50.94 51.42 26
127.116 -0.022 6.572 1.777 26.19 0.00 16.02 97.05 4.38 49.23 49.81 17
127.208 -0.026 6.263 1.758 26.24 0.00 15.82 97.04 4.47 50.46 51.09 20
127.312 -0.037 5.982 1.767 27.97 0.00 16.07 97.13 4.43 52.72 53.36 19
127.416 -0.016 5.624 1.763 27.32 0.00 20.54 97.18 4.52 52.84 53.51 28
127.508 -0.033 5.386 1.756 27.47 0.00 17.36 97.18 4.52 51.00 51.73 21
127.612 -0.023 5.064 1.738 27.31 0.00 34.51 97.21 4.61 53.37 54.17 50
127.704 -0.038 4.843 1.754 27.59 0.00 17.69 97.23 4.78 55.09 55.99 25
127.820 -0.041 4.483 1.758 27.71 0.00 16.93 97.27 4.79 54.53 55.59 22
127.904 -0.033 4.162 1.744 28.29 0.00 14.76 97.20 4.96 55.29 56.52 18
128.012 -0.031 3.859 1.756 28.09 0.00 18.16 97.16 5.12 53.71 55.32 23
128.112 -0.046 3.591 1.761 29.51 0.00 22.16 97.17 6.03 59.23 61.47 30
128.208 -0.056 3.291 1.735 32.72 0.00 22.20 97.10 6.87 57.63 60.78 28
128.312 -0.016 2.931 1.759 34.98 0.00 34.49 97.11 8.80 55.24 60.45 49
128.400 -0.025 2.661 1.754 35.25 0.00 28.15 96.96 13.77 50.59 60.79 37
128.504 -0.024 2.354 1.758 35.44 0.00 39.61 96.64 28.86 52.81 78.23 36
128.612 -0.019 2.041 1.750 35.65 0.00 30.14 96.25 86.84 43.63 126.89 28
128.712 -0.013 1.795 1.738 34.66 0.00 19.41 95.99 94.27 42.79 133.36 17
128.808 -0.045 1.538 1.745 34.17 0.00 22.54 96.00 96.67 44.08 137.02 21
128.916 -0.056 1.297 1.751 32.30 0.00 22.79 95.99 90.78 42.52 129.63 23
129.028 -0.062 1.054 1.779 30.66 0.00 26.49 96.01 92.01 44.33 132.66 27
129.092 -0.034 0.887 1.754 30.34 0.00 23.65 96.03 91.24 44.93 132.50 23
129.208 -0.031 0.680 1.747 29.85 0.00 26.51 96.13 90.93 43.58 130.86 28
129.304 -0.027 0.515 1.768 29.83 0.00 19.46 96.10 90.38 45.87 132.58 19
129.408 -0.045 0.392 1.756 29.74 0.00 17.86 96.15 87.41 44.34 128.05 18
129.500 -0.023 0.216 1.739 29.05 0.00 19.97 96.12 92.30 46.52 135.11 21
129.616 -0.001 0.094 1.721 28.70 0.00 25.99 96.03 87.22 44.87 128.47 27
129.708 -0.007 -0.024 1.759 29.56 0.00 28.60 96.02 93.21 44.66 134.27 28
129.800 -0.021 -0.029 1.741 29.62 0.00 19.28 96.00 91.85 47.21 135.46 19
129.916 -0.037 -0.131 1.755 29.81 0.00 23.43 95.96 87.97 45.18 129.55 24
130.016 -0.041 -0.161 1.751 31.09 0.00 25.58 95.96 85.19 46.23 127.81 26
130.116 -0.064 -0.165 1.747 30.31 0.00 21.41 95.96 87.21 47.35 130.91 21
130.212 -0.042 -0.183 1.770 34.15 0.00 24.22 95.97 85.00 43.96 125.39 25
130.308 -0.009 -0.234 1.810 38.41 0.00 31.53 96.09 84.02 38.52 119.23 34
130.408 0.000 -0.239 1.827 39.12 0.00 20.37 96.26 77.22 34.12 108.26 21
130.512 -0.059 -0.104 1.833 39.69 0.00 43.61 96.26 74.00 28.66 99.71 34
130.608 -0.026 -0.114 1.818 39.33 0.00 55.94 96.06 88.39 37.53 122.67 44
130.716 -0.014 -0.152 1.812 38.77 0.00 32.19 96.01 82.50 42.35 121.44 31
130.824 -0.038 -0.101 1.749 40.83 0.00 22.24 95.97 81.27 45.91 123.69 20
130.900 -0.047 -0.103 1.729 38.52 0.00 20.92 96.01 87.90 47.49 131.82 21
131.008 0.013 -0.186 1.766 35.21 0.00 28.11 96.19 72.76 40.86 110.27 33
131.116 -0.005 -0.124 1.769 33.29 0.00 33.94 96.10 75.70 41.46 113.88 35
131.208 -0.017 -0.143 1.762 33.31 0.00 30.13 96.10 89.45 40.96 126.87 30
131.312 0.008 -0.173 1.758 33.20 0.00 30.91 96.03 89.27 45.97 131.69 34
131.404 -0.043 -0.113 1.758 31.89 0.00 16.86 96.06 94.35 45.55 136.33 13
131.508 -0.043 -0.114 1.775 30.38 0.00 22.18 96.04 86.87 45.71 129.03 21
131.616 -0.035 -0.133 1.748 33.10 0.00 17.24 96.12 82.56 44.01 123.06 16
131.704 -0.063 -0.060 1.729 30.52 0.00 18.19 96.17 77.86 42.48 116.84 16
131.808 -0.074 -0.064 1.729 31.64 0.00 23.50 96.23 76.82 45.20 118.46 23
131.912 -0.004 -0.133 1.713 31.55 0.00 45.69 96.25 79.58 45.98 122.02 55
132.004 -0.032 0.005 1.750 33.13 0.00 16.00 96.13 85.05 40.23 121.81 17
132.116 -0.024 -0.012 1.782 32.56 0.00 24.77 96.14 44.99 90.55 131.91 25
132.220 -0.024 -0.035 1.785 35.40 0.00 21.04 96.17 44.68 81.89 123.00 22
132.316 0.009 -0.057 1.765 32.33 0.00 28.88 96.15 44.78 79.05 120.24 31
132.412 -0.052 0.046 1.762 37.16 0.00 14.20 96.13 44.26 83.18 123.85 14
132.508 -0.015 -0.021 1.750 36.16 0.00 42.60 96.18 44.83 86.71 127.87 40
132.604 -0.113 0.058 1.747 36.45 0.00 26.61 96.16 47.49 84.14 128.13 27
132.708 -0.078 0.022 1.744 34.42 0.00 46.59 96.23 44.61 86.44 127.44 48
132.812 -0.106 0.113 1.768 34.43 0.00 17.87 96.15 44.82 86.74 128.05 16
132.908 -0.013 0.001 1.773 31.64 0.00 23.57 96.29 46.61 87.97 130.91 27
133.008 -0.012 -0.016 1.765 31.65 0.00 14.41 96.24 42.68 83.72 122.92 14
133.104 -0.061 0.031 1.739 27.29 0.00 14.69 96.26 43.74 92.92 133.06 13
133.216 -0.024 -0.020 1.746 27.45 0.00 23.90 96.20 46.44 84.54 127.44 25
133.312 -0.043 -0.042 1.741 26.21 0.00 24.76 96.26 45.92 87.28 129.67 21
133.400 -0.049 0.018 1.738 27.33 0.00 15.83 96.32 48.03 82.62 127.05 15
133.512 -0.038 -0.003 1.754 27.57 0.00 18.63 96.33 47.54 82.88 126.85 20
133.604 -0.046 0.000 1.743 26.39 0.00 14.58 96.36 45.69 79.70 121.85 15
133.712 -0.111 0.030 1.769 25.59 0.00 22.32 96.38 47.53 82.17 126.12 25
133.800 -0.085 0.058 1.747 25.88 0.00 16.97 96.39 49.64 84.16 130.13 17
133.908 -0.086 0.063 1.752 26.31 0.00 16.05 96.38 47.27 82.93 126.62 15
134.024 -0.067 0.056 1.747 29.13 0.00 19.39 96.40 47.81 82.72 126.95 18
134.108 -0.166 0.102 1.730 27.70 0.00 18.66 96.41 44.40 84.32 125.16 19
134.208 -0.156 0.159 1.740 29.91 0.00 22.85 96.42 48.90 82.57 127.88 25
134.304 -0.044 0.028 1.748 31.92 0.00 34.84 96.45 46.52 87.22 130.10 43
134.404 -0.025 0.002 1.746 31.43 0.00 13.23 96.51 41.28 79.70 117.55 12
134.504 -0.154 0.121 1.760 30.43 0.00 33.92 96.52 45.02 87.58 129.07 32
134.608 -0.072 0.058 1.739 30.71 0.00 28.93 96.58 50.28 84.15 130.77 30
134.712 -0.066 0.050 1.748 27.36 0.00 15.63 96.58 45.19 86.72 128.33 14
134.812 -0.051 0.026 1.745 27.72 0.00 13.97 96.52 49.29 86.43 132.05 16
134.904 -0.143 0.082 1.734 24.88 0.00 26.48 96.54 48.05 101.74 146.12 32
135.012 -0.105 0.102 1.744 24.58 0.00 14.58 96.54 52.26 101.87 150.37 16
135.112 -0.059 0.039 1.741 25.42 0.00 15.14 96.53 52.56 110.24 159.01 15
135.208 -0.053 0.021 1.735 28.28 0.00 11.91 96.53 53.94 112.00 162.13 12
135.300 -0.109 0.077 1.756 27.07 0.00 29.11 96.54 50.69 109.77 156.68 38
135.408 -0.030 0.013 1.736 29.18 0.00 21.65 96.48 51.18 107.14 154.61 25
135.512 -0.063 0.053 1.743 29.80 0.00 31.58 96.48 50.50 110.20 156.97 39
135.604 -0.054 0.044 1.761 29.61 0.00 15.80 96.48 52.82 112.67 161.74 16
135.712 -0.081 0.040 1.749 26.84 0.00 26.20 96.47 51.57 109.90 157.69 27
135.812 -0.112 0.069 1.742 25.71 0.00 18.78 96.50 49.05 112.14 157.43 21
135.908 -0.115 0.099 1.738 23.12 0.00 10.35 96.50 49.57 111.67 157.47 9
136.004 -0.107 0.116 1.723 22.41 0.00 11.10 96.47 50.43 111.35 157.96 9
136.112 -0.106 0.088 1.717 21.74 0.00 14.18 96.45 50.91 111.28 158.37 13
136.208 -0.117 0.096 1.696 22.00 0.00 15.89 96.45 51.48 111.35 159.01 16
136.316 -0.133 0.112 1.685 23.48 0.00 10.20 96.44 51.33 107.19 154.75 9
136.404 -0.121 0.089 1.665 23.79 0.00 21.77 96.44 50.34 108.39 154.97 21
136.520 -0.122 0.083 1.651 23.10 0.00 20.13 96.44 48.88 106.80 151.97 17
136.612 -0.103 0.046 1.627 23.34 0.00 19.91 96.42 48.74 107.04 152.05 19
136.708 -0.083 0.050 1.606 23.27 0.00 10.67 96.42 50.20 109.33 155.77 8
136.816 -0.077 0.062 1.578 21.56 0.00 8.78 96.40 52.39 109.33 157.94 7
136.916 -0.100 0.084 1.548 21.52 0.00 14.63 96.42 52.77 110.18 159.16 13
137.008 -0.116 0.101 1.525 20.27 0.00 10.10 96.45 53.41 111.18 160.86 7
137.096 -0.130 0.117 1.484 23.90 0.00 9.06 96.48 52.84 109.32 158.47 6
137.216 -0.179 0.178 1.435 24.88 0.00 20.48 96.50 51.67 107.22 155.22 22
137.308 -0.233 0.223 1.371 25.19 0.00 11.85 96.49 50.38 102.13 148.88 9
137.404 -0.096 0.052 1.331 25.81 0.00 36.53 96.49 49.17 101.52 147.10 43
137.516 -0.069 0.066 1.378 25.91 0.00 16.47 96.44 47.16 96.12 139.66 18
137.612 -0.090 0.075 1.316 25.09 0.00 16.84 96.44 52.04 113.57 161.83 17
137.700 -0.109 0.105 1.282 24.74 0.00 13.80 96.44 52.06 113.13 161.38 11
137.812 -0.120 0.111 1.238 21.88 0.00 10.23 96.43 51.95 114.45 162.56 8
137.912 -0.115 0.113 1.196 22.44 0.00 15.11 96.44 52.26 114.68 163.10 13
138.008 -0.146 0.143 1.156 22.23 0.00 9.49 96.52 53.10 110.87 160.18 8
138.112 -0.156 0.145 1.107 24.57 0.00 15.73 96.52 53.17 111.33 160.71 16
138.216 -0.188 0.164 1.023 25.96 0.00 19.55 96.51 53.37 112.00 161.57 21
138.316 -0.177 0.198 0.961 26.78 0.00 15.37 96.47 51.39 109.67 157.22 14
138.416 -0.080 0.112 0.908 27.68 0.00 30.38 96.44 50.72 108.69 155.56 36
138.504 -0.065 0.094 0.858 26.47 0.00 22.66 96.46 49.05 107.09 152.32 17
138.608 -0.071 0.119 0.814 25.02 0.00 19.74 96.46 49.43 107.81 153.34 18
138.712 -0.079 0.074 0.792 24.55 0.00 16.07 96.48 50.16 110.70 156.95 15
138.804 -0.073 0.081 0.748 22.12 0.00 10.22 96.58 51.62 111.06 158.76 10
138.908 -0.078 0.077 0.704 21.02 0.00 9.35 96.58 52.14 112.24 160.44 7
139.028 -0.068 0.072 0.636 19.62 0.00 10.89 96.59 52.47 110.82 159.36 10
139.100 -0.061 0.051 0.574 19.07 0.00 13.88 96.59 52.44 110.45 158.96 13
139.208 -0.062 0.075 0.487 20.16 0.00 13.43 96.52 51.52 107.19 154.60 12
139.312 -0.064 0.079 0.454 20.70 0.00 11.45 96.52 52.60 108.52 156.98 9
139.400 -0.061 0.076 0.408 20.64 0.00 11.90 96.54 52.66 108.42 156.90 9
139.500 -0.055 0.067 0.360 21.22 0.00 13.74 96.57 52.81 107.50 156.09 14
139.604 -0.088 0.089 0.323 21.25 0.00 13.16 96.64 53.50 112.35 161.53 14
139.712 -0.076 0.087 0.265 21.75 0.00 11.42 96.67 52.94 110.33 158.96 10
139.812 -0.076 0.090 0.150 21.43 0.00 17.20 96.69 53.13 110.91 159.76 19
139.908 -0.066 0.041 0.139 21.30 0.00 13.19 96.68 52.87 112.43 160.96 14
140.012 -0.111 0.065 0.114 21.54 0.00 14.71 96.62 55.94 105.42 156.90 15
140.100 -0.120 0.107 0.083 21.41 0.00 13.16 96.64 56.63 123.05 175.03 12
140.220 -0.034 0.080 0.049 20.62 0.00 14.62 96.67 57.74 122.22 175.23 15
140.312 -0.072 0.068 0.015 19.48 0.00 15.52 96.72 59.15 122.94 177.24 15
140.412 -0.054 0.055 0.005 17.94 0.00 10.59 96.75 60.31 125.90 181.30 10
140.504 -0.054 0.055 0.005 16.94 0.00 10.06 96.75 60.55 126.10 181.71 9
140.612 -0.054 0.055 0.005 15.22 0.00 3.11 96.75 60.51 126.39 181.97 1
140.708 -0.054 0.055 0.005 13.54 0.00 3.91 96.75 60.51 126.39 181.97 2
140.804 -0.054 0.055 0.005 12.56 0.00 2.80 96.75 60.51 126.39 181.97 1
140.916 -0.054 0.055 0.005 11.18 0.00 2.37 96.75 60.51 126.39 181.97 1
141.008 -0.054 0.055 0.005 10.97 0.00 2.58 96.75 60.51 126.39 181.97 1
141.108 -0.054 0.055 0.005 10.82 0.00 2.50 96.75 60.51 126.39 181.97 1
141.212 -0.054 0.055 0.005 10.82 0.00 2.42 96.75 60.51 126.39 181.97 1
141.304 -0.054 0.055 0.005 10.94 0.00 2.63 96.75 60.51 126.39 181.97 1


==> data/convergence_analysis/011_sim_x_icp_1/VOXELIZATION_evo.txt <==
id  timestamp  sec_from_start  dist  dist_from_start  ape
3  26.360  0.292  0.004  0.000  0.004
7  26.772  0.704  0.004  0.000  0.004
11  27.168  1.100  0.004  0.000  0.004
15  27.564  1.496  0.004  0.000  0.004
19  27.968  1.900  0.025  0.003  0.013
23  28.368  2.300  0.052  0.020  0.025
27  28.760  2.692  0.098  0.063  0.039
31  29.164  3.096  0.208  0.148  0.087
35  29.568  3.500  0.381  0.283  0.099
39  29.964  3.896  0.690  0.456  0.041
43  30.392  4.324  0.957  0.678  0.076
47  30.772  4.704  1.129  0.881  0.056
51  31.184  5.116  1.389  1.085  0.039
55  31.576  5.508  1.533  1.251  0.036
59  31.980  5.912  1.669  1.386  0.033
63  32.384  6.316  1.846  1.491  0.059
67  32.788  6.720  1.915  1.560  0.049
71  33.184  7.116  2.010  1.629  0.041
75  33.588  7.520  2.151  1.770  0.085
79  33.988  7.920  2.304  1.860  0.085
83  34.380  8.312  2.643  2.151  0.037
87  34.788  8.720  3.206  2.718  0.020
91  35.176  9.108  4.014  3.530  0.026
95  35.580  9.512  5.120  4.668  0.053
99  35.980  9.912  6.389  5.942  0.061
103  36.380  10.312  7.549  7.103  0.065
107  36.772  10.704  8.713  8.277  0.073
111  37.168  11.100  9.938  9.534  0.106
115  37.528  11.460  11.170  10.652  0.033
119  37.988  11.920  12.414  11.996  0.099
123  38.372  12.304  13.567  13.162  0.114
127  38.784  12.716  14.846  14.425  0.105
131  39.180  13.112  15.892  15.599  0.223
135  39.576  13.508  17.236  16.757  0.052
139  39.976  13.908  18.392  17.948  0.082
143  40.388  14.320  19.652  19.192  0.062
147  40.776  14.708  20.777  20.383  0.133
151  41.188  15.120  22.095  21.660  0.107
155  41.580  15.512  23.250  22.893  0.181
159  42.080  16.012  24.475  24.113  0.167
163  42.480  16.412  25.140  24.786  0.176
167  42.880  16.812  25.661  25.277  0.154
171  43.384  17.316  26.097  25.634  0.060
175  43.776  17.708  26.457  25.920  0.127
179  44.176  18.108  26.845  26.247  0.182
183  44.676  18.608  27.335  26.668  0.069
187  45.096  19.028  27.710  27.010  0.102
191  45.472  19.404  28.013  27.304  0.114
195  45.880  19.812  28.330  27.607  0.142
199  46.272  20.204  28.625  27.889  0.082
203  46.680  20.612  28.958  28.186  0.115
207  47.088  21.020  29.274  28.488  0.138
211  47.476  21.408  29.581  28.769  0.082
215  47.880  21.812  29.848  29.093  0.146
219  48.284  22.216  30.372  29.644  0.165
223  48.668  22.600  31.027  30.198  0.074
227  49.088  23.020  31.538  30.770  0.137
231  49.480  23.412  32.110  31.347  0.136
235  49.884  23.816  32.787  31.990  0.107
239  50.280  24.212  33.393  32.643  0.161
243  50.668  24.600  34.036  33.256  0.135
247  51.076  25.008  34.673  33.880  0.124
251  51.468  25.400  35.293  34.488  0.112
255  51.876  25.808  35.892  35.094  0.121
259  52.272  26.204  36.492  35.704  0.135
263  52.672  26.604  37.082  36.309  0.156
267  53.080  27.012  37.748  36.934  0.119
271  53.484  27.416  38.362  37.553  0.130
275  53.880  27.812  38.963  38.147  0.127
279  54.272  28.204  39.557  38.733  0.131
283  54.676  28.608  40.179  39.342  0.128
287  55.092  29.024  40.778  39.981  0.188
291  55.472  29.404  41.249  40.460  0.221
295  55.880  29.812  41.728  40.925  0.133
299  56.280  30.212  42.233  41.483  0.127
303  56.680  30.612  42.773  41.958  0.159
307  57.080  31.012  43.262  42.454  0.158
311  57.488  31.420  43.831  43.033  0.169
315  57.880  31.812  44.408  43.600  0.190
319  58.284  32.216  44.980  44.174  0.223
323  58.680  32.612  45.546  44.721  0.238
327  59.072  33.004  46.096  45.254  0.261
331  59.484  33.416  46.657  45.812  0.285
335  59.872  33.804  47.177  46.337  0.302
339  60.280  34.212  47.693  46.884  0.342
343  60.680  34.612  48.246  47.417  0.362
347  61.080  35.012  48.808  47.964  0.388
351  61.476  35.408  49.339  48.494  0.409
355  61.872  35.804  49.844  49.023  0.443
359  62.284  36.216  50.443  49.578  0.465
363  62.684  36.616  50.919  50.112  0.506
367  63.072  37.004  51.226  50.403  0.512
371  63.472  37.404  51.385  50.564  0.500
375  63.884  37.816  51.548  50.697  0.505
379  64.288  38.220  51.699  50.841  0.506
383  64.676  38.608  51.856  50.999  0.507
387  65.096  39.028  52.041  51.187  0.499
391  65.476  39.408  52.226  51.343  0.496
395  65.884  39.816  52.380  51.505  0.495
399  66.272  40.204  52.556  51.654  0.497
403  66.780  40.712  52.752  51.845  0.498
407  67.272  41.204  52.932  52.029  0.497
411  67.684  41.616  53.084  52.184  0.491
415  68.196  42.128  53.263  52.348  0.508
419  68.676  42.608  53.437  52.537  0.493
423  69.080  43.012  53.662  52.743  0.488
427  69.584  43.516  53.928  52.956  0.480
431  69.968  43.900  54.138  53.163  0.460
435  70.384  44.316  54.372  53.408  0.459
439  70.776  44.708  54.611  53.629  0.452
443  71.176  45.108  54.826  53.846  0.445
447  71.576  45.508  55.055  54.059  0.442
451  71.984  45.916  55.274  54.277  0.432
455  72.376  46.308  55.493  54.484  0.424
459  72.772  46.704  55.712  54.695  0.420
463  73.176  47.108  55.909  54.903  0.416
467  73.580  47.512  56.212  55.168  0.422
471  73.984  47.916  56.692  55.676  0.384
475  74.372  48.304  57.223  56.266  0.367
479  74.772  48.704  57.792  56.804  0.338
483  75.164  49.096  58.378  57.360  0.302
487  75.580  49.512  59.046  58.029  0.273
491  75.972  49.904  59.696  58.666  0.255
495  76.376  50.308  60.288  59.289  0.222
499  76.772  50.704  60.901  59.883  0.198
503  77.168  51.100  61.507  60.478  0.166
507  77.568  51.500  62.110  61.082  0.147
511  77.976  51.908  62.738  61.706  0.146
515  78.380  52.312  63.367  62.348  0.138
519  78.776  52.708  63.940  62.898  0.202
523  79.180  53.112  64.436  63.351  0.161
527  79.572  53.504  64.989  63.939  0.071
531  79.968  53.900  65.560  64.512  0.074
535  80.376  54.308  66.139  65.058  0.104
539  80.776  54.708  66.730  65.666  0.082
543  81.176  55.108  67.376  66.304  0.090
547  81.572  55.504  67.986  66.929  0.055
551  81.980  55.912  68.645  67.558  0.078
555  82.376  56.308  69.208  68.142  0.048
559  82.776  56.708  69.846  68.751  0.070
563  83.180  57.112  70.441  69.380  0.032
567  83.580  57.512  71.068  69.996  0.040
571  83.976  57.908  71.692  70.591  0.072
575  84.388  58.320  72.319  71.202  0.075
579  84.772  58.704  72.898  71.784  0.071
583  85.184  59.116  73.554  72.428  0.080
587  85.576  59.508  74.171  73.026  0.093
591  85.992  59.924  74.741  73.658  0.037
595  86.368  60.300  75.338  74.232  0.060
599  86.772  60.704  75.791  74.638  0.083
603  87.180  61.112  76.080  74.949  0.128
607  87.576  61.508  76.410  75.223  0.047
611  87.984  61.916  76.692  75.484  0.077
615  88.384  62.316  77.040  75.788  0.119
619  88.776  62.708  77.400  76.114  0.129
623  89.192  63.124  77.758  76.447  0.053
627  89.584  63.516  78.083  76.747  0.099
631  89.976  63.908  78.411  77.051  0.093
635  90.376  64.308  78.710  77.351  0.077
639  90.776  64.708  79.040  77.642  0.114
643  91.172  65.104  79.365  77.947  0.076
647  91.572  65.504  79.722  78.261  0.072
651  91.976  65.908  80.102  78.724  0.128
655  92.384  66.316  80.772  79.379  0.106
659  92.776  66.708  81.703  80.275  0.070
663  93.176  67.108  82.756  81.471  0.196
667  93.576  67.508  83.976  82.681  0.191
671  93.976  67.908  85.240  83.808  0.082
675  94.376  68.308  86.428  85.063  0.141
679  94.776  68.708  87.612  86.366  0.255
683  95.160  69.092  88.847  87.529  0.177
687  95.580  69.512  90.149  88.775  0.124
691  95.976  69.908  91.377  89.972  0.108
695  96.388  70.320  92.586  91.242  0.158
699  96.784  70.716  93.833  92.401  0.091
703  97.184  71.116  95.000  93.595  0.113
707  97.580  71.512  96.131  94.794  0.193
711  97.980  71.912  97.411  95.974  0.110
715  98.372  72.304  98.578  97.125  0.107
719  98.772  72.704  99.824  98.375  0.111
723  99.172  73.104  101.040  99.622  0.128
727  99.576  73.508  102.078  100.618  0.094
731  99.980  73.912  102.943  101.475  0.104
735  100.376  74.308  103.819  102.363  0.099
739  100.772  74.704  104.889  103.489  0.111
743  101.180  75.112  106.152  104.787  0.135
747  101.572  75.504  107.385  105.932  0.059
751  101.980  75.912  108.600  107.168  0.087
755  102.380  76.312  109.863  108.430  0.062
759  102.780  76.712  111.097  109.660  0.060
763  103.172  77.104  112.289  110.859  0.067
767  103.572  77.504  113.508  112.076  0.064
771  103.976  77.908  114.679  113.285  0.108
775  104.380  78.312  115.919  114.464  0.052
779  104.768  78.700  117.058  115.634  0.083
783  105.168  79.100  118.276  116.846  0.084
787  105.580  79.512  119.545  118.073  0.077
791  105.976  79.908  120.751  119.335  0.135
795  106.372  80.304  121.962  120.489  0.073
799  106.780  80.712  122.915  121.444  0.111
803  107.176  81.108  123.783  122.312  0.147
807  107.572  81.504  124.759  123.289  0.153
811  107.984  81.916  125.944  124.524  0.205
815  108.368  82.300  127.098  125.659  0.201
819  108.776  82.708  128.313  126.821  0.170
823  109.180  83.112  129.493  128.049  0.226
827  109.576  83.508  130.677  129.292  0.297
831  109.980  83.912  131.962  130.548  0.295
835  110.376  84.308  133.115  131.736  0.337
839  110.776  84.708  134.318  132.914  0.344
843  111.180  85.112  135.636  134.133  0.327
847  111.572  85.504  136.700  135.302  0.405
851  111.968  85.900  137.924  136.468  0.416
855  112.380  86.312  139.100  137.688  0.458
859  112.776  86.708  140.331  138.882  0.483
863  113.180  87.112  141.536  140.084  0.495
867  113.584  87.516  142.827  141.348  0.541
871  113.980  87.912  144.069  142.578  0.571
875  114.472  88.404  145.217  143.694  0.554
879  115.180  89.112  146.419  144.936  0.600
883  115.584  89.516  147.056  145.586  0.630
887  116.080  90.012  147.790  146.281  0.612
891  116.472  90.404  148.412  146.916  0.624
895  116.884  90.816  149.128  147.639  0.626
899  117.280  91.212  149.827  148.321  0.631
903  117.772  91.704  150.644  149.113  0.630
907  118.200  92.132  151.332  149.810  0.642
911  118.592  92.524  152.004  150.460  0.630
915  118.988  92.920  152.546  151.036  0.652
919  119.380  93.312  152.910  151.343  0.635
923  120.108  94.040  153.411  151.780  0.634
927  121.096  95.028  153.994  152.345  0.624
931  121.788  95.720  154.316  152.677  0.630
935  122.476  96.408  154.694  153.043  0.630
939  123.280  97.212  155.153  153.487  0.635
943  124.184  98.116  155.632  153.970  0.632
947  125.288  99.220  156.252  154.587  0.640
951  126.388  100.320  156.873  155.200  0.639
955  127.324  101.256  157.402  155.725  0.650
959  128.220  102.152  157.933  156.232  0.649
963  129.132  103.064  158.462  156.743  0.655
967  129.880  103.812  158.915  157.160  0.667
971  130.800  104.732  159.436  157.695  0.664
975  131.808  105.740  160.033  158.263  0.670
979  132.680  106.612  160.638  158.756  0.679
983  133.388  107.320  161.064  159.149  0.669
987  134.072  108.004  161.650  159.697  0.702
991  134.780  108.712  162.079  159.934  0.689
995  135.380  109.312  162.678  160.529  0.665
999  135.884  109.816  163.687  161.535  0.641
1003  136.288  110.220  164.855  162.744  0.630
1007  136.680  110.612  166.049  164.008  0.605
1011  137.076  111.008  167.251  165.133  0.617
1015  137.484  111.416  168.481  166.379  0.607
1019  137.888  111.820  169.760  167.697  0.585
1023  138.280  112.212  171.006  168.916  0.590
1027  138.672  112.604  172.197  170.094  0.585
1031  139.068  113.000  173.392  171.263  0.586
1035  139.480  113.412  174.618  172.504  0.581
1039  139.880  113.812  175.809  173.740  0.526
1043  140.284  114.216  176.832  174.741  0.564
1047  140.688  114.620  177.697  175.605  0.565
1051  141.076  115.008  178.586  176.455  0.587
1055  141.676  115.608  180.236  178.208  0.702
1059  142.072  116.004  181.439  179.454  0.730
1063  142.480  116.412  182.646  180.620  0.733
1067  142.876  116.808  183.881  181.815  0.753
1071  143.272  117.204  185.071  183.074  0.814
1075  143.684  117.616  186.334  184.361  0.855
1079  144.080  118.012  187.569  185.577  0.870
1083  144.476  118.408  188.784  186.747  0.915
1087  144.872  118.804  189.921  187.949  0.942
1091  145.276  119.208  191.185  189.149  0.974
1095  145.668  119.600  192.296  190.327  0.978
1099  146.076  120.008  193.501  191.519  1.010
1103  146.480  120.412  194.780  192.747  1.046
1107  146.872  120.804  196.003  193.921  1.060
1111  147.284  121.216  197.224  195.217  1.070
1115  147.688  121.620  198.376  196.424  1.006
1119  148.088  122.020  199.328  197.372  1.032
1123  148.480  122.412  200.165  198.211  1.011
1127  148.888  122.820  201.175  199.157  0.915
1131  149.276  123.208  202.300  200.276  0.753
1135  149.680  123.612  203.458  201.525  0.753
1139  150.100  124.032  205.348  202.721  0.087
1143  150.484  124.416  206.522  203.881  0.079
1147  150.876  124.808  207.786  205.124  0.060
1151  151.272  125.204  208.970  206.402  0.143
1155  151.700  125.632  210.311  207.672  0.078
1159  152.068  126.000  211.380  208.756  0.092
1163  152.480  126.412  212.540  209.949  0.120
1167  152.876  126.808  213.783  211.095  0.037
1171  153.276  127.208  214.951  212.282  0.055
1175  153.680  127.612  216.153  213.480  0.064
1179  154.080  128.012  217.359  214.685  0.059
1183  154.468  128.400  218.562  215.914  0.083
1187  154.876  128.808  219.688  217.083  0.133
1191  155.276  129.208  220.552  217.920  0.107
1195  155.684  129.616  221.147  218.466  0.078
1199  156.084  130.016  221.429  218.734  0.093
1203  156.476  130.408  221.582  218.801  0.055
1207  156.892  130.824  221.892  218.877  0.069
1211  157.276  131.208  222.111  218.926  0.049
1215  157.684  131.616  222.280  218.969  0.061
1219  158.072  132.004  222.617  219.059  0.078
1223  158.480  132.412  222.842  219.113  0.074
1227  158.880  132.812  223.194  219.126  0.140
1231  159.284  133.216  223.494  219.136  0.075
1235  159.672  133.604  223.627  219.147  0.072
1239  160.092  134.024  223.775  219.158  0.069
1243  160.472  134.404  224.149  219.166  0.071
1247  160.880  134.812  224.472  219.172  0.060
1251  161.276  135.208  224.723  219.178  0.073
1255  161.672  135.604  224.983  219.186  0.048
1259  162.072  136.004  225.110  219.208  0.100
1263  162.472  136.404  225.222  219.261  0.088
1267  162.884  136.816  225.345  219.363  0.070
1271  163.284  137.216  225.560  219.511  0.135
1275  163.680  137.612  226.000  219.685  0.024
1279  164.076  138.008  226.196  219.867  0.073
1283  164.484  138.416  226.550  220.064  0.037
1287  164.872  138.804  226.752  220.251  0.021
1291  165.276  139.208  227.021  220.450  0.074
1295  165.672  139.604  227.204  220.644  0.041
1299  166.080  140.012  227.486  220.847  0.065
1303  166.480  140.412  227.712  221.006  0.042
1307  166.872  140.804  227.712  221.006  0.042
1311  167.280  141.212  227.712  221.006  0.042


==> data/convergence_analysis/011_sim_x_icp_1/runtime_data.csv <==
method avg_proc max_proc avg_vox max_vox avg_norm_est max_norm_est avg_sel max_sel avg_reg max_reg avg_tot max_tot
vanilla 0.00 0.04 5.12 9.41 0.00 0.00 0.00 0.00 31.02 161.25 37.89 168.61
normal_sampling 0.00 0.04 4.07 10.32 6.91 13.54 5.39 13.37 18.59 87.28 36.13 105.67
rise 0.00 0.07 3.04 7.95 0.00 0.00 11.11 18.96 14.01 63.70 29.28 79.83
covs 0.14 0.41 2.85 6.43 4.35 9.45 4.14 11.23 25.18 121.54 36.92 131.29


==> data/convergence_analysis/011_sim_x_icp_1/runtime_data_with_manually_inserted_gfh.csv <==
method avg_proc max_proc avg_vox max_vox avg_norm_est max_norm_est avg_sel max_sel avg_reg max_reg avg_tot max_tot
vanilla 0.00 0.04 3.00 9.41 0.00 0.00 0.00 0.00 32.14 161.25 37.89 168.61
normal_sampling 0.00 0.04 3.07 10.32 6.91 13.54 5.39 13.37 19.59 87.28 36.13 105.67
covs 0.14 0.41 2.85 6.43 6.70 9.45 4.14 11.23 25.18 121.54 39.27 131.29
rise 0.00 0.07 3.04 7.95 4.92 9.40 6.19 9.56 14.01 63.70 29.28 79.83


==> data/gfh/data_600.csv <==
count entropy rate red_abs red_rel rate_rel eff
0 -0.00000 -0.00000 1.04139 1.00000 -0.00000 -0.00000
1 -0.00000 -0.00000 1.04139 1.00000 -0.00000 -0.00000
2 0.30103 0.10034 0.94105 0.90365 0.83333 0.11104
3 0.47712 0.11928 0.92211 0.88546 0.99060 0.13471
4 0.60206 0.12041 0.92098 0.88437 1.00000 0.13616
5 0.69897 0.11650 0.92490 0.88814 0.96747 0.13117
6 0.77815 0.11116 0.93023 0.89325 0.92320 0.12445
7 0.84510 0.10564 0.93576 0.89856 0.87730 0.11756
8 0.90309 0.10034 0.94105 0.90365 0.83333 0.11104
9 0.95424 0.09542 0.94597 0.90837 0.79248 0.10505
10 1.00000 0.09091 0.95048 0.91270 0.75498 0.09960
11 0.98666 0.08222 0.95917 0.92105 0.68284 0.08927
12 0.97884 0.07530 0.96610 0.92770 0.62531 0.08116
13 0.97501 0.06964 0.97175 0.93312 0.57838 0.07463
14 0.97411 0.06494 0.97645 0.93764 0.53932 0.06926
15 0.97540 0.06096 0.98043 0.94146 0.50628 0.06475
16 0.97835 0.05755 0.98384 0.94474 0.47794 0.06092
17 0.98254 0.05459 0.98681 0.94758 0.45332 0.05761
18 0.98769 0.05198 0.98941 0.95008 0.43172 0.05471
19 0.99357 0.04968 0.99171 0.95230 0.41257 0.05217
20 1.00000 0.04762 0.99377 0.95427 0.39547 0.04990
21 0.99603 0.04527 0.99612 0.95653 0.37599 0.04733
22 0.99337 0.04319 0.99820 0.95853 0.35868 0.04506
23 0.99179 0.04132 1.00007 0.96032 0.34319 0.04303
24 0.99114 0.03965 1.00175 0.96193 0.32925 0.04121
25 0.99126 0.03813 1.00327 0.96339 0.31662 0.03957
26 0.99203 0.03674 1.00465 0.96472 0.30514 0.03809
27 0.99337 0.03548 1.00592 0.96593 0.29464 0.03673
28 0.99519 0.03432 1.00708 0.96705 0.28500 0.03549
29 0.99742 0.03325 1.00815 0.96807 0.27611 0.03434
30 1.00000 0.03226 1.00913 0.96902 0.26790 0.03329
31 0.99812 0.03119 1.01020 0.97005 0.25904 0.03215
32 0.99679 0.03021 1.01119 0.97099 0.25085 0.03111
33 0.99596 0.02929 1.01210 0.97187 0.24327 0.03014
34 0.99556 0.02844 1.01295 0.97269 0.23623 0.02924
35 0.99555 0.02765 1.01374 0.97344 0.22966 0.02841
36 0.99589 0.02692 1.01448 0.97415 0.22353 0.02763
37 0.99653 0.02622 1.01517 0.97482 0.21779 0.02690
38 0.99745 0.02558 1.01582 0.97544 0.21240 0.02622
39 0.99862 0.02497 1.01643 0.97603 0.20733 0.02558
40 0.99726 0.02432 1.01707 0.97664 0.20200 0.02491
41 0.99623 0.02372 1.01767 0.97722 0.19699 0.02427
42 0.99550 0.02315 1.01824 0.97777 0.19227 0.02368
43 0.99505 0.02261 1.01878 0.97828 0.18781 0.02312
44 0.99485 0.02211 1.01928 0.97877 0.18360 0.02259
45 0.99488 0.02163 1.01976 0.97923 0.17961 0.02209
46 0.99511 0.02117 1.02022 0.97967 0.17583 0.02161
47 0.99554 0.02074 1.02065 0.98008 0.17224 0.02116
48 0.99614 0.02033 1.02106 0.98048 0.16883 0.02073
49 0.99511 0.01990 1.02149 0.98089 0.16528 0.02029
50 0.99431 0.01950 1.02190 0.98128 0.16191 0.01987
51 0.99370 0.01911 1.02228 0.98165 0.15870 0.01947
52 0.99329 0.01874 1.02265 0.98200 0.15564 0.01908
53 0.99304 0.01839 1.02300 0.98234 0.15272 0.01872
54 0.99296 0.01805 1.02334 0.98266 0.14993 0.01837
55 0.99303 0.01773 1.02366 0.98297 0.14727 0.01804
56 0.99323 0.01743 1.02397 0.98327 0.14471 0.01772
57 0.99357 0.01713 1.02426 0.98355 0.14227 0.01742
58 0.99277 0.01683 1.02457 0.98384 0.13974 0.01710
59 0.99212 0.01654 1.02486 0.98412 0.13732 0.01680
60 0.99162 0.01626 1.02514 0.98439 0.13500 0.01651
61 0.99125 0.01599 1.02540 0.98465 0.13278 0.01624
62 0.99101 0.01573 1.02566 0.98489 0.13064 0.01597
63 0.99089 0.01548 1.02591 0.98513 0.12858 0.01572
64 0.99088 0.01524 1.02615 0.98536 0.12660 0.01547
65 0.99098 0.01501 1.02638 0.98558 0.12470 0.01523
66 0.99117 0.01479 1.02660 0.98579 0.12286 0.01501
67 0.99053 0.01457 1.02683 0.98601 0.12097 0.01477
68 0.99000 0.01435 1.02704 0.98622 0.11916 0.01455
69 0.98958 0.01414 1.02726 0.98643 0.11740 0.01433
70 0.98926 0.01393 1.02746 0.98662 0.11571 0.01412
71 0.98904 0.01374 1.02766 0.98681 0.11408 0.01392
72 0.98891 0.01355 1.02785 0.98699 0.11250 0.01373
73 0.98886 0.01336 1.02803 0.98717 0.11098 0.01354
74 0.98890 0.01319 1.02821 0.98734 0.10950 0.01335
75 0.98901 0.01301 1.02838 0.98750 0.10807 0.01318
76 0.98848 0.01284 1.02856 0.98767 0.10661 0.01300
77 0.98804 0.01267 1.02873 0.98784 0.10520 0.01282
78 0.98768 0.01250 1.02889 0.98799 0.10383 0.01265
79 0.98740 0.01234 1.02905 0.98815 0.10250 0.01249
80 0.98720 0.01219 1.02921 0.98830 0.10122 0.01233
81 0.98707 0.01204 1.02936 0.98844 0.09997 0.01218
82 0.98701 0.01189 1.02950 0.98858 0.09876 0.01203
83 0.98701 0.01175 1.02964 0.98872 0.09758 0.01188
84 0.98708 0.01161 1.02978 0.98885 0.09644 0.01174
85 0.98663 0.01147 1.02992 0.98898 0.09528 0.01160
86 0.98626 0.01134 1.03006 0.98911 0.09415 0.01146
87 0.98595 0.01120 1.03019 0.98924 0.09305 0.01133
88 0.98571 0.01108 1.03032 0.98936 0.09198 0.01119
89 0.98552 0.01095 1.03044 0.98948 0.09094 0.01107
90 0.98540 0.01083 1.03056 0.98960 0.08993 0.01094
91 0.98533 0.01071 1.03068 0.98972 0.08895 0.01082
92 0.98531 0.01059 1.03080 0.98983 0.08799 0.01070
93 0.98535 0.01048 1.03091 0.98993 0.08705 0.01059
94 0.98497 0.01037 1.03102 0.99004 0.08611 0.01047
95 0.98465 0.01026 1.03114 0.99015 0.08518 0.01036
96 0.98438 0.01015 1.03124 0.99026 0.08428 0.01025
97 0.98417 0.01004 1.03135 0.99036 0.08340 0.01014
98 0.98400 0.00994 1.03145 0.99046 0.08255 0.01004
99 0.98388 0.00984 1.03155 0.99055 0.08171 0.00993
100 0.98381 0.00974 1.03165 0.99065 0.08090 0.00983
101 0.98379 0.00964 1.03175 0.99074 0.08010 0.00974
103 0.98348 0.00946 1.03194 0.99092 0.07853 0.00954
106 0.98277 0.00918 1.03221 0.99118 0.07628 0.00927
110 0.98241 0.00885 1.03254 0.99150 0.07350 0.00893
115 0.98150 0.00846 1.03293 0.99188 0.07027 0.00853
121 0.98091 0.00804 1.03335 0.99228 0.06677 0.00810
128 0.98003 0.00760 1.03380 0.99270 0.06309 0.00765
136 0.97904 0.00715 1.03425 0.99314 0.05935 0.00720
145 0.97809 0.00670 1.03469 0.99357 0.05564 0.00674
155 0.97718 0.00626 1.03513 0.99398 0.05202 0.00630
166 0.97621 0.00585 1.03555 0.99439 0.04855 0.00588
178 0.97517 0.00545 1.03594 0.99477 0.04524 0.00548
191 0.97431 0.00507 1.03632 0.99513 0.04214 0.00510
205 0.97333 0.00472 1.03667 0.99546 0.03924 0.00475
220 0.97251 0.00440 1.03699 0.99577 0.03655 0.00442
236 0.97166 0.00410 1.03729 0.99606 0.03405 0.00412
253 0.97084 0.00382 1.03757 0.99633 0.03174 0.00384
271 0.97007 0.00357 1.03783 0.99658 0.02962 0.00358
290 0.96936 0.00333 1.03806 0.99680 0.02766 0.00334
310 0.96866 0.00311 1.03828 0.99701 0.02587 0.00312
331 0.96795 0.00292 1.03848 0.99720 0.02421 0.00292
353 0.96710 0.00273 1.03866 0.99738 0.02269 0.00274
376 0.96612 0.00256 1.03883 0.99754 0.02128 0.00257
400 0.96502 0.00241 1.03899 0.99769 0.01999 0.00241
425 0.96385 0.00226 1.03913 0.99783 0.01879 0.00227
451 0.96262 0.00213 1.03926 0.99795 0.01769 0.00213
478 0.96137 0.00201 1.03939 0.99807 0.01667 0.00201
506 0.96006 0.00189 1.03950 0.99818 0.01573 0.00190
535 0.95863 0.00179 1.03960 0.99828 0.01485 0.00179
565 0.95704 0.00169 1.03970 0.99838 0.01404 0.00169
596 0.95529 0.00160 1.03979 0.99846 0.01329 0.00160
628 0.95346 0.00152 1.03988 0.99854 0.01259 0.00152
661 0.95154 0.00144 1.03996 0.99862 0.01194 0.00144
695 0.94958 0.00136 1.04003 0.99869 0.01133 0.00137
730 0.94758 0.00130 1.04010 0.99876 0.01077 0.00130
766 0.94557 0.00123 1.04016 0.99882 0.01024 0.00123
803 0.94356 0.00117 1.04022 0.99887 0.00975 0.00117
841 0.94154 0.00112 1.04027 0.99893 0.00929 0.00112
880 0.93955 0.00107 1.04033 0.99898 0.00886 0.00107
920 0.93757 0.00102 1.04037 0.99902 0.00845 0.00102
961 0.93562 0.00097 1.04042 0.99907 0.00808 0.00097
1003 0.93370 0.00093 1.04046 0.99911 0.00772 0.00093
1046 0.93182 0.00089 1.04050 0.99915 0.00739 0.00089
1090 0.92997 0.00085 1.04054 0.99918 0.00708 0.00085
1135 0.92816 0.00082 1.04058 0.99922 0.00679 0.00082
1181 0.92639 0.00078 1.04061 0.99925 0.00651 0.00078
1228 0.92466 0.00075 1.04064 0.99928 0.00625 0.00075
1276 0.92297 0.00072 1.04067 0.99931 0.00600 0.00072
1325 0.92132 0.00069 1.04070 0.99933 0.00577 0.00070
1375 0.91971 0.00067 1.04072 0.99936 0.00555 0.00067
1426 0.91815 0.00064 1.04075 0.99938 0.00534 0.00064
1478 0.91662 0.00062 1.04077 0.99940 0.00515 0.00062
1531 0.91514 0.00060 1.04080 0.99943 0.00496 0.00060
1585 0.91369 0.00058 1.04082 0.99945 0.00478 0.00058
1640 0.91229 0.00056 1.04084 0.99947 0.00462 0.00056
1696 0.91092 0.00054 1.04086 0.99948 0.00446 0.00054
1753 0.90959 0.00052 1.04087 0.99950 0.00431 0.00052
1811 0.90829 0.00050 1.04089 0.99952 0.00416 0.00050
1870 0.90703 0.00048 1.04091 0.99953 0.00403 0.00049
1930 0.90581 0.00047 1.04092 0.99955 0.00390 0.00047
1991 0.90459 0.00045 1.04094 0.99956 0.00377 0.00045
2053 0.90333 0.00044 1.04095 0.99958 0.00365 0.00044
2116 0.90205 0.00043 1.04097 0.99959 0.00354 0.00043
2180 0.90074 0.00041 1.04098 0.99960 0.00343 0.00041
2245 0.89942 0.00040 1.04099 0.99962 0.00333 0.00040
2311 0.89809 0.00039 1.04100 0.99963 0.00323 0.00039
2378 0.89674 0.00038 1.04102 0.99964 0.00313 0.00038
2446 0.89539 0.00037 1.04103 0.99965 0.00304 0.00037
2515 0.89404 0.00036 1.04104 0.99966 0.00295 0.00036
2585 0.89268 0.00035 1.04105 0.99967 0.00287 0.00035
2656 0.89133 0.00034 1.04106 0.99968 0.00279 0.00034
2728 0.88998 0.00033 1.04107 0.99969 0.00271 0.00033
2801 0.88864 0.00032 1.04108 0.99970 0.00263 0.00032
2875 0.88731 0.00031 1.04108 0.99970 0.00256 0.00031
2950 0.88599 0.00030 1.04109 0.99971 0.00249 0.00030
3026 0.88468 0.00029 1.04110 0.99972 0.00243 0.00029
3103 0.88338 0.00028 1.04111 0.99973 0.00236 0.00028
3181 0.88209 0.00028 1.04112 0.99973 0.00230 0.00028
3260 0.88081 0.00027 1.04112 0.99974 0.00224 0.00027
3340 0.87955 0.00026 1.04113 0.99975 0.00219 0.00026
3421 0.87831 0.00026 1.04114 0.99975 0.00213 0.00026
3503 0.87708 0.00025 1.04114 0.99976 0.00208 0.00025
3586 0.87586 0.00024 1.04115 0.99977 0.00203 0.00024
3670 0.87466 0.00024 1.04115 0.99977 0.00198 0.00024
3755 0.87347 0.00023 1.04116 0.99978 0.00193 0.00023
3841 0.87231 0.00023 1.04117 0.99978 0.00189 0.00023
3928 0.87115 0.00022 1.04117 0.99979 0.00184 0.00022
4016 0.87002 0.00022 1.04118 0.99979 0.00180 0.00022
4105 0.86890 0.00021 1.04118 0.99980 0.00176 0.00021
4195 0.86779 0.00021 1.04119 0.99980 0.00172 0.00021
4286 0.86670 0.00020 1.04119 0.99981 0.00168 0.00020
4378 0.86563 0.00020 1.04120 0.99981 0.00164 0.00020
4471 0.86458 0.00019 1.04120 0.99981 0.00161 0.00019
4565 0.86354 0.00019 1.04120 0.99982 0.00157 0.00019
4660 0.86252 0.00019 1.04121 0.99982 0.00154 0.00019
4756 0.86151 0.00018 1.04121 0.99983 0.00150 0.00018
4853 0.86052 0.00018 1.04122 0.99983 0.00147 0.00018
4951 0.85954 0.00017 1.04122 0.99983 0.00144 0.00017
5050 0.85858 0.00017 1.04122 0.99984 0.00141 0.00017
5150 0.85763 0.00017 1.04123 0.99984 0.00138 0.00017
5251 0.85670 0.00016 1.04123 0.99984 0.00135 0.00016
5353 0.85578 0.00016 1.04123 0.99985 0.00133 0.00016
5456 0.85488 0.00016 1.04124 0.99985 0.00130 0.00016
5560 0.85399 0.00015 1.04124 0.99985 0.00128 0.00015
5665 0.85312 0.00015 1.04124 0.99986 0.00125 0.00015
5771 0.85226 0.00015 1.04125 0.99986 0.00123 0.00015
5878 0.85142 0.00014 1.04125 0.99986 0.00120 0.00014
5986 0.85058 0.00014 1.04125 0.99986 0.00118 0.00014
6095 0.84976 0.00014 1.04125 0.99987 0.00116 0.00014
6205 0.84896 0.00014 1.04126 0.99987 0.00114 0.00014
6316 0.84816 0.00013 1.04126 0.99987 0.00112 0.00013
6428 0.84738 0.00013 1.04126 0.99987 0.00109 0.00013
6541 0.84661 0.00013 1.04126 0.99988 0.00107 0.00013
6655 0.84586 0.00013 1.04127 0.99988 0.00106 0.00013
6770 0.84511 0.00012 1.04127 0.99988 0.00104 0.00012
6886 0.84438 0.00012 1.04127 0.99988 0.00102 0.00012
7003 0.84366 0.00012 1.04127 0.99988 0.00100 0.00012
7121 0.84295 0.00012 1.04127 0.99989 0.00098 0.00012
7240 0.84225 0.00012 1.04128 0.99989 0.00097 0.00012
7360 0.84156 0.00011 1.04128 0.99989 0.00095 0.00011
7481 0.84088 0.00011 1.04128 0.99989 0.00093 0.00011
7603 0.84022 0.00011 1.04128 0.99989 0.00092 0.00011
7726 0.83956 0.00011 1.04128 0.99990 0.00090 0.00011
7850 0.83891 0.00011 1.04129 0.99990 0.00089 0.00011
7975 0.83828 0.00011 1.04129 0.99990 0.00087 0.00011
8101 0.83765 0.00010 1.04129 0.99990 0.00086 0.00010
8228 0.83703 0.00010 1.04129 0.99990 0.00084 0.00010
8356 0.83643 0.00010 1.04129 0.99990 0.00083 0.00010
8485 0.83583 0.00010 1.04129 0.99991 0.00082 0.00010
8615 0.83524 0.00010 1.04130 0.99991 0.00081 0.00010
8746 0.83466 0.00010 1.04130 0.99991 0.00079 0.00010
8878 0.83409 0.00009 1.04130 0.99991 0.00078 0.00009
9011 0.83352 0.00009 1.04130 0.99991 0.00077 0.00009
9145 0.83296 0.00009 1.04130 0.99991 0.00076 0.00009
9280 0.83238 0.00009 1.04130 0.99991 0.00074 0.00009
9416 0.83179 0.00009 1.04130 0.99992 0.00073 0.00009
9553 0.83119 0.00009 1.04131 0.99992 0.00072 0.00009
9691 0.83059 0.00009 1.04131 0.99992 0.00071 0.00009
9830 0.82997 0.00008 1.04131 0.99992 0.00070 0.00008
9970 0.82935 0.00008 1.04131 0.99992 0.00069 0.00008
10111 0.82873 0.00008 1.04131 0.99992 0.00068 0.00008
10253 0.82810 0.00008 1.04131 0.99992 0.00067 0.00008
10396 0.82747 0.00008 1.04131 0.99992 0.00066 0.00008
10540 0.82683 0.00008 1.04131 0.99992 0.00065 0.00008
10685 0.82618 0.00008 1.04132 0.99993 0.00064 0.00008
10831 0.82554 0.00008 1.04132 0.99993 0.00063 0.00008
10978 0.82489 0.00008 1.04132 0.99993 0.00062 0.00008
11126 0.82424 0.00007 1.04132 0.99993 0.00062 0.00007
11275 0.82359 0.00007 1.04132 0.99993 0.00061 0.00007
11425 0.82293 0.00007 1.04132 0.99993 0.00060 0.00007
11576 0.82228 0.00007 1.04132 0.99993 0.00059 0.00007
11728 0.82162 0.00007 1.04132 0.99993 0.00058 0.00007
11881 0.82097 0.00007 1.04132 0.99993 0.00057 0.00007
12035 0.82031 0.00007 1.04132 0.99993 0.00057 0.00007
12190 0.81965 0.00007 1.04133 0.99994 0.00056 0.00007
12346 0.81900 0.00007 1.04133 0.99994 0.00055 0.00007
12503 0.81834 0.00007 1.04133 0.99994 0.00054 0.00007
12661 0.81769 0.00006 1.04133 0.99994 0.00054 0.00006
12820 0.81703 0.00006 1.04133 0.99994 0.00053 0.00006
12980 0.81638 0.00006 1.04133 0.99994 0.00052 0.00006
13141 0.81573 0.00006 1.04133 0.99994 0.00052 0.00006
13303 0.81508 0.00006 1.04133 0.99994 0.00051 0.00006
13466 0.81443 0.00006 1.04133 0.99994 0.00050 0.00006
13630 0.81378 0.00006 1.04133 0.99994 0.00050 0.00006
13795 0.81314 0.00006 1.04133 0.99994 0.00049 0.00006
13961 0.81250 0.00006 1.04133 0.99994 0.00048 0.00006
14128 0.81186 0.00006 1.04134 0.99994 0.00048 0.00006
14296 0.81122 0.00006 1.04134 0.99995 0.00047 0.00006
14465 0.81059 0.00006 1.04134 0.99995 0.00047 0.00006
14635 0.80996 0.00006 1.04134 0.99995 0.00046 0.00006
14806 0.80933 0.00005 1.04134 0.99995 0.00045 0.00005
14978 0.80870 0.00005 1.04134 0.99995 0.00045 0.00005
15151 0.80808 0.00005 1.04134 0.99995 0.00044 0.00005
15325 0.80746 0.00005 1.04134 0.99995 0.00044 0.00005
15500 0.80684 0.00005 1.04134 0.99995 0.00043 0.00005
15676 0.80622 0.00005 1.04134 0.99995 0.00043 0.00005
15853 0.80561 0.00005 1.04134 0.99995 0.00042 0.00005
16031 0.80501 0.00005 1.04134 0.99995 0.00042 0.00005
16210 0.80440 0.00005 1.04134 0.99995 0.00041 0.00005
16390 0.80380 0.00005 1.04134 0.99995 0.00041 0.00005
16571 0.80320 0.00005 1.04134 0.99995 0.00040 0.00005
16753 0.80261 0.00005 1.04134 0.99995 0.00040 0.00005
16936 0.80202 0.00005 1.04135 0.99995 0.00039 0.00005
17120 0.80143 0.00005 1.04135 0.99996 0.00039 0.00005
17305 0.80085 0.00005 1.04135 0.99996 0.00038 0.00005
17491 0.80027 0.00005 1.04135 0.99996 0.00038 0.00005
17678 0.79969 0.00005 1.04135 0.99996 0.00038 0.00005
17866 0.79912 0.00004 1.04135 0.99996 0.00037 0.00004
18055 0.79855 0.00004 1.04135 0.99996 0.00037 0.00004
18245 0.79798 0.00004 1.04135 0.99996 0.00036 0.00004
18436 0.79742 0.00004 1.04135 0.99996 0.00036 0.00004
18628 0.79686 0.00004 1.04135 0.99996 0.00036 0.00004
18821 0.79631 0.00004 1.04135 0.99996 0.00035 0.00004
19015 0.79576 0.00004 1.04135 0.99996 0.00035 0.00004
19210 0.79521 0.00004 1.04135 0.99996 0.00034 0.00004
19406 0.79466 0.00004 1.04135 0.99996 0.00034 0.00004
19603 0.79412 0.00004 1.04135 0.99996 0.00034 0.00004
19801 0.79359 0.00004 1.04135 0.99996 0.00033 0.00004
20000 0.79305 0.00004 1.04135 0.99996 0.00033 0.00004
20200 0.79251 0.00004 1.04135 0.99996 0.00033 0.00004
20401 0.79195 0.00004 1.04135 0.99996 0.00032 0.00004
20603 0.79139 0.00004 1.04135 0.99996 0.00032 0.00004
20806 0.79083 0.00004 1.04135 0.99996 0.00032 0.00004
21010 0.79025 0.00004 1.04136 0.99996 0.00031 0.00004
21215 0.78967 0.00004 1.04136 0.99996 0.00031 0.00004
21421 0.78909 0.00004 1.04136 0.99996 0.00031 0.00004
21628 0.78850 0.00004 1.04136 0.99996 0.00030 0.00004
21836 0.78789 0.00004 1.04136 0.99997 0.00030 0.00004
22045 0.78726 0.00004 1.04136 0.99997 0.00030 0.00004
22255 0.78661 0.00004 1.04136 0.99997 0.00029 0.00004
22466 0.78594 0.00003 1.04136 0.99997 0.00029 0.00003
22678 0.78525 0.00003 1.04136 0.99997 0.00029 0.00003
22891 0.78455 0.00003 1.04136 0.99997 0.00028 0.00003
23105 0.78382 0.00003 1.04136 0.99997 0.00028 0.00003
23320 0.78308 0.00003 1.04136 0.99997 0.00028 0.00003
23536 0.78233 0.00003 1.04136 0.99997 0.00028 0.00003
23753 0.78156 0.00003 1.04136 0.99997 0.00027 0.00003
23971 0.78078 0.00003 1.04136 0.99997 0.00027 0.00003
24190 0.77999 0.00003 1.04136 0.99997 0.00027 0.00003
24410 0.77919 0.00003 1.04136 0.99997 0.00027 0.00003
24631 0.77837 0.00003 1.04136 0.99997 0.00026 0.00003
24853 0.77754 0.00003 1.04136 0.99997 0.00026 0.00003
25076 0.77670 0.00003 1.04136 0.99997 0.00026 0.00003
25300 0.77586 0.00003 1.04136 0.99997 0.00025 0.00003
25525 0.77500 0.00003 1.04136 0.99997 0.00025 0.00003
25751 0.77414 0.00003 1.04136 0.99997 0.00025 0.00003
25978 0.77326 0.00003 1.04136 0.99997 0.00025 0.00003
26206 0.77238 0.00003 1.04136 0.99997 0.00024 0.00003
26435 0.77150 0.00003 1.04136 0.99997 0.00024 0.00003
26665 0.77060 0.00003 1.04136 0.99997 0.00024 0.00003
26896 0.76970 0.00003 1.04136 0.99997 0.00024 0.00003
27128 0.76880 0.00003 1.04136 0.99997 0.00024 0.00003
27361 0.76789 0.00003 1.04136 0.99997 0.00023 0.00003
27595 0.76697 0.00003 1.04136 0.99997 0.00023 0.00003
27830 0.76605 0.00003 1.04137 0.99997 0.00023 0.00003
28066 0.76513 0.00003 1.04137 0.99997 0.00023 0.00003
28303 0.76420 0.00003 1.04137 0.99997 0.00022 0.00003
28541 0.76326 0.00003 1.04137 0.99997 0.00022 0.00003
28780 0.76233 0.00003 1.04137 0.99997 0.00022 0.00003
29020 0.76139 0.00003 1.04137 0.99997 0.00022 0.00003
29261 0.76045 0.00003 1.04137 0.99998 0.00022 0.00003
29503 0.75951 0.00003 1.04137 0.99998 0.00021 0.00003
29746 0.75855 0.00003 1.04137 0.99998 0.00021 0.00003
29990 0.75757 0.00003 1.04137 0.99998 0.00021 0.00003
30235 0.75657 0.00003 1.04137 0.99998 0.00021 0.00003
30481 0.75555 0.00002 1.04137 0.99998 0.00021 0.00002
30728 0.75451 0.00002 1.04137 0.99998 0.00020 0.00002
30976 0.75345 0.00002 1.04137 0.99998 0.00020 0.00002
31225 0.75238 0.00002 1.04137 0.99998 0.00020 0.00002
31475 0.75128 0.00002 1.04137 0.99998 0.00020 0.00002
31726 0.75018 0.00002 1.04137 0.99998 0.00020 0.00002
31978 0.74905 0.00002 1.04137 0.99998 0.00019 0.00002
32231 0.74792 0.00002 1.04137 0.99998 0.00019 0.00002
32485 0.74676 0.00002 1.04137 0.99998 0.00019 0.00002
32740 0.74560 0.00002 1.04137 0.99998 0.00019 0.00002
32996 0.74442 0.00002 1.04137 0.99998 0.00019 0.00002
33253 0.74324 0.00002 1.04137 0.99998 0.00019 0.00002
33511 0.74204 0.00002 1.04137 0.99998 0.00018 0.00002
33770 0.74083 0.00002 1.04137 0.99998 0.00018 0.00002
34030 0.73962 0.00002 1.04137 0.99998 0.00018 0.00002
34291 0.73839 0.00002 1.04137 0.99998 0.00018 0.00002
34553 0.73715 0.00002 1.04137 0.99998 0.00018 0.00002
34816 0.73591 0.00002 1.04137 0.99998 0.00018 0.00002
35080 0.73466 0.00002 1.04137 0.99998 0.00017 0.00002
35345 0.73341 0.00002 1.04137 0.99998 0.00017 0.00002
35611 0.73214 0.00002 1.04137 0.99998 0.00017 0.00002
35878 0.73087 0.00002 1.04137 0.99998 0.00017 0.00002
36146 0.72960 0.00002 1.04137 0.99998 0.00017 0.00002
36415 0.72832 0.00002 1.04137 0.99998 0.00017 0.00002
36685 0.72704 0.00002 1.04137 0.99998 0.00016 0.00002
36956 0.72575 0.00002 1.04137 0.99998 0.00016 0.00002
37228 0.72446 0.00002 1.04137 0.99998 0.00016 0.00002
37501 0.72316 0.00002 1.04137 0.99998 0.00016 0.00002
37775 0.72186 0.00002 1.04137 0.99998 0.00016 0.00002
38050 0.72056 0.00002 1.04137 0.99998 0.00016 0.00002
38326 0.71925 0.00002 1.04137 0.99998 0.00016 0.00002
38603 0.71795 0.00002 1.04137 0.99998 0.00015 0.00002
38881 0.71664 0.00002 1.04137 0.99998 0.00015 0.00002
39160 0.71533 0.00002 1.04137 0.99998 0.00015 0.00002
39440 0.71401 0.00002 1.04137 0.99998 0.00015 0.00002
39721 0.71270 0.00002 1.04137 0.99998 0.00015 0.00002
40003 0.71139 0.00002 1.04137 0.99998 0.00015 0.00002
40286 0.71007 0.00002 1.04138 0.99998 0.00015 0.00002
40570 0.70876 0.00002 1.04138 0.99998 0.00015 0.00002
40855 0.70744 0.00002 1.04138 0.99998 0.00014 0.00002
41141 0.70612 0.00002 1.04138 0.99998 0.00014 0.00002
41428 0.70481 0.00002 1.04138 0.99998 0.00014 0.00002
41716 0.70349 0.00002 1.04138 0.99998 0.00014 0.00002
42005 0.70218 0.00002 1.04138 0.99998 0.00014 0.00002
42295 0.70086 0.00002 1.04138 0.99998 0.00014 0.00002
42586 0.69955 0.00002 1.04138 0.99998 0.00014 0.00002
42878 0.69824 0.00002 1.04138 0.99998 0.00014 0.00002
43171 0.69693 0.00002 1.04138 0.99998 0.00013 0.00002
43465 0.69562 0.00002 1.04138 0.99998 0.00013 0.00002
43760 0.69431 0.00002 1.04138 0.99998 0.00013 0.00002
44056 0.69300 0.00002 1.04138 0.99998 0.00013 0.00002
44353 0.69170 0.00002 1.04138 0.99999 0.00013 0.00002
44651 0.69039 0.00002 1.04138 0.99999 0.00013 0.00002
44950 0.68909 0.00002 1.04138 0.99999 0.00013 0.00002
45250 0.68780 0.00002 1.04138 0.99999 0.00013 0.00002
45551 0.68650 0.00002 1.04138 0.99999 0.00013 0.00002
45853 0.68521 0.00001 1.04138 0.99999 0.00012 0.00001
46156 0.68391 0.00001 1.04138 0.99999 0.00012 0.00001
46460 0.68263 0.00001 1.04138 0.99999 0.00012 0.00001
46765 0.68134 0.00001 1.04138 0.99999 0.00012 0.00001
47071 0.68006 0.00001 1.04138 0.99999 0.00012 0.00001
47378 0.67878 0.00001 1.04138 0.99999 0.00012 0.00001
47686 0.67750 0.00001 1.04138 0.99999 0.00012 0.00001
47995 0.67623 0.00001 1.04138 0.99999 0.00012 0.00001
48305 0.67495 0.00001 1.04138 0.99999 0.00012 0.00001
48616 0.67369 0.00001 1.04138 0.99999 0.00012 0.00001
48928 0.67242 0.00001 1.04138 0.99999 0.00011 0.00001
49241 0.67116 0.00001 1.04138 0.99999 0.00011 0.00001
49555 0.66990 0.00001 1.04138 0.99999 0.00011 0.00001
49870 0.66865 0.00001 1.04138 0.99999 0.00011 0.00001
50186 0.66740 0.00001 1.04138 0.99999 0.00011 0.00001
50503 0.66615 0.00001 1.04138 0.99999 0.00011 0.00001
50821 0.66491 0.00001 1.04138 0.99999 0.00011 0.00001
51140 0.66367 0.00001 1.04138 0.99999 0.00011 0.00001
51460 0.66243 0.00001 1.04138 0.99999 0.00011 0.00001
51781 0.66120 0.00001 1.04138 0.99999 0.00011 0.00001
52103 0.65998 0.00001 1.04138 0.99999 0.00011 0.00001
52426 0.65875 0.00001 1.04138 0.99999 0.00010 0.00001
52750 0.65753 0.00001 1.04138 0.99999 0.00010 0.00001
53075 0.65631 0.00001 1.04138 0.99999 0.00010 0.00001
53401 0.65510 0.00001 1.04138 0.99999 0.00010 0.00001
53728 0.65389 0.00001 1.04138 0.99999 0.00010 0.00001
54056 0.65269 0.00001 1.04138 0.99999 0.00010 0.00001
54385 0.65149 0.00001 1.04138 0.99999 0.00010 0.00001
54715 0.65030 0.00001 1.04138 0.99999 0.00010 0.00001
55046 0.64910 0.00001 1.04138 0.99999 0.00010 0.00001
55378 0.64792 0.00001 1.04138 0.99999 0.00010 0.00001
55711 0.64673 0.00001 1.04138 0.99999 0.00010 0.00001
56045 0.64554 0.00001 1.04138 0.99999 0.00010 0.00001
56380 0.64433 0.00001 1.04138 0.99999 0.00009 0.00001
56716 0.64310 0.00001 1.04138 0.99999 0.00009 0.00001
57053 0.64186 0.00001 1.04138 0.99999 0.00009 0.00001
57391 0.64060 0.00001 1.04138 0.99999 0.00009 0.00001
57730 0.63933 0.00001 1.04138 0.99999 0.00009 0.00001
58070 0.63805 0.00001 1.04138 0.99999 0.00009 0.00001
58411 0.63675 0.00001 1.04138 0.99999 0.00009 0.00001
58753 0.63544 0.00001 1.04138 0.99999 0.00009 0.00001
59096 0.63412 0.00001 1.04138 0.99999 0.00009 0.00001
59440 0.63279 0.00001 1.04138 0.99999 0.00009 0.00001
59785 0.63145 0.00001 1.04138 0.99999 0.00009 0.00001
60131 0.63009 0.00001 1.04138 0.99999 0.00009 0.00001
60478 0.62873 0.00001 1.04138 0.99999 0.00009 0.00001
60826 0.62736 0.00001 1.04138 0.99999 0.00009 0.00001
61175 0.62598 0.00001 1.04138 0.99999 0.00008 0.00001
61525 0.62459 0.00001 1.04138 0.99999 0.00008 0.00001
61876 0.62320 0.00001 1.04138 0.99999 0.00008 0.00001
62228 0.62179 0.00001 1.04138 0.99999 0.00008 0.00001
62581 0.62038 0.00001 1.04138 0.99999 0.00008 0.00001
62935 0.61896 0.00001 1.04138 0.99999 0.00008 0.00001
63290 0.61754 0.00001 1.04138 0.99999 0.00008 0.00001
63646 0.61611 0.00001 1.04138 0.99999 0.00008 0.00001
64003 0.61467 0.00001 1.04138 0.99999 0.00008 0.00001
64361 0.61323 0.00001 1.04138 0.99999 0.00008 0.00001
64720 0.61179 0.00001 1.04138 0.99999 0.00008 0.00001
65080 0.61034 0.00001 1.04138 0.99999 0.00008 0.00001
65441 0.60888 0.00001 1.04138 0.99999 0.00008 0.00001


==> data/gfh/data_600_sel.csv <==
count entropy rate red_abs red_rel rate_rel eff
0 -0.00000 -0.00000 1.04139 1.00000 -0.00000 -0.00000
1 -0.00000 -0.00000 1.04139 1.00000 -0.00000 -0.00000
2 0.30103 0.10034 0.94105 0.90365 0.83333 0.11104
3 0.47712 0.11928 0.92211 0.88546 0.99060 0.13471
4 0.60206 0.12041 0.92098 0.88437 1.00000 0.13616
5 0.69897 0.11650 0.92490 0.88814 0.96747 0.13117
6 0.77815 0.11116 0.93023 0.89325 0.92320 0.12445
7 0.84510 0.10564 0.93576 0.89856 0.87730 0.11756
8 0.90309 0.10034 0.94105 0.90365 0.83333 0.11104
9 0.95424 0.09542 0.94597 0.90837 0.79248 0.10505
10 1.00000 0.09091 0.95048 0.91270 0.75498 0.09960
11 0.98666 0.08222 0.95917 0.92105 0.68284 0.08927
12 0.97884 0.07530 0.96610 0.92770 0.62531 0.08116
13 0.97501 0.06964 0.97175 0.93312 0.57838 0.07463
14 0.97411 0.06494 0.97645 0.93764 0.53932 0.06926
15 0.97540 0.06096 0.98043 0.94146 0.50628 0.06475
16 0.97835 0.05755 0.98384 0.94474 0.47794 0.06092
17 0.98254 0.05459 0.98681 0.94758 0.45332 0.05761
18 0.98769 0.05198 0.98941 0.95008 0.43172 0.05471
19 0.99357 0.04968 0.99171 0.95230 0.41257 0.05217
20 1.00000 0.04762 0.99377 0.95427 0.39547 0.04990
21 0.99603 0.04527 0.99612 0.95653 0.37599 0.04733
22 0.99337 0.04319 0.99820 0.95853 0.35868 0.04506
23 0.99179 0.04132 1.00007 0.96032 0.34319 0.04303
24 0.99114 0.03965 1.00175 0.96193 0.32925 0.04121
25 0.99126 0.03813 1.00327 0.96339 0.31662 0.03957
26 0.99203 0.03674 1.00465 0.96472 0.30514 0.03809
27 0.99337 0.03548 1.00592 0.96593 0.29464 0.03673
28 0.99519 0.03432 1.00708 0.96705 0.28500 0.03549
29 0.99742 0.03325 1.00815 0.96807 0.27611 0.03434
30 1.00000 0.03226 1.00913 0.96902 0.26790 0.03329
31 0.99812 0.03119 1.01020 0.97005 0.25904 0.03215
32 0.99679 0.03021 1.01119 0.97099 0.25085 0.03111
33 0.99596 0.02929 1.01210 0.97187 0.24327 0.03014
34 0.99556 0.02844 1.01295 0.97269 0.23623 0.02924
35 0.99555 0.02765 1.01374 0.97344 0.22966 0.02841
36 0.99589 0.02692 1.01448 0.97415 0.22353 0.02763
37 0.99653 0.02622 1.01517 0.97482 0.21779 0.02690
38 0.99745 0.02558 1.01582 0.97544 0.21240 0.02622
39 0.99862 0.02497 1.01643 0.97603 0.20733 0.02558
40 0.99726 0.02432 1.01707 0.97664 0.20200 0.02491
41 0.99623 0.02372 1.01767 0.97722 0.19699 0.02427
42 0.99550 0.02315 1.01824 0.97777 0.19227 0.02368
43 0.99505 0.02261 1.01878 0.97828 0.18781 0.02312
44 0.99485 0.02211 1.01928 0.97877 0.18360 0.02259
45 0.99488 0.02163 1.01976 0.97923 0.17961 0.02209
46 0.99511 0.02117 1.02022 0.97967 0.17583 0.02161
47 0.99554 0.02074 1.02065 0.98008 0.17224 0.02116
48 0.99614 0.02033 1.02106 0.98048 0.16883 0.02073
49 0.99511 0.01990 1.02149 0.98089 0.16528 0.02029
50 0.99431 0.01950 1.02190 0.98128 0.16191 0.01987
51 0.99370 0.01911 1.02228 0.98165 0.15870 0.01947
52 0.99329 0.01874 1.02265 0.98200 0.15564 0.01908
53 0.99304 0.01839 1.02300 0.98234 0.15272 0.01872
54 0.99296 0.01805 1.02334 0.98266 0.14993 0.01837
55 0.99303 0.01773 1.02366 0.98297 0.14727 0.01804
56 0.99323 0.01743 1.02397 0.98327 0.14471 0.01772
57 0.99357 0.01713 1.02426 0.98355 0.14227 0.01742
58 0.99277 0.01683 1.02457 0.98384 0.13974 0.01710
59 0.99212 0.01654 1.02486 0.98412 0.13732 0.01680
60 0.99162 0.01626 1.02514 0.98439 0.13500 0.01651
61 0.99125 0.01599 1.02540 0.98465 0.13278 0.01624
62 0.99101 0.01573 1.02566 0.98489 0.13064 0.01597
63 0.99089 0.01548 1.02591 0.98513 0.12858 0.01572
64 0.99088 0.01524 1.02615 0.98536 0.12660 0.01547
65 0.99098 0.01501 1.02638 0.98558 0.12470 0.01523
66 0.99117 0.01479 1.02660 0.98579 0.12286 0.01501
67 0.99053 0.01457 1.02683 0.98601 0.12097 0.01477
68 0.99000 0.01435 1.02704 0.98622 0.11916 0.01455
69 0.98958 0.01414 1.02726 0.98643 0.11740 0.01433
70 0.98926 0.01393 1.02746 0.98662 0.11571 0.01412
71 0.98904 0.01374 1.02766 0.98681 0.11408 0.01392
72 0.98891 0.01355 1.02785 0.98699 0.11250 0.01373
73 0.98886 0.01336 1.02803 0.98717 0.11098 0.01354
74 0.98890 0.01319 1.02821 0.98734 0.10950 0.01335
75 0.98901 0.01301 1.02838 0.98750 0.10807 0.01318
76 0.98848 0.01284 1.02856 0.98767 0.10661 0.01300
77 0.98804 0.01267 1.02873 0.98784 0.10520 0.01282
78 0.98768 0.01250 1.02889 0.98799 0.10383 0.01265
79 0.98740 0.01234 1.02905 0.98815 0.10250 0.01249
80 0.98720 0.01219 1.02921 0.98830 0.10122 0.01233
81 0.98707 0.01204 1.02936 0.98844 0.09997 0.01218
82 0.98701 0.01189 1.02950 0.98858 0.09876 0.01203
83 0.98701 0.01175 1.02964 0.98872 0.09758 0.01188
84 0.98708 0.01161 1.02978 0.98885 0.09644 0.01174
85 0.98663 0.01147 1.02992 0.98898 0.09528 0.01160
86 0.98626 0.01134 1.03006 0.98911 0.09415 0.01146
87 0.98595 0.01120 1.03019 0.98924 0.09305 0.01133
88 0.98571 0.01108 1.03032 0.98936 0.09198 0.01119
89 0.98552 0.01095 1.03044 0.98948 0.09094 0.01107
90 0.98540 0.01083 1.03056 0.98960 0.08993 0.01094
91 0.98533 0.01071 1.03068 0.98972 0.08895 0.01082
92 0.98531 0.01059 1.03080 0.98983 0.08799 0.01070
93 0.98535 0.01048 1.03091 0.98993 0.08705 0.01059
94 0.98497 0.01037 1.03102 0.99004 0.08611 0.01047
95 0.98465 0.01026 1.03114 0.99015 0.08518 0.01036
96 0.98438 0.01015 1.03124 0.99026 0.08428 0.01025
97 0.98417 0.01004 1.03135 0.99036 0.08340 0.01014
98 0.98400 0.00994 1.03145 0.99046 0.08255 0.01004
99 0.98388 0.00984 1.03155 0.99055 0.08171 0.00993
100 0.98381 0.00974 1.03165 0.99065 0.08090 0.00983
101 0.98379 0.00964 1.03175 0.99074 0.08010 0.00974
103 0.98348 0.00946 1.03194 0.99092 0.07853 0.00954
106 0.98277 0.00918 1.03221 0.99118 0.07628 0.00927
110 0.98241 0.00885 1.03254 0.99150 0.07350 0.00893
115 0.98150 0.00846 1.03293 0.99188 0.07027 0.00853
121 0.98091 0.00804 1.03335 0.99228 0.06677 0.00810
128 0.98003 0.00760 1.03380 0.99270 0.06309 0.00765
136 0.97904 0.00715 1.03425 0.99314 0.05935 0.00720
145 0.97809 0.00670 1.03469 0.99357 0.05564 0.00674
155 0.97718 0.00626 1.03513 0.99398 0.05202 0.00630
166 0.97621 0.00585 1.03555 0.99439 0.04855 0.00588
178 0.97517 0.00545 1.03594 0.99477 0.04524 0.00548
191 0.97431 0.00507 1.03632 0.99513 0.04214 0.00510
205 0.97333 0.00472 1.03667 0.99546 0.03924 0.00475
220 0.97251 0.00440 1.03699 0.99577 0.03655 0.00442
236 0.97166 0.00410 1.03729 0.99606 0.03405 0.00412
253 0.97084 0.00382 1.03757 0.99633 0.03174 0.00384
271 0.97007 0.00357 1.03783 0.99658 0.02962 0.00358
290 0.96936 0.00333 1.03806 0.99680 0.02766 0.00334
310 0.96866 0.00311 1.03828 0.99701 0.02587 0.00312
331 0.96795 0.00292 1.03848 0.99720 0.02421 0.00292
353 0.96710 0.00273 1.03866 0.99738 0.02269 0.00274
376 0.96612 0.00256 1.03883 0.99754 0.02128 0.00257
400 0.96502 0.00241 1.03899 0.99769 0.01999 0.00241
425 0.96385 0.00226 1.03913 0.99783 0.01879 0.00227
451 0.96262 0.00213 1.03926 0.99795 0.01769 0.00213
478 0.96137 0.00201 1.03939 0.99807 0.01667 0.00201
506 0.96006 0.00189 1.03950 0.99818 0.01573 0.00190
535 0.95863 0.00179 1.03960 0.99828 0.01485 0.00179
565 0.95704 0.00169 1.03970 0.99838 0.01404 0.00169
596 0.95529 0.00160 1.03979 0.99846 0.01329 0.00160
628 0.95346 0.00152 1.03988 0.99854 0.01259 0.00152
661 0.95154 0.00144 1.03996 0.99862 0.01194 0.00144
695 0.94958 0.00136 1.04003 0.99869 0.01133 0.00137
730 0.94758 0.00130 1.04010 0.99876 0.01077 0.00130
766 0.94557 0.00123 1.04016 0.99882 0.01024 0.00123
803 0.94356 0.00117 1.04022 0.99887 0.00975 0.00117
841 0.94154 0.00112 1.04027 0.99893 0.00929 0.00112
880 0.93955 0.00107 1.04033 0.99898 0.00886 0.00107
920 0.93757 0.00102 1.04037 0.99902 0.00845 0.00102
961 0.93562 0.00097 1.04042 0.99907 0.00808 0.00097
1003 0.93370 0.00093 1.04046 0.99911 0.00772 0.00093
1046 0.93182 0.00089 1.04050 0.99915 0.00739 0.00089
1090 0.92997 0.00085 1.04054 0.99918 0.00708 0.00085
1135 0.92816 0.00082 1.04058 0.99922 0.00679 0.00082
1181 0.92639 0.00078 1.04061 0.99925 0.00651 0.00078
1228 0.92466 0.00075 1.04064 0.99928 0.00625 0.00075
1276 0.92297 0.00072 1.04067 0.99931 0.00600 0.00072
1325 0.92132 0.00069 1.04070 0.99933 0.00577 0.00070
1375 0.91971 0.00067 1.04072 0.99936 0.00555 0.00067
1426 0.91815 0.00064 1.04075 0.99938 0.00534 0.00064
1478 0.91662 0.00062 1.04077 0.99940 0.00515 0.00062
1531 0.91514 0.00060 1.04080 0.99943 0.00496 0.00060
1585 0.91369 0.00058 1.04082 0.99945 0.00478 0.00058


==> fig/kitti_00/GT_ALIGNED.txt <==
# timestamp x y z qx qy qz qw
1.317639335997977018e+09 5.206 0.061 0.04300000000000015 -0.0013799967469375033 -0.0025899938946145895 0.014699965347812526 0.9998876429676373
1.317639337007950068e+09 4.702730772059463 -0.3577921095403846 8.682099073253742 0.00498791500482661 -0.012202339754009943 0.010072641958289325 0.9998623732756486
1.317639338047780991e+09 4.154374226296746 -0.7932733341118099 17.90310013431602 -0.0023670159943904733 -0.014420529854604094 0.010703195012069032 0.9998359301258024
1.317639339087671041e+09 3.6411969154987656 -1.2214012217720733 27.630828554732574 0.0031390702817092305 -0.015934408429020892 0.01862485064673416 0.9996946312770568
1.317639340117592096e+09 2.9497341822415297 -1.803032565250036 37.889798126215055 -0.0015585529423288232 -0.018873977887326504 0.012612125521713159 0.9997411055674661
1.317639341157702923e+09 2.280757291955096 -2.2742498585856894 47.6755071450872 -0.0009670124676727298 -0.02151007485751415 0.0170762522170771 0.999622320267375
1.317639342197299957e+09 1.5978268021036675 -2.6705098260272537 56.97536444288043 -0.0016196017942796772 -0.02700633980039929 0.011907425083991289 0.9995630283921483
1.317639343237202883e+09 0.9135915001710835 -3.053956540194912 65.03924061240845 -0.0014104558497584807 -0.03435712131035929 0.0056124662991580716 0.9993928652194801
1.317639344267097950e+09 0.34699291146968925 -3.4387108855446162 71.31470662463366 0.002948400899696699 -0.030945885507034934 0.008512348344122646 0.9994804645554551
1.317639345306925058e+09 0.441230201590316 -3.7205281281064666 76.14703221836237 -0.0052644183123944 0.06947171670278365 0.009731910674002829 0.9975225593403056
1.317639346346847057e+09 2.348234815595312 -3.924738339943918 79.60800509739757 -0.003163555084309803 0.3437054325746027 0.01043104762455237 0.939014249510298
1.317639347386768103e+09 5.762413117888514 -4.044141113261566 81.19880400077561 0.00027303476819120337 0.5773304590039228 0.022178762670954297 0.8162092679238094
1.317639348416685104e+09 9.934706571356328 -4.192168309281261 81.8307646271249 0.00512259023400467 0.6685194991893167 0.012101472251711801 0.7435785046935534
1.317639349456576109e+09 15.518248162095299 -4.367131038321685 82.00015724731246 0.011647359186173031 0.6955884182130256 0.01911082850590309 0.7180918240070049
1.317639350496433973e+09 22.81268255064805 -4.58473942586325 82.17877184498057 0.01377269558831149 0.6882414833617228 0.02628295663281029 0.7248745957935933
1.317639351526273012e+09 30.93504977331652 -4.960048218539077 82.67116951745359 0.008869852381667027 0.6855586612257123 0.014763957316089668 0.727813625388743
1.317639352566132069e+09 38.9886004971298 -5.338989820900888 82.90348411891698 0.0012646975996162037 0.7095250544053177 0.011860345280721605 0.7045792573734587
1.317639353606091022e+09 46.602620344545045 -5.627571207669377 82.33103320332849 0.0034316544335270564 0.7437426287647224 0.013461187133684507 0.6683217206906724
1.317639354635885000e+09 53.18464601311477 -5.854848377570716 81.53132459005748 0.006307054748341032 0.7398149960425422 0.017232426639817316 0.6725600613797091
1.317639355675782919e+09 58.41714512549889 -6.136390070046047 81.93730922442505 0.0010952637949754442 0.6280457974527652 0.013439224653481142 0.7780595503814943
1.317639356705674887e+09 62.173898067186244 -6.461497724334268 84.70375803843923 0.009212527636828597 0.3512656656388704 0.009299538478436948 0.9361843194915785
1.317639357745583057e+09 63.719393563444825 -6.730850411407416 89.23176882695526 -0.0032473353922719567 0.13185928099794061 0.007506124503958654 0.9912347062741939
1.317639358785465002e+09 64.910729905254 -7.0043605031217115 94.63167461675349 0.003963928377428308 0.12621694516680287 -0.006870563080578884 0.9919709498707786
1.317639359825337887e+09 66.59477457245023 -7.364418436774973 101.10589087741879 0.0018195934242563761 0.1302911410085938 0.0028002727285690787 0.9914701539265289
1.317639360865171909e+09 68.37553456157255 -7.793703627371722 108.71650513105453 0.0008575046879936958 0.11742264341997483 0.005841088290348122 0.9930644839010002
1.317639361895057917e+09 70.24905697647397 -8.25266609783503 117.06535099281156 0.002332905747416766 0.12397186128294164 -0.001811241856538784 0.9922813384135337
1.317639362935015917e+09 72.29936413274292 -8.771340975023497 125.39876991454284 -0.012068381778324802 0.12507634713010599 0.0026641363647726367 0.9920701406288125
1.317639363974878073e+09 74.18158753224381 -9.14514991765984 133.4047573261422 0.0029717364381290925 0.11362223886758646 -0.006108329852059657 0.993500802175659
1.317639365004803896e+09 75.71416424116238 -9.545070927203367 141.3689411782411 -0.00533365371422069 0.0925810217258467 -0.0019126525138476204 0.9956890319344772
1.317639366044634104e+09 76.68603355334818 -9.92015393635168 149.46926694547952 -0.0018382401084266074 0.05346676266335628 -0.00987514141568614 0.9985191073512937
1.317639367084485054e+09 77.11195883918614 -10.249925391504455 157.71696942055047 -0.00685696389640115 0.03230082087669044 -0.016581506204518336 0.9993171131671893
1.317639368114558935e+09 77.22977880122237 -10.51477772593935 166.02671388861074 0.006013418469020016 -0.000775720551224782 0.010397587728178583 0.9999275609889837
1.317639369154242039e+09 76.80439903246115 -10.820839205820592 174.53706411765032 -0.005802143958069837 -0.015417968098289686 -0.002786510378358714 0.9998604186310813
1.317639370194128036e+09 76.32451405883069 -11.212347449623458 183.0118328239116 0.0033560223846953157 -0.02223454319367722 0.0018233349897924585 0.9997454864375417
1.317639371231575966e+09 75.7780460470199 -11.53701012389652 190.9211935157974 0.004087517722995502 -0.020144553401522308 -0.005723503624201794 0.9997723394220212
1.317639372275243044e+09 75.34566146635399 -11.792712247753014 197.98141357739863 0.007263143951497796 -0.005043842630059265 -0.005720016495513624 0.9999445423636023
1.317639373303847075e+09 75.23043060030759 -12.087314942217494 204.60025326182554 -0.00056360330620192 0.013995511080691386 0.0010900805857945689 0.9999013050022587
1.317639374333729982e+09 75.15827623521412 -12.356626802745481 211.26526069770412 -0.011371875586178071 0.002144535984292227 -0.002110009710588595 0.99993081224157
1.317639375373579025e+09 75.16278383608929 -12.71133499415327 218.00986728961357 -0.0013472857307485731 -0.0076673921307989995 0.019330708588389704 0.9997828362322205
1.317639376413697958e+09 75.02270501970773 -13.06123734025162 224.70994577947639 -0.0020646232236128325 -0.009552532799823857 0.024160383901950654 0.9996603234588053
1.317639377443501949e+09 74.67241829023956 -13.249589910304229 230.23155900904447 -0.002570688333196386 -0.06240898032810024 0.03362697934370159 0.9974806950493421
1.317639378483398914e+09 72.75227202655824 -13.39257625137318 234.44490224276706 0.009785129090838764 -0.27838135088587457 0.0005170918690588281 0.9604206408358945
1.317639379523150921e+09 69.27860802180375 -13.28390819472269 236.75239963900424 -0.006545091683884817 -0.5363662820941941 -0.016771409328603062 0.8437932762450963
1.317639380552967072e+09 64.55942035695537 -12.995024056490449 237.2185265115484 0.000741365538976854 -0.6962154596502055 -0.01524633655543964 0.7176705604543279
1.317639381592863083e+09 58.47611694528165 -12.66519624122415 236.9410999271711 0.0050939940191034976 -0.7163417416053446 -0.015572353379032216 0.6975572107497663
1.317639382632714987e+09 50.65494742825324 -12.225171435770116 236.35673442641627 -0.0001474258397790794 -0.7149873298569749 -0.011688838291798198 0.6990396751751674
1.317639383672646046e+09 41.9730167462612 -11.794134971815199 235.94630280829116 -0.008907261952214595 -0.7210639636112539 -0.010685700420489695 0.6927288335793932
1.317639384702531099e+09 33.26677291660799 -11.348841066561711 235.51823105522695 0.00038690256982577164 -0.7214740685355466 -0.011362582787862235 0.6923481136318319
1.317639385742360115e+09 24.879431197117448 -11.051241587604771 235.2001315749804 -0.008029558666710098 -0.7196010679999348 -0.010419647346326494 0.694263105796462
1.317639386782277107e+09 16.915357438732308 -10.797857421787722 234.58480510940166 0.0018069717272077934 -0.7328600360514509 -0.017633414963853147 0.6801484875294187
1.317639387822138071e+09 9.885855284266633 -10.598526501471502 233.89247141613322 0.009845803239989816 -0.7302217170993692 -0.0271123900266653 0.6826010711550711
1.317639388852004051e+09 4.342195920050928 -10.416379023358317 233.54984709048517 0.00730687178523732 -0.717412489239151 -0.024506324586590623 0.6961791220394762
1.317639389891871929e+09 0.48343183275103474 -10.29879724090465 233.538832996028 0.00397254534131335 -0.6989069221607991 -0.022097601968512154 0.7148601464807444
1.317639390931992054e+09 -1.1453928719491584 -10.286884269969889 233.62690343962825 0.006480260539139594 -0.690513287023755 -0.015140312620167847 0.7231321992559576
1.317639391961663008e+09 -1.293142683033734 -10.303724347839276 233.64085458884358 0.008271240735089593 -0.6903872883085732 -0.013952117766636686 0.7232581262097668
1.317639393001619101e+09 -1.457155968466668 -10.292655666133271 233.68708993443246 0.0099616357054942 -0.6905302699021342 -0.012015089901410609 0.7231350840455868
1.317639394041404009e+09 -2.9093170845185945 -10.261665952414399 233.83680971184847 0.01481731355385024 -0.6643185235098393 -0.008158424062334815 0.7472581793848584
1.317639395071331978e+09 -5.583237339215344 -10.226774572207198 234.83239475242908 0.00112734064124325 -0.5336386979900274 -0.009183694629042586 0.8456619471535582
1.317639396111233950e+09 -8.013652902217768 -10.243424810206605 237.7008212427326 0.0027087605458901262 -0.25997818059237227 -0.0008985162708235752 0.9656102738168728
1.317639397151029110e+09 -9.014539947130144 -10.451994377398682 242.93737836711847 0.0018735654862678552 -0.044514514506557135 0.010113760315739316 0.9989557846085532
1.317639398180941105e+09 -9.286332393026486 -10.737663294446625 249.99498087623763 -0.0003599637509556871 -0.011674027620440782 0.013384406699846587 0.999842210132433
1.317639399220912933e+09 -9.585795242059492 -11.028880375005494 258.55721329806704 -0.003413956651595036 -0.01434153333433893 0.014705790857355877 0.9997831790127601
1.317639400250720978e+09 -9.959617795157788 -11.411747430232463 268.30376842894805 0.0001486512447882775 -0.0160251981397526 0.016798390971077364 0.9997304561671471
1.317639401290594101e+09 -10.382402433442687 -11.874884484345086 278.7611136339853 0.005278342250310428 -0.0221928866586137 0.01933464019230892 0.9995527932898195
1.317639402330471992e+09 -10.903040136767688 -12.345518269798452 289.2416511003398 0.003778919982825977 -0.024094120503658785 0.016062758445921917 0.999573499504677
1.317639403360366106e+09 -11.491904348318654 -12.774175911408218 299.48474529237177 0.003123120882217219 -0.021381524630822754 0.004458982690533507 0.9997565673671678
1.317639404400276899e+09 -11.98204028311327 -13.219517338555551 309.8310047268834 0.0014027267661853695 -0.020164156896695224 0.003136475169175121 0.9997907789421635
1.317639405440223932e+09 -12.540844418219438 -13.728816001357142 320.5664199051182 -0.0025039640970213645 -0.01853478669716987 0.004182953250967122 0.9998163305067543
1.317639406470098972e+09 -13.125784796254253 -14.215185506062188 331.20511092190236 0.00014814127415340938 -0.01972122137472384 0.015656875240204402 0.9996829065955688
1.317639407510091066e+09 -13.706934205324051 -14.663646163569632 341.15659462640747 -0.0025615307958206835 -0.024499228273629135 0.020724244400474278 0.9994817317330058
1.317639408549753904e+09 -14.253965491948046 -15.06029753679929 349.86457651265926 -0.0035282871908694806 -0.021137274726763914 0.019785564495548733 0.9995745586219252
1.317639409579644918e+09 -14.541345621181284 -15.415108841454353 356.49407445382184 -0.003949426394453854 -0.015550309691226966 0.020785348215775212 0.9996552201630374
1.317639410619580030e+09 -15.107579013653053 -15.694878093269452 361.1286936626216 -0.0012988015694363289 -0.08608043590060793 0.014901882485221955 0.9961758908787349
1.317639411649411917e+09 -17.1970774350049 -15.861287631888484 364.84478924259935 -0.011629476488259346 -0.31999057090552047 1.760647824785784e-05 0.9473493492361622
1.317639412689291000e+09 -21.44145265074382 -15.775933297516673 367.06886268438717 -0.017326824426650695 -0.607312501852832 0.01951686495580302 0.7940342550739476
1.317639413729160070e+09 -27.305529624666626 -15.592385493781716 366.7762123971488 -0.00575229245121434 -0.7380923096579682 -0.00794354722552607 0.6746284559761748
1.317639414769054890e+09 -34.236589715588444 -15.386653968049584 366.06767217606074 0.0013763135669510682 -0.7330511357606145 -0.007487590019390094 0.6801309242467511
1.317639415808971882e+09 -42.6468813079253 -15.058276692783611 365.52925752198485 -0.0063474820376705965 -0.7213036775071936 -0.014461234885374923 0.6924388687616908
1.317639416838824987e+09 -51.7910550168793 -14.684023550402303 365.10764190723273 -0.0027259374476225687 -0.7210453096502484 -0.014820892175369386 0.6927240228630267
1.317639417878701925e+09 -60.84348974785581 -14.306519434014707 364.5446454146863 0.0020577926627364613 -0.7298663731487627 -0.018539909759726695 0.683335287089822
1.317639418918739080e+09 -69.73313149714811 -13.978084782943457 363.92674683704644 0.002944025914117846 -0.7230905266884814 -0.021085327602282627 0.6904251095409958
1.317639419948570967e+09 -78.43106475129164 -13.661038368770274 363.6808113886343 0.0022107912331852096 -0.7054287175551952 -0.021007252230006025 0.7084660416733471
1.317639420988430977e+09 -86.20635987964314 -13.418096045918775 363.7291887844445 -0.005061925146882026 -0.7039119835202556 -0.010935223018935151 0.7101849880615002
1.317639422028235912e+09 -92.23460876269078 -13.24703673726828 363.49172533477156 -0.004590244664822944 -0.7268781875556269 -0.007689296181274408 0.6867080200740345
1.317639423058111906e+09 -98.166363020039 -13.08195639074011 362.884228269828 0.004844126592616926 -0.7429362802233592 -0.006742039438201811 0.6693106624502906
1.317639424098066092e+09 -104.988932966921 -12.79167085832483 362.0850521086002 0.006485488602718582 -0.7387182126134151 -0.016923535332791957 0.6737706840926408
1.317639425137954950e+09 -113.2919928903042 -12.34475747464387 361.38939520979267 0.009398844392836466 -0.7234710880464623 -0.02673547718146729 0.6897727602223985
1.317639426167788982e+09 -122.86214973794752 -12.00861406511584 361.141766950477 0.004990509282901921 -0.7050865918101319 -0.013459396078870806 0.7089759075764576
1.317639427207619905e+09 -132.79840760675708 -11.664736620353281 360.9960194229062 -0.00308071334753223 -0.7137697834608759 -0.00956512908890695 0.7003082990576345
1.317639428247523069e+09 -142.48875795625878 -11.3219533886439 360.59942821189117 -0.005029327599120202 -0.7223011704476883 -0.014005533681523406 0.6914185201888189
1.317639429277389050e+09 -151.9438333932904 -10.93098692394628 359.9872060527268 -0.003560762657810475 -0.7263292013435377 -0.015158152896535123 0.6871706066514477
1.317639430317588091e+09 -160.99984588641462 -10.554060087733099 359.4376952295639 -0.00509969639244132 -0.7221878683696806 -0.013848259033270334 0.6915395155723997
1.317639431357223034e+09 -168.71425574583037 -10.23737705236505 359.0132366868725 -0.012238204025555996 -0.7228659922460167 -0.010011455336388728 0.6908073207331101
1.317639432387064934e+09 -174.58828417242069 -10.01998353349014 358.46273896123563 -0.00674391137951867 -0.7503659150063353 -0.00882881681821154 0.6609293194053362
1.317639433426984072e+09 -179.34453920606435 -9.735567427835191 356.47074888701206 0.009209079628093204 0.8797938385572733 0.010235170260626791 -0.47515601204109553
1.317639434457001925e+09 -181.97589385123203 -9.38482320044096 351.8886778892778 0.009535286954907294 0.9870754413135324 0.021652903045509857 -0.15850016797494124
1.317639435496751070e+09 -182.27675179487406 -9.0054872735777 345.6424888475988 0.008395620756445564 0.9998785371996961 0.012932655729884014 -0.0022739426734575867
1.317639436536617994e+09 -181.68542344883338 -8.68690432571137 338.24438661351275 0.002190131461234858 0.999173652057789 0.014247487670049111 0.03800296636810137
1.317639437576550007e+09 -180.6963033237796 -8.29920739209115 329.6426839127691 -0.007099157513123443 0.998941711213837 0.012432860555890475 0.04370907844113125
1.317639438616364002e+09 -179.85298303055106 -7.84762296354189 320.37395669976644 -0.01227004065913748 0.9992200551739837 0.019782039144900548 0.031896682705163715
1.317639439646274090e+09 -179.17796406570594 -7.385937400247609 310.96142047997034 -0.01818196423511724 0.9994057602925066 0.019910010412902596 0.021474029805045432
1.317639440686104059e+09 -178.6423870020365 -6.881756843143539 301.43771783479207 -0.01695108252724925 0.9994892288028489 0.016071376560423428 0.021809474172797143
1.317639441725972891e+09 -178.2302276550205 -6.44599590280097 292.0936698676031 -0.01590306913504358 0.9996347435426268 0.01755298604374396 0.013014014580479821
1.317639442755891085e+09 -177.82449105759878 -6.006550960409859 282.86107591305966 -0.011460754951092514 0.9994865257274433 0.01728467376825598 0.02442490609932321
1.317639443795789957e+09 -177.27910523480747 -5.562023606333719 273.3593114554152 -0.006572886577223363 0.9996317284835121 0.015409045339710948 0.02134867426393424
1.317639444835702896e+09 -176.73362405834348 -5.045517655655229 263.59138432458127 -0.005736254390749646 0.9994734950901653 0.02246082019217445 0.022701091473957505
1.317639445865497112e+09 -176.0422368729307 -4.550480974009599 253.76292921677887 -0.006579595416804946 0.9994658831254708 0.005050677065409935 0.031609303275378406
1.317639446905638933e+09 -175.30475269374423 -4.131992890874419 243.80751906027515 -0.0004363198875785385 0.9995170938744952 0.012124575933325532 0.0286074000230076
1.317639447945314884e+09 -174.73962763931777 -3.721272882854719 234.22388449516941 0.0051774359757659405 0.9995036207188092 0.021007660776128673 0.02289944356142543
1.317639448975202084e+09 -174.29398327291196 -3.359538935967899 225.74770457927602 -0.004175260635015396 0.9997666802472064 0.017433039305581922 0.01205161427693655
1.317639450015136003e+09 -174.17975554018386 -3.042105342997179 218.9416803139839 0.0027954396854410228 0.9998391633786395 0.017158287737148465 0.004407499653612664
1.317639451054945946e+09 -173.7012066165168 -2.8333792978477286 214.1581128442145 0.007413135229128433 0.9955461905671269 0.014911141024943557 0.0927927030896882
1.317639452084801912e+09 -171.4530116091632 -2.700418167358615 210.4605466128361 -0.0011649001082785044 0.9428475177360358 0.016153626418666404 0.3328306801667472
1.317639453124723911e+09 -166.68002402441687 -2.6258553374491047 208.08060232814327 0.0006742854569104526 0.8091988475873014 0.012189381848782677 0.5874080263093537
1.317639454164581060e+09 -159.77862212805104 -2.7542066812233785 207.5437897230064 -0.0077294966362413346 0.7161378029653699 0.007517761221710587 0.697875623096191
1.317639455194449902e+09 -151.96353502397045 -2.989252040105829 207.46790731329816 0.0012930753679223168 0.7059970738918533 0.012089941502088123 0.7081103677582401
1.317639456234343052e+09 -143.26008691642332 -3.2495855199700387 207.60008190475645 0.00547771862385085 0.6992177953501774 0.017213078623839403 0.7146804734904998
1.317639457274233103e+09 -134.25160090757788 -3.553449183356029 208.09217255611594 0.002947023586396427 0.681636078501308 0.015501072944957485 0.7315212151912582
1.317639458304099083e+09 -125.4566349679513 -3.825560390116669 208.9026348341716 -0.008413309357802642 0.6821513156715951 0.0017523484997044887 0.7311605350590917
1.317639459343972921e+09 -117.77795596722078 -4.188227977624669 209.4232497745222 -0.010453427379209951 0.6963505024357375 -0.0008211315650548589 0.7176252708457782
1.317639460383851051e+09 -111.64972105160622 -4.516676469855559 209.53256945306438 -0.007114417831621636 0.7140593915931792 0.003847268177028371 0.7000384052779319
1.317639461413888931e+09 -105.84794080855238 -4.6540103484513695 209.74266869899628 0.0030832442434982716 0.6825798161235493 0.014954870380200182 0.730651517535951
1.317639462453735113e+09 -100.59694781057091 -4.778011004829259 211.53172108353903 -0.001729540583751331 0.5324317977644838 0.014385160302084143 0.8463488976667556
1.317639463493545055e+09 -96.99165418944324 -5.116126407438909 215.45838865789628 0.007676414008329072 0.2902497076388843 0.018634616473483467 0.9567386952310444
1.317639464523420095e+09 -95.55731953710156 -5.46193836502094 220.54485232265722 -0.0005797881281780696 0.12274103525891214 -0.009244111274992358 0.9923955101248859
1.317639465563271999e+09 -94.4327704614951 -5.690223928020467 225.44220623263365 -0.0028918750117953532 0.17371910662328707 -0.006741242561509566 0.9847679242855395
1.317639466603148937e+09 -92.01386320156898 -5.87190129832395 228.52738317945466 -0.0007394939226583184 0.42485742564073964 0.012273384933027928 0.905176770055964
1.317639467643021107e+09 -88.62718145423429 -5.943716486930741 229.81155715906016 -0.0015625123175072684 0.6245894590789515 0.015497649622079142 0.7807979181701957
1.317639468682930946e+09 -83.8097084488355 -6.0634409769103925 230.406356627949 0.008518931767015127 0.6843927173515291 0.013538751018927403 0.7289380895923787
1.317639469712795973e+09 -77.09836476487216 -6.232376343826457 230.8307631565267 0.0067146191726457 0.6907166815946293 0.011718802583360978 0.722999342546231
1.317639470752690077e+09 -69.09895640008679 -6.309960948566937 231.29965103199228 0.007227080136423198 0.6981619425559801 0.014206532948023636 0.71576242266604
1.317639471782587051e+09 -60.41247574143313 -6.604231259392376 231.73352181912338 0.009742556792375155 0.6955283623235414 0.01795761053374001 0.7182081202650097
1.317639472822459936e+09 -51.54994788659601 -7.144229168677215 232.23171579627316 0.00817929844176411 0.6890428655526324 0.014871839489034706 0.7245218125758741
1.317639473862327099e+09 -43.14908189468869 -7.562536314554408 232.7478757411359 0.0090288238629593 0.6877171290071326 0.020614386725471865 0.7256298490758021
1.317639474902472973e+09 -35.22561301409264 -7.864485477237628 233.3813016912076 0.009119392052141247 0.6834703409648776 0.02035898845372031 0.7296373354613199
1.317639475932163954e+09 -28.30909525426749 -8.00537571467039 234.09637417895297 0.002112907784371661 0.6842647357156288 0.01421766593387084 0.7290920141190057
1.317639476972033024e+09 -22.535645625155993 -8.166611349661956 234.5987941869556 0.0006595905472340902 0.6986459467797941 0.012236222904792178 0.7153626219180728
1.317639478011897087e+09 -18.490305059050506 -8.286667302631693 234.54174382241965 0.0016226828763287507 0.7320115838825606 0.01659219927563764 0.6810881784946978
1.317639479041773081e+09 -16.20999072586936 -8.412394661801251 234.113074491042 0.006506885667924482 0.7741999532146427 0.01977103119183625 0.6325987663653488
1.317639480081625938e+09 -14.606455727986377 -8.420693246616676 233.5411519572632 0.010458408685732081 0.8240383852725341 0.014617404179405186 0.5662487905331479
1.317639481121515036e+09 -12.146909966236668 -8.6178131408209 231.64682513901596 0.004734358292422272 0.9223677279838123 0.00998519544019068 0.38615496383907894
1.317639482151396036e+09 -10.270842962566112 -8.549988809664436 227.34956864650547 0.011930440959330052 0.9930003662843941 0.009433137101192635 0.11712793459292796
1.317639483191284895e+09 -9.689780140053797 -8.28626591480914 220.58000270646593 0.014110385146290002 0.9997477909211797 0.015238745218335395 0.008545889270009268
1.317639484221170902e+09 -9.551094958918943 -7.836536746820824 211.7963677979216 0.020046873448251293 0.9996977874524481 0.013948737464089913 0.0028087988158061092
1.317639485261058092e+09 -9.139164205335094 -7.391295012957083 201.40314241435848 0.01948582185706229 0.9995583450605143 0.01360730036419452 0.017839813430621028
1.317639486300937891e+09 -8.428274358311217 -6.975944469019619 190.10008070170323 0.01958172519497468 0.9994040743725209 0.014708994499632552 0.024324836007730576
1.317639487330795050e+09 -7.655248060755129 -6.537387675872206 178.30893481914484 0.01621323684099744 0.9995104488788403 0.019276019504815257 0.018558787816209094
1.317639488370719910e+09 -7.053983019470611 -5.993705839349866 165.94153299862657 0.019842972964640625 0.9995969974297988 0.0162157358702114 0.012212659965908578
1.317639489410777092e+09 -6.465160988556194 -5.467721233794384 153.06488649658033 0.020700665913102545 0.9995768161950106 0.015507520981684423 0.01331118887263647
1.317639490440536976e+09 -5.802316923826066 -5.0154125042132875 139.92656929349627 0.02022672774679711 0.9995090340103123 0.01666646160232383 0.01716972550997495
1.317639491480415106e+09 -4.96643203877419 -4.374779934073533 126.88580681514196 0.019630694757839576 0.9993659681587521 0.020966578459513486 0.021040439566359155
1.317639492510242939e+09 -4.233601303069342 -4.046584732865458 114.47857422617001 0.019498398389454004 0.9993839893100752 0.019620735201319985 0.021598174022015835
1.317639493550086975e+09 -3.6462723009216376 -3.76515951021116 103.70523511047972 0.020307659734380097 0.9994909481262799 0.018626029934428693 0.016078388558081677
1.317639494589962959e+09 -3.24737468632903 -3.5131241915756357 95.17742818513386 0.025164141901870128 0.9992558216056905 0.022864775907101644 0.018214581307209984
1.317639495619906902e+09 -1.9469102153000577 -3.365597485160325 88.98568915231274 0.0246127352548518 0.9854213863811575 0.021351212866164104 0.16698212549568303
1.317639496659775019e+09 1.542827660615277 -3.3516288309608564 84.90408365997318 0.0011322552204810325 0.9036875118292554 0.024179104990104686 0.4275078593942368
1.317639497699722052e+09 6.594636624467242 -3.399473280956076 83.3061601359603 -0.0027447797641939275 0.7628680791205853 0.015028709865122367 0.6463736519403499
1.317639498739496946e+09 12.278647393980958 -3.5836028636248427 82.93705111366015 0.003925351027854699 0.7215095954693279 0.015100533874132635 0.6922286249077766
1.317639499769433022e+09 19.16955175338692 -3.7977752651559014 82.60874836237335 0.016569143462461355 0.7158021192468504 0.025619023396694685 0.6976363344944396
1.317639500809272051e+09 27.502474950297533 -4.06152690713515 82.98364514167024 0.012234256090108434 0.6826010062236751 0.016913530618289298 0.7304930675662651
1.317639501849138021e+09 36.06460709689324 -4.444551810075622 83.45136095956312 0.00026653620994325847 0.7096110442683629 0.010708310557418327 0.704512190736128
1.317639502879021883e+09 44.48755607124572 -4.726683283590612 82.91734679405783 0.008273342120044755 0.7368684972331353 0.01200014808080633 0.6758789581290309
1.317639503918957949e+09 53.4005049180459 -5.077089132031833 82.25373364151658 -0.00041036123342737095 0.7367312280311042 0.008532293076109945 0.6761317395465936
1.317639504958868980e+09 62.11485645397537 -5.380897942800186 80.68291529929373 0.0003929672963744921 0.7955121047097736 0.009935892697592293 0.6058561007972373
1.317639505988714933e+09 70.45430653556829 -5.464542760350198 77.75046473584021 0.008274171215117195 0.8225312055804369 0.014642905338114548 0.5684712299319598
1.317639507028529882e+09 79.05182718058089 -5.577110841284683 74.27331983669964 0.007210307110891234 0.8444753977384271 0.015573719554819152 0.5353193190471647
1.317639508058532953e+09 87.84349533287676 -5.7451157803216 69.79311612862489 0.008980010401906246 0.8569050711015426 0.016434963308952888 0.5151339151275864
1.317639509098397970e+09 96.28464574641889 -5.872843356731954 64.93184318643307 -0.0032762634378631574 0.8829515387851059 0.013703718769594387 0.4692526551302436
1.317639510138200998e+09 103.60754041537706 -5.924079084306582 59.178077567359864 0.0037527075281672457 0.9086823654091242 0.017265399344305054 0.4171141114445407
1.317639511168133020e+09 109.83374086759865 -5.95248104091714 54.090982386181906 0.008620154937174822 0.8995074084305301 0.02153188596295869 0.4362894600999762
1.317639512207966089e+09 115.1435217569975 -5.948852950355379 49.859742151406586 0.007803449705053628 0.9067658259268545 0.02148573200677392 0.4210144966910563
1.317639513247855902e+09 120.60960189903504 -5.897376922430539 45.301832783874595 0.0032927287964831992 0.9046600455026422 0.024183277119703025 0.42543451801185767
1.317639514277724981e+09 127.0882195053652 -5.8260326980802395 40.58609159877993 -0.01451449553024644 0.8940093855910427 0.00655524860059344 0.44776509087959654
1.317639515317624092e+09 134.4092182218064 -5.804500262089239 35.169758545558025 -0.01544031276053575 0.8970361070730711 0.008451088479056118 0.4416066105172858
1.317639516357481003e+09 142.1861530220376 -5.722413961747409 29.364437729437228 -0.017696477162916814 0.8949684278415746 0.010633480327454663 0.44565151964166855
1.317639517387409925e+09 149.93935288088537 -5.6603116336588695 23.76618555825343 -0.021510556268123343 0.8956634224662566 0.010887777069657129 0.4440785808114922
1.317639518427418947e+09 157.38520458101507 -5.654688291863289 18.21885619521143 -0.021283489264386463 0.8966496312546631 0.006994866386393098 0.44217363523829173
1.317639519467298031e+09 163.69947128417044 -5.694525534465099 13.28734821895889 -0.012617354704575938 0.904388562881265 0.012180840235391024 0.426349336602016
1.317639520497051954e+09 168.64661954314002 -5.77937798734723 9.679648004853231 0.011557723396673983 0.8597699998913514 0.022487190552955758 0.5100551858159533
1.317639521536904097e+09 174.27376949748722 -5.980445118844659 8.496661022682353 0.003685122791130905 0.7402437321742578 0.01579165427705949 0.6721430357460636
1.317639522576785088e+09 180.72667326128195 -6.162958848202028 8.530166368509533 -0.014188121372156456 0.7214683011316915 0.0037869573865601507 0.6922917352011596
1.317639523606688023e+09 187.81770499328533 -6.4170434889055095 8.127641112344214 -0.010142099810408192 0.7409257782131298 -0.0028009115856570854 0.6715044928256201
1.317639524646555901e+09 195.42168554925334 -6.63607658844461 7.5669919926206335 -0.018046518343009944 0.7382095624479683 0.00012014786371671738 0.6743300012980037
1.317639525686451912e+09 203.24248811869703 -6.835598414712529 6.904492094939674 -0.012484710324755479 0.7435164659863932 -0.00798537988946765 0.6685533864421243
1.317639526716317892e+09 211.56105052701292 -7.0908077152309 6.092603367466913 -0.007758201909784167 0.7429462110636665 0.0031391713837524452 0.669298799769051
1.317639527756180048e+09 219.9875540554435 -7.374268047759479 5.447154262532494 -0.013343696239580885 0.7404954018678936 -0.004973975626289276 0.6719105335903298
1.317639528796144962e+09 228.65030914768514 -7.653947269983729 4.728573982961174 -0.008668975517527547 0.7400156491795957 0.006238550841193558 0.6725048463142701
1.317639529825943947e+09 237.57301736826088 -7.933243351015712 3.9841957132706343 -0.006832184448497516 0.7436805040940393 0.0013479691127603218 0.668498924505768
1.317639530865852118e+09 246.50117225739814 -8.2449785988646 3.154788165675213 -0.014039021028326108 0.7441587353277989 -0.00020573841848251387 0.6678552539252802
1.317639531905978918e+09 255.11972743262922 -8.625815005229649 2.4956651101509744 -0.015341520056965516 0.7380311378823878 0.0008181284228243076 0.6745917342691455
1.317639532945657015e+09 262.8897891773503 -8.935281247724609 1.9588102790056938 -0.010507181154387153 0.735529564366375 0.0007714529282632946 0.6774107055159219
1.317639533975519896e+09 268.9117379077333 -9.14607311625774 1.0694897731097344 -0.0040429429931895565 0.7615187316664613 0.010526284019139262 0.6480448080787363
1.317639535015400887e+09 274.340804765022 -9.31731760866071 0.037688517880993366 0.004917462497092417 0.7902938920305665 0.021254073717277125 0.6123394868307853
1.317639536045289040e+09 277.3110864968191 -9.44214611130058 -0.492292180682127 0.009089971919959325 0.7509013338551493 0.01863680681586584 0.66008880361415
1.317639537085170984e+09 279.78089104919275 -9.60371742116861 0.08776289781211322 -0.003059730428407181 0.5990036475006421 0.010493633515222152 0.800671688013433
1.317639538117718935e+09 282.0141629302866 -9.798727234579271 3.1405736724907127 0.0032890707024808424 0.3646902741181436 0.006345104878182627 0.931101458285633
1.317639539154927015e+09 283.74085590156426 -10.01484899275918 7.310332272055853 0.0013042099183643296 0.13796078971209846 -0.009092152519677578 0.9903950990897835
1.317639540194792986e+09 284.5985448564773 -10.36732768351516 13.947436802912254 -0.0002091805139840759 0.038840329109799836 -0.012772035860336328 0.999163780457507
1.317639541234658957e+09 285.06624098481615 -10.75635272624708 22.641055934426852 -0.0015072626748603298 0.03896980696329116 -0.014022682922154441 0.9991408542683747
1.317639542264599085e+09 285.7507250426931 -11.22662108213396 32.29730993455125 0.003002773118856837 0.04630440175819357 -0.006052999863231936 0.9989045234275737
1.317639543304429054e+09 286.4276463448229 -11.718969214055221 42.42056354381865 -0.0034968605960931927 0.04278706859044934 -0.01739378047689367 0.9989266715470807
1.317639544344310999e+09 287.1215743539037 -12.228807281682322 52.63253245703585 -0.002909983287852352 0.04934143981180071 -0.023350877355354713 0.9985047275007255
1.317639545374195099e+09 287.94578903931415 -12.695317954772632 62.868041488173645 0.00457256334793749 0.042818502143545226 -0.02080738070340048 0.9988557055185079
1.317639546414150000e+09 288.5688071412746 -13.21192334296323 73.03280044284806 -0.0025627567450465095 0.043562035959681215 -0.020882354137294355 0.9988291688705321
1.317639547454082966e+09 289.3897083474948 -13.737597243017149 83.05442180256745 -0.000286503547321188 0.05237152473910609 -0.016284938517099654 0.9984948382889682
1.317639548483901978e+09 290.5125840308528 -14.227150432611332 93.00421530313186 -0.0035965774971819012 0.07704185368874981 -0.006976428731370994 0.9969969643146684
1.317639549523727894e+09 292.05084941618435 -14.74542405586647 102.65204492939485 -0.0010428850752630626 0.08603263191461186 -0.000962286468818775 0.9962913091266613
1.317639550563594103e+09 293.4486874761403 -15.284036269298372 111.91014355038186 -0.006853131241972149 0.07447659135805451 0.018592912087337106 0.9970258650365988
1.317639551593497038e+09 294.8111165718817 -15.73648018630648 120.06992436824164 -0.0013578808282400305 0.1000458343988689 0.019707535096200785 0.9947867109282886
1.317639552633374929e+09 296.37028126390106 -16.102488204439688 126.41818409268825 -0.006707449816254084 0.1379000573593506 0.014587033482956258 0.9903160115596523
1.317639553673286915e+09 297.54306905961886 -16.371783830451676 131.70537196989048 -0.0031435014272345406 0.074742091736182 0.02147568732902575 0.9969666659299212
1.317639554709405899e+09 295.634239746545 -16.585464923005727 136.72268036261065 0.0007038264454401549 -0.17165436855485008 0.014276190865613367 0.9850535380164568
1.317639555753020048e+09 292.0037787879243 -16.755636163548218 141.17776580151386 -0.00173637856568432 -0.44136225876259866 0.002254636350011989 0.8973244999131489
1.317639556782895088e+09 285.876220889636 -16.879751413150057 144.46081903029665 0.004142642329591734 -0.5214893843069187 -0.01733375873888409 0.8530716273430398
1.317639557812772036e+09 278.36528633759053 -17.007382740521688 148.27276304992685 0.011435437166611075 -0.5069401671599867 -0.021363164405859447 0.8616405938111211
1.317639558852657080e+09 269.98993995149317 -17.102560622519487 152.84311325858124 0.011638584723356256 -0.49454779089169915 -0.020428713151307083 0.8688323736767405
1.317639559892743111e+09 261.8628431342589 -17.09529720555121 158.12056652494726 0.0015030709360535955 -0.45368620188214714 -0.01108194049382191 0.8910913317917554
1.317639560922651052e+09 253.800035829121 -16.843031530843618 163.69591569384906 -0.0036267860320860876 -0.4751016698603124 0.006245069736478301 0.8799012722021754
1.317639561962382078e+09 245.21924414441276 -16.636411041750726 168.75127551183726 -0.015862530068746685 -0.507566519265321 0.01956614859253643 0.8612443175371084
1.317639563002281904e+09 236.51578049434963 -16.51190666236812 173.31621346956004 -0.008047022373312276 -0.510555767007693 0.01554179567124445 0.8596665090565195
1.317639564032135963e+09 228.2171461341617 -16.457303803878197 177.79062930433886 -0.007519841279401123 -0.507733867712669 0.010201495839308882 0.8614207456564459
1.317639565071993113e+09 220.65826381523925 -16.408090111097035 181.79351846171767 -0.015767322088442778 -0.515482920439968 0.009961355635700055 0.8566968668570816
1.317639566111874104e+09 214.53471290120396 -16.375112062598326 184.88708722012726 -0.01167716356335973 -0.5204297344223474 0.006790826245346258 0.8537976458500605
1.317639567141766071e+09 210.47907354054834 -16.326851349476087 187.09409314628144 -0.01584705361545494 -0.4971969634348149 0.004224622589700206 0.8674826816754805
1.317639568181610107e+09 208.44387088061106 -16.347414145711415 188.61641549184264 -0.006847629645631645 -0.45344164092442074 0.006000812341378262 0.8912394619266185
1.317639569221492052e+09 206.4251204970857 -16.372529478603187 190.50634501307846 0.00703638196359862 -0.4175598829335797 0.007484650355409123 0.9085913347057712
1.317639570251359940e+09 202.47633872352705 -16.39930211983871 193.64386046151446 -0.005479830354079951 -0.4432668744625205 -0.0025398913886515028 0.8963693426346377
1.317639571297518969e+09 196.4994250364033 -16.33703969007133 197.37273296941885 -0.006906875466170514 -0.4808968963721631 0.010880719677291404 0.8766824282887277
1.317639572341165066e+09 189.81272668866202 -16.266040660764027 201.19540048447425 -0.01009668158093602 -0.5017071235324486 0.01559933597591654 0.8648379501010349
1.317639573361021042e+09 182.28804401648975 -16.173725984102017 205.36341664178784 -0.013403210850548878 -0.5024919497757687 0.01181994654950839 0.8643971790866795
1.317639574400991917e+09 174.70664673159857 -16.084787760219186 209.58667347465783 -0.013294057648749661 -0.5049770392153506 0.01947347557644978 0.8628106638454948
1.317639575440975904e+09 167.98397411446462 -16.067791010869875 213.22744690976666 -0.016695136253583247 -0.5150974102476109 0.016521237528805306 0.8568097683221146
1.317639576470752954e+09 162.47303692688592 -16.03005116462833 215.42763338829025 -0.01175913120788582 -0.5990065625063776 0.011818182425873104 0.8005705412214952
1.317639577510562897e+09 156.76667369533618 -15.884219250024401 215.70650911533045 -0.004598551014701887 -0.716978345409737 -0.01073874982915499 0.6969975500632608
1.317639578550420046e+09 149.99193929448506 -15.520407306570661 215.11594357892926 -0.005589330333742443 -0.7329719434925809 -0.006259726108241974 0.6802071046881083
1.317639579580286026e+09 141.61542730823805 -15.155947886410061 214.51272528245227 -0.010998435407903615 -0.7219241553900899 -0.0008759398783332162 0.6918842251505762
1.317639580620196104e+09 131.84637209311154 -14.784973249244521 214.07998767493663 -0.018735574255991965 -0.7181922119958026 -0.0016187724601825705 0.6955906155646412
1.317639581660043955e+09 121.69617166270221 -14.42473564118893 213.46739482748944 -0.016104898178339527 -0.7254444286085225 0.0010446052059805767 0.6880915070362977
1.317639582689941883e+09 111.85160585628071 -14.09190589863446 212.82741486614268 -0.013647182990421272 -0.7237730785757528 0.011370881734498952 0.6898093853913437
1.317639583729837894e+09 102.29619925320807 -13.79787392543137 212.29166015519607 -0.02775084859802602 -0.7243820579536758 0.011474185195529795 0.6887444138365013
1.317639584769759893e+09 93.57761200796887 -13.518979689455128 211.6475725458337 -0.023097085340702338 -0.731747575416365 0.007295352326628847 0.6811452035766425
1.317639585799633026e+09 86.74679074572649 -13.289559345045832 211.34903344338557 -0.022231754969392545 -0.7019384403564108 0.005080426345173605 0.7118724354047864
1.317639586839463949e+09 81.14813587742573 -13.111801335545392 212.49579887003821 -0.007992223789878945 -0.5638210425691921 -0.002633171711838721 0.8258541170944284
1.317639587879364967e+09 77.02169315068562 -13.115569461388874 216.30936933017296 0.005474105884443004 -0.3025087486478157 -0.0035396550756986796 0.9531243161299808
1.317639588919426918e+09 75.12278834514488 -13.300920639118027 222.4913482783447 0.011192694828570118 -0.06891724369348673 0.014696481336030753 0.9974513274042532
1.317639589949199915e+09 74.71298956198336 -13.586493446328365 229.8434042274262 0.002768768339688784 -0.009692076829385091 0.027752779058437413 0.9995639953615517
1.317639590989110947e+09 74.51955989503996 -14.121068345316111 238.05290572930343 0.0009186188413584237 -0.015128084135257529 0.047975497641048755 0.9987335224352463
1.317639592018881083e+09 74.01837704210139 -14.559780314307956 247.21960885839675 -0.0007059836789685615 -0.015014699461934962 0.0290384606772315 0.9994652711268209
1.317639593058758974e+09 73.44565012280732 -15.052499316490554 257.44908479821197 0.0014778602379512654 -0.017416247495164607 0.029321904807326 0.9994171882406138
1.317639594098659992e+09 72.7944949389788 -15.54381679847185 268.1276721369141 0.001027785026025593 -0.02045306414846564 0.028187545859380776 0.9993928547289621
1.317639595128526926e+09 72.09458356583346 -16.04839381940665 278.64604573028197 0.00045637563270726974 -0.020585063271432436 0.022248128574346854 0.9995404282300603
1.317639596168477058e+09 71.37670701597725 -16.34755358997813 289.0935197054205 -0.002962955086302356 -0.018878721970730983 0.016841081727206903 0.9996755437241455
1.317639597208301067e+09 70.58271536271229 -16.66214086142257 299.25587811535337 0.0010707573293447191 -0.0320680816572486 0.020930444476172642 0.999265934629814
1.317639598238264084e+09 69.38414120439185 -17.043865814263647 309.21019438929585 -0.0018360878860157854 -0.054868957017323666 0.012626780039459688 0.9984120345643581
1.317639599278132915e+09 68.04389512895223 -17.41438952580397 319.1251838758392 -0.006144319347916822 -0.03913657933646344 -0.008500901768964758 0.9991788179133433
1.317639600317960978e+09 67.34998555148049 -17.784242222894168 329.1812149311152 4.1774163503064424e-05 -0.01785318330075256 -0.006097807901055145 0.9998220235820728
1.317639601347872019e+09 66.88386874802458 -18.189487321013452 339.2322845566156 -0.0013528268175091768 -0.014381399020868458 -0.002289568785270491 0.9998930458286936
1.317639602387875080e+09 66.52177752986931 -18.492427534095647 348.59920581353936 -0.0016627951815578678 -0.006569575353397608 0.0009763954819756584 0.9999765609471669
1.317639603427751064e+09 66.4945627117023 -18.825347778668032 356.49449963774117 -0.0016398898062883612 0.013520750307276274 0.005017178259444594 0.9998946584490112
1.317639604457537889e+09 66.47145919061968 -19.13563439586703 363.2124054882344 0.0007538364224640759 -0.0109427806669227 0.014248660394452328 0.9998383184089753
1.317639605497421026e+09 65.60837690963191 -19.403549878521567 370.2168614415083 0.006185966366535911 -0.06398427367374661 -0.0025031823796784346 0.9979285949508258
1.317639606537235022e+09 64.73089758758863 -19.73556128810492 378.602792687088 0.0026619538913189864 -0.021913536223197506 -0.006845775567508055 0.9997328874697253
1.317639607567111969e+09 64.5875262765064 -20.30414252826625 388.34116322328435 0.000604980508135686 0.0005171802802470836 0.005887378701092689 0.999982352491869
1.317639608606992960e+09 64.2804920065536 -20.850773177128804 399.0229315828295 -0.0037584497187180886 -0.015852258174027693 0.009430626713190747 0.999822805924276
1.317639609646872044e+09 63.69576519979951 -21.342364798478815 409.58373690563093 -0.005775539550243644 -0.0198073947472799 0.006383108321820901 0.9997667558907832
1.317639610676800013e+09 63.152788018170426 -21.818065638561492 419.77552144994735 -0.002394490115296178 -0.017747359712722142 0.00981654726549012 0.9997914447724082
1.317639611716670990e+09 62.496531232475704 -22.26148799580946 428.72481470841655 -0.005054889402937068 -0.04139326957364394 0.005180033665098248 0.9991167161940372
1.317639612756576061e+09 61.384424228581935 -22.59737894610937 436.02108876906993 -0.0031171447644178156 -0.07995311734869649 -0.005602547365793966 0.9967780063272651
1.317639613791408062e+09 61.574710841340696 -22.86298737496921 441.05230243642706 -0.004723009419632604 0.07953232142520425 -0.016231867331639654 0.9966889331750746
1.317639614828783035e+09 63.809824139379316 -23.13596308840377 444.5631995687602 -0.0017459371183497698 0.395840143001419 0.007820842885509433 0.9182844697090087
1.317639615866156101e+09 67.2815384164076 -23.29790301640478 446.22125260913856 0.0033577822337429557 0.6476577254382745 0.014727703438145215 0.7617816555483793
1.317639616896262884e+09 72.8743239207627 -23.44797798738515 446.5075460492588 0.005981645741017842 0.6968001754330617 0.016900554192360532 0.7170412168757626
1.317639617935951948e+09 80.06037341324134 -23.709180596994187 446.9086487117391 0.0038483191501084073 0.6888396633337691 0.013604264921980655 0.724775849924562
1.317639618975853920e+09 88.62007683261264 -24.042590321273185 447.48389707101455 0.007513760509685284 0.6883608759691578 0.006875316360566016 0.72529688946177
1.317639620005724907e+09 98.08609896458955 -24.38521894383884 447.98314537584866 0.0015197881554132378 0.6926272070955651 0.011699233824487744 0.7211992582933513
1.317639621045578957e+09 107.8281267026457 -24.749320194304126 448.5506449345087 -0.001934494860480655 0.6924040500156817 0.014071347961254595 0.7213701452223189
1.317639622085602999e+09 117.44905477638466 -25.133506950516068 449.04089157772245 0.007373166780722918 0.6934313861517559 0.005040664142380809 0.7204673072501497
1.317639623115372896e+09 126.75519218608393 -25.561010170592315 449.5587583758025 0.006213485982174629 0.691018191495061 0.006332309400311266 0.7227829227869895
1.317639624155277014e+09 135.6926388287028 -25.982622614039236 450.46910585151727 0.0005886068064735995 0.6607863445590646 0.009252339955286511 0.7505167916786728
1.317639625195152044e+09 144.27102878657158 -26.346055444128904 452.17057333309725 -0.0029942354518847085 0.6275694471330316 0.009805135338310697 0.7784930846836067
1.317639626224997044e+09 152.42155530962364 -26.7183246071093 454.5910192879589 0.005833434943012997 0.5865302814358189 0.016431840838950468 0.8097395844357791
1.317639627264861107e+09 160.14690795808517 -27.135244300345427 457.67231180911585 0.0069035226095603835 0.5555312828928443 0.015865817186219704 0.831315590463708
1.317639628304744005e+09 167.39421235462342 -27.69252156560793 461.26580794565206 0.004756403095852612 0.5162299541234064 0.008579922186359744 0.8563938323170079
1.317639629334652901e+09 173.88381244153038 -28.228481539698524 465.2146173007817 0.0027733134870557732 0.4759734044363741 0.01160983726598519 0.8793786662639751
1.317639630374562979e+09 178.81111376294447 -28.65797139842395 468.65896780290285 -0.0011233787184697895 0.47785822295991914 0.0040125162837417435 0.8784270922978844
1.317639631414573908e+09 182.34683490156482 -28.85437846415687 470.5028610545553 0.0017280660928391679 0.5639587260218231 0.007302312395933261 0.8257688813252128
1.317639632454526901e+09 185.95072735227694 -28.988804591463285 470.80433911685407 0.005495458616765087 0.7258731901873439 0.006904301313289587 0.687771940635277
1.317639633484276056e+09 189.98010129324348 -29.05630160374668 468.9679360789665 -0.011863881947194338 0.8885542294176144 0.007303929848585316 0.45856000948401454
1.317639634524097919e+09 194.61985736738802 -28.99571674226887 464.0293268493345 -0.008190371554229095 0.9432388943740502 0.009711099577566887 0.3318719640144641
1.317639635553973913e+09 200.31044062365734 -28.764720289811798 456.8723345184617 -0.007256586390518963 0.9486443195352227 0.014217987740702825 0.3159416809984349
1.317639636593818903e+09 206.57378094883643 -28.571876357288698 448.882649444463 -0.0013386657205698945 0.9466700135640223 0.015635031700089407 0.32182237208826814
1.317639637623708010e+09 212.93519895734815 -28.425963709807277 441.03408418056443 -0.0028324852986897097 0.9451376570528558 0.014862839760491513 0.32632174650477286
1.317639638663582087e+09 219.1845184498381 -28.30562622262 433.32292699024026 -0.0048657250450432794 0.9454341643336084 0.018473111376634783 0.32525268605603286
1.317639639703448057e+09 225.52872736905798 -28.128032440964947 425.6393147713897 -0.002508197421196276 0.9423225002373242 0.01460691413988949 0.334378008474667
1.317639640738035917e+09 232.26752865174518 -27.976913916699427 417.6038740349319 -0.00817758763057163 0.9421077116113625 0.013167347165498633 0.3349519484218137
1.317639641773205996e+09 239.01490433741125 -27.832054151371125 409.5786591261017 -0.007999188861352424 0.9408399220042303 0.01339402071007576 0.33849202996503847
1.317639642803101063e+09 244.34366343633428 -27.71469018313709 402.7348808855873 -0.007609022625718183 0.9576199927739302 0.015807192430550298 0.2874998867509396
1.317639643862972021e+09 248.2116588812347 -27.598961689557477 396.7105963066397 -0.0056518200987087834 0.9853320056473267 0.012666514026973006 0.17008367058301882
1.317639644892935038e+09 248.24593679614856 -27.37599112419585 391.2755625747343 -0.0005058521178269348 0.9869131668021814 0.015482940262446085 -0.16050677202832941
1.317639645922903061e+09 244.5299801164632 -26.998572551281807 386.8517966355876 -5.055564489475329e-05 0.9071119436523579 0.024680997166100248 -0.4201651669358791
1.317639646962651968e+09 238.59568604837568 -26.488115548702297 383.58231582678286 0.005917041350241998 -0.8248507739961679 -0.02065382072780049 0.5649421288494302
1.317639647992538929e+09 230.4318431498264 -25.957868671215344 381.4782198861101 -0.003653786763625335 -0.7640518555532196 -0.014072458799293353 0.6449909904574715
1.317639649032428026e+09 220.4376643019751 -25.505767367896905 380.1498262110243 -0.005499226643562141 -0.7412385096365239 -0.0037866085178697405 0.6712085308859537
1.317639650072297096e+09 209.49934553163106 -25.15317708611448 378.9990552714831 -0.000725117192489314 -0.7321653786120792 -0.008551565142325059 0.6810728325961215
1.317639651102138042e+09 198.27220739198356 -24.83163192150164 378.0924635075265 0.0006327655575804962 -0.7240906060096527 -0.014121061220569291 0.6895599970461802
1.317639652142055988e+09 187.27410555708667 -24.416606579950447 377.4514534153301 -0.0011424189187345323 -0.7198078078068053 -0.014704482151496195 0.694016709383882
1.317639653181922913e+09 176.63326377948906 -24.05541282698078 376.9578892088495 -0.0034090926583430284 -0.7199029578056587 -0.01484274421364874 0.6939076324512645
1.317639654211805105e+09 166.54232858226453 -23.67045648240465 376.61911408185387 -0.004470788532199118 -0.7119529427582809 -0.011299938215511644 0.7021220198398922
1.317639655251708031e+09 158.06011511010195 -23.383822481263625 376.5296845241481 -0.012474069520680987 -0.7139037838133727 -0.00504196727337428 0.7001145360671757
1.317639656281651020e+09 151.71141014914218 -23.068310030932736 375.65933903828505 -0.020846738131319834 -0.7974293345710418 -0.0034025423760764514 0.6030425296612577
1.317639657321470022e+09 148.11341053805208 -22.74500892018805 372.4708493809081 0.020609389413082234 0.9545316880053052 0.0124521333642391 -0.2971354136356722
1.317639658361370087e+09 147.0974089124556 -22.437316836463957 367.3043633587899 0.0008002387914459012 0.9980940353725101 0.017786191046432653 -0.05908728780165135
1.317639659391388893e+09 146.99802114895496 -22.0877057234774 360.81461659212965 0.004455057803370278 0.9998471341959165 0.014224219856762498 -0.009139598987278667
1.317639660431292057e+09 147.2316317068393 -21.719908757992755 352.6536301789034 0.013636382080955413 0.9997226280636956 0.012744048885305424 0.014363329668608267
1.317639661471023083e+09 147.7531222568267 -21.263172171689995 342.80845959793083 0.008688382382776184 0.9996555949244171 0.015727682060553517 0.019127037535456567
1.317639662500884056e+09 148.36445243544065 -20.877631058525917 332.2246338730809 0.006472820561883327 0.9995914840437821 0.015844753769538013 0.02288911092869147
1.317639663540750027e+09 149.0441773535219 -20.442359538606247 321.6133814694705 0.0051382143595341025 0.9996539757354198 0.016789891610606334 0.019586400620543024
1.317639664580638885e+09 149.68155760971348 -19.909407379194477 310.7162587661181 0.013474184347318837 0.999539690083786 0.020247744765520697 0.01813513538118575
1.317639665610512018e+09 150.37575357712063 -19.370261491710828 299.2210765697791 0.015216755139424993 0.9994933722186132 0.021429563472410817 0.01795057278956588
1.317639666650398970e+09 151.10569546365238 -18.810579053579946 287.4148367271637 0.014073417230545955 0.9994793731750159 0.01998217629861289 0.021062624610990517
1.317639667690298080e+09 151.88154472107678 -18.357508121150346 275.8106326677289 0.011827024786023039 0.9994651567839752 0.020483784930046923 0.02258177172930888
1.317639668720230103e+09 152.54794184079245 -17.859206495564177 264.3977976653187 0.012203549229006372 0.9996485406232013 0.013902580140793902 0.018989125349734095
1.317639669760050058e+09 153.1815859196787 -17.33270084301334 253.31845139435066 0.007306818173980918 0.9996371498311432 0.017898421834742263 0.018757014193803823
1.317639670799998045e+09 153.76913561582066 -16.869851431493807 242.90314206570085 0.0023083051120410545 0.999709583129127 0.015635542744953882 0.018192056793212247
1.317639671829845905e+09 154.3190559260403 -16.577706184385125 233.96739146418287 0.0044292412757465805 0.9995557663073201 0.015069124678915488 0.025329298152901324
1.317639672869683981e+09 154.89619775649575 -16.379361439903228 227.05933293484983 -0.006150032136455283 0.9991220126543391 0.024587782599468956 0.03335898501310269
1.317639673909827948e+09 154.89433510320586 -16.171609392197098 222.18176246681523 -0.007781511027412482 0.9981057328027695 0.019526607468222372 -0.057819597310588784
1.317639674949522018e+09 153.17424504304654 -15.929515261771767 218.41582751675543 0.010712099140212036 0.9598839325195971 0.016543861765307484 -0.2797041073359743
1.317639675979473114e+09 149.24727160363977 -15.588212905977478 215.71498956401965 -0.0019568295421008726 -0.8469322894294522 -0.012798018999968288 0.5315431108100322
1.317639677019253016e+09 143.3042375929258 -15.267146344728632 214.61462652530085 -0.005931308744156966 -0.7440322683171565 -0.002468229604717178 0.6681127982025392
1.317639678049125910e+09 135.44999496897998 -14.95070745872386 214.30489253498544 -0.00875146465666007 -0.7161755882264719 0.012715115233106691 0.6977494281899764
1.317639679089190006e+09 125.8468791996969 -14.616480843302138 214.18438299891486 -0.01413545287536736 -0.7158890133604948 0.0072099354330561975 0.6980337573160748
1.317639680118845940e+09 115.83355810869418 -14.23118078627526 213.78946468880204 -0.019462915476361548 -0.7256583925618739 0.0028077030320753844 0.6877740973818083
1.317639681158715963e+09 106.11953619187132 -13.933723204613411 213.16362775514645 -0.02025678518108619 -0.723904734754439 0.010943527438454479 0.6895156538189953
1.317639682198684931e+09 96.78073849748037 -13.588038203611084 212.6338803465573 -0.023884992916440584 -0.7266181693245621 0.007610763966279754 0.6865840220924554
1.317639683238524914e+09 89.20336008733226 -13.280167065125028 212.17086584013506 -0.02641539550665852 -0.722148996690507 0.0032696031717102418 0.6912252622367188
1.317639684268407106e+09 84.19216664212072 -13.108149417653951 212.07550305612403 -0.021607749031751177 -0.681398286389058 0.0037810928070070543 0.7315840237628355
1.317639685308259964e+09 79.94606882733895 -12.91481713813869 213.46347992121864 -0.003763278673180749 -0.5258204278898337 -0.0009232513355026447 0.8505867756756812
1.317639686348243952e+09 76.60221760721548 -12.924935068193141 217.08702820039014 0.001719693278975738 -0.2930377836726609 0.00021768712079970007 0.9560992901407042
1.317639687378103018e+09 74.94861016675722 -13.171265466522824 222.00706132794735 0.0015607873663388506 -0.09703010218773388 0.011305244997877 0.9952160140631646
1.317639688408061981e+09 74.5536892471002 -13.427205411424241 227.34146088026563 -0.0032477184972644576 -0.01949378553993224 0.023259391480724728 0.9995341141541053
1.317639689447911978e+09 73.72142888807072 -13.619728658930649 232.66510890573224 -0.0015519104734833598 -0.12942775122459152 0.027581357584747578 0.9912039737110672
1.317639690477895975e+09 70.84084611457844 -13.272142804126712 236.38921381360157 -0.003607968896077806 -0.4018537951493507 -0.0168085615685879 0.9155424523977594
1.317639691517563105e+09 66.20327697499008 -12.91889031448036 237.78016453752622 -0.004315945512380685 -0.6542154845072227 -0.016699371379025517 0.7561115019895277
1.317639692557435989e+09 60.39452880215232 -12.572755364533323 237.57594681792796 0.0072948908151390345 -0.7152037494906099 -0.018133632562845788 0.6986426501815101
1.317639693597388029e+09 52.719739373438536 -12.16686789499471 237.26990447070057 0.0028321475356335277 -0.7129904599698825 -0.010964527503149794 0.7010822791006092
1.317639694627250910e+09 43.27650094736717 -11.734875832452909 236.86773805265534 -0.003927832922800907 -0.720773035313364 -0.010835700568808325 0.6930753142962703
1.317639695667117119e+09 32.57947085265124 -11.186321238920337 236.22862040297858 0.0014295366736445734 -0.720449528518848 -0.0111572364602511 0.6934161444301961
1.317639696706958055e+09 21.914351377837654 -10.664755352652389 235.55406369643595 -0.0016713439081222782 -0.7260930287468612 -0.010884036405672965 0.6875082966526809
1.317639697736845016e+09 12.049637133840953 -10.36853606041591 234.67877369105378 0.008870696318019615 -0.7279223743561318 -0.025396971043514717 0.6851316089047272
1.317639698776757956e+09 4.247399565894351 -10.141705863922496 234.0129774354918 0.0077207026132541014 -0.7268138881458033 -0.02805555630828799 0.6862177850433272
1.317639699816605091e+09 -0.5809526381403449 -9.974632774395069 233.82020268343064 0.006165544596211598 -0.7026120389195268 -0.025639422248647434 0.7110843331503888
1.317639700846509933e+09 -3.079584298656979 -9.910374845717287 234.04809391610402 0.013734881632152002 -0.6543092169137423 -0.012116981866176924 0.7560052780495192
1.317639701886636019e+09 -5.459549330301284 -9.864228667794734 234.9692358920543 0.004719548715228143 -0.5373463751260805 -0.005185980216517331 0.8433324994377841
1.317639702926294088e+09 -8.186864095142544 -9.877843317212868 237.97641848124078 0.004925055813319064 -0.2761571480656773 -0.0037116364894526975 0.9610927099671693
1.317639703956154108e+09 -9.361305623639206 -10.04762847663935 243.7042521912664 0.0032983391864349456 -0.02557531563104878 0.008691856157746184 0.9996296693403596
1.317639704996015072e+09 -9.600699297054435 -10.368534089190558 251.88002355605042 0.0006567559702263625 -0.005437503683297737 0.014535903285181067 0.999879347591985
1.317639706026010036e+09 -9.970958467367135 -10.72619429656988 262.1731207824322 0.008647388937293214 -0.012158850353000183 0.01764178314434154 0.9997330406214194
1.317639707065804005e+09 -10.426742435623732 -11.162320404073071 274.04345741283674 0.0003624417358923374 -0.014661019074127169 0.01729508533174799 0.9997428685312358
1.317639708105689049e+09 -11.01368484636699 -11.689714297770438 286.44553371029525 0.002086966088569254 -0.014209952421140298 0.014431554193546785 0.9997927045484444
1.317639709135587931e+09 -11.577307687303092 -12.286088833705302 299.0285552458028 0.0028691373518772638 -0.01141779794073566 0.006074668945681293 0.9999122463187663
1.317639710175580978e+09 -12.122285672378714 -12.836687090552678 311.7702110431879 -0.0009860184909193884 -0.014615830401578793 0.004023562383289996 0.9998846014490651
1.317639711215341091e+09 -12.640420814080892 -13.323102372860017 324.40696112350463 0.00029578024702907525 -0.014037717297689978 0.008061119441095693 0.9998689280903132
1.317639712245243073e+09 -13.20341759051063 -13.820519608780328 336.5808049564182 -0.006300950086411482 -0.017788383387212288 0.02057531029314074 0.9996101880487309
1.317639713285062075e+09 -13.787457114150135 -14.300420024936553 347.2858011230326 -0.0021002491173928856 -0.013183645989448338 0.018440022888913884 0.9997408394118579
1.317639714324971914e+09 -14.082426439830384 -14.69051787363835 356.06480125883144 -0.0015275353616996893 -0.002374461621645923 0.020731343660497118 0.9997810960194019
1.317639715354830027e+09 -14.406050515405488 -14.95904925886858 362.3295634964771 -0.0014042193339719538 -0.03765126588847223 0.013300338606838892 0.9992014368174222
1.317639716384857893e+09 -16.5144088314471 -15.107644158582955 366.832972908613 -0.018157161167867378 -0.31544011583224674 0.005634845370423178 0.9487550259891719
1.317639717424879074e+09 -21.129427106445284 -14.940122568686016 368.7244725079044 -0.015761916424808498 -0.6565486344346937 0.016037531660005547 0.7539484400082083
1.317639718464766026e+09 -27.104631762883137 -14.730351454998761 367.95663148069707 -0.010195924822174745 -0.7593914733920112 -0.00551702463893559 0.6505307031152829
1.317639719504374027e+09 -34.71605500624515 -14.48427528143636 366.77055071227824 -0.0003280487527212678 -0.7452608082018203 -0.0043944539162624205 0.6667585086949873
1.317639720544312000e+09 -44.142627688039234 -14.097140186296532 365.9431056872903 -0.0036372837678984023 -0.7255801132786078 -0.012120521905921685 0.6880213385717937
1.317639721574132919e+09 -54.775870350621965 -13.636574971680673 365.2860116203455 0.0003890669115253512 -0.7207047418486257 -0.0145859139288511 0.6930885764595349
1.317639722614056110e+09 -65.69034805872737 -13.194643379202448 364.688075426364 -0.0009677039574132742 -0.7246859821329515 -0.014729232281742423 0.6889211424868893
1.317639723653912067e+09 -76.35384676178064 -12.797362298590334 364.12299200734157 0.002721679840141755 -0.7164875892820775 -0.018416833264409092 0.6973513799485278
1.317639724683772087e+09 -86.04639588108942 -12.440515154363165 363.97823298866115 -0.0022581822999172716 -0.7073946467487512 -0.01200277313029241 0.7067132712784534
1.317639725723674059e+09 -94.71196643653903 -12.112276009260718 363.58221252847045 -0.0006145441606028213 -0.7370430951614007 -0.0030632481211904433 0.675838527106383
1.317639726763545036e+09 -103.82241366600368 -11.83940595596712 362.54509385321944 -0.002639544061222799 -0.7383036816273228 -0.022076583475174553 0.6741018698718714
1.317639727793448925e+09 -114.40030864377391 -11.367192649619259 361.7751724897719 0.01223883432211525 -0.7199322384675921 -0.023195128794539974 0.6935486781399578
1.317639728833311081e+09 -126.14106356885718 -10.99668603847668 361.58684127487277 0.002480467111913164 -0.7048830039396418 -0.01550185245750138 0.7091498365016519
1.317639729873426914e+09 -137.8204560612894 -10.65222341368274 361.30823882546895 0.002632855587822607 -0.7203131478015873 -0.009626213795667526 0.693577229429847
1.317639730903290987e+09 -149.2692606724813 -10.221045464321861 360.674351408047 -0.00827586905111567 -0.7261308320392788 -0.01184005367948324 0.6874047845936632
1.317639731943022013e+09 -160.38026896533287 -9.74874884865909 359.8116355625145 -0.006387299339740092 -0.7316218029887734 -0.014979600639330192 0.681516215040616
1.317639732982908964e+09 -171.06425332518776 -9.36033852092822 358.90504070560314 0.001534605949837704 -0.7310276315722156 -0.01042268833947805 0.6822665274145243
1.317639734012753010e+09 -181.8498437846536 -9.05433256497752 358.3151529824889 -0.008530128173117152 -0.7178553804860106 -0.006487932979649437 0.6961097588356931
1.317639735052623987e+09 -192.9498342768088 -8.65868619246829 358.0066854460863 -0.0006720724014583406 -0.7063416480700936 -0.015515261610708741 0.7077007144107335
1.317639736092485905e+09 -204.32513269708505 -8.19041400820904 358.07577623938795 -0.004832507027216731 -0.6998059638160194 -0.014611165066955681 0.7141671889261997
1.317639737122381926e+09 -215.28408609392608 -7.774493355907889 358.4485726415899 -0.00387047358525629 -0.6820512173195316 -0.016063441837185992 0.7311177211800535
1.317639738162297964e+09 -224.80650910385057 -7.4937496067793194 359.2001322590988 -0.007779452362567304 -0.6706868205451987 -0.014339672638251776 0.7415612197631014
1.317639739202141047e+09 -232.17750023776952 -7.304566000936359 360.34745894132817 -0.010868643915445713 -0.6230826793810871 -0.006211471283320488 0.7820557939554066
1.317639740232016087e+09 -237.4542917337257 -7.219023102168289 361.70413622897996 -0.02148915826750015 -0.6185274245707926 0.004087340984554259 0.7854586779547686
1.317639741271876097e+09 -241.58934455179775 -7.1539231237357495 362.145932426871 -0.016648836825715566 -0.6874279858539176 0.0006476318550402041 0.7260614030990472
1.317639742311800003e+09 -245.75983268933467 -7.007548421867789 362.043900321176 -0.004449817546061625 -0.7044383265211362 -0.011320328921941127 0.7096609707494184
1.317639743341797113e+09 -249.96218514159054 -6.861539060218859 362.31924018712516 -0.002446967631161802 -0.665465011383201 -0.01764124468563039 0.746216535236328
1.317639744381752014e+09 -253.31215401859097 -6.754442881549489 362.78616000142165 -0.0015441791505179262 -0.6605178920539336 -0.010123764774393529 0.7507404605948531
1.317639745411535025e+09 -256.70222651517787 -6.618864673600389 362.37672222756146 -4.881424546979791e-06 -0.7768949744381277 -0.011928761051162294 0.6295171985964617
1.317639746451410055e+09 -260.5591101966735 -6.337567233519239 359.70714101403854 0.0069685794203359335 0.9230369489818735 0.009960854776900901 -0.38451919469281426
1.317639747481215000e+09 -263.24366185491004 -5.9185129653387385 353.71751665979554 0.015039755092597345 0.9890096249183427 0.016302187155732874 -0.1461779951961757
1.317639748521080017e+09 -264.439838742758 -5.463987926957059 345.1871636550933 0.017025145659344276 0.9987137446003347 0.009877424744228322 -0.046727264440340685
1.317639749560961008e+09 -265.31156512016514 -4.971971637491359 334.5720934651218 0.017447210975458264 0.9988735326790562 0.015083088940156461 -0.041470000849575486
1.317639750600855112e+09 -266.03904072219336 -4.386103572639408 322.8323821724262 0.01941111718321345 0.9994028908406123 0.00770678163494606 -0.02752591190057352
1.317639751630780935e+09 -266.28594004167894 -3.861619054266619 310.9823270066318 0.01802293147082083 0.9996232438819557 0.020530100908546733 -0.0026569133970207534
1.317639752670644045e+09 -265.9595281793185 -3.310105821020519 299.4342734662254 0.027305442749955947 0.9991687717082136 0.01928884009954805 0.023326360344954316
1.317639753700479031e+09 -265.09777301137285 -2.8062999229426087 288.04452035320566 0.030767874386173108 0.9985042850494344 0.01739405176052576 0.04171303881314278
1.317639754740405083e+09 -263.77968793597466 -2.370427316293899 276.4659681337267 0.02907968998884157 0.9976698645368504 0.018590818105145502 0.05885231097720004
1.317639755780271053e+09 -261.97068653205 -1.9158964534475889 264.6401642187538 0.02147501429074721 0.9965441862876518 0.01698447592059896 0.07842216596853704
1.317639756810121059e+09 -259.5433351400811 -1.461878998982809 252.59258671293188 0.01830089599103217 0.9940964186930856 0.019205440588516493 0.1052071223791811
1.317639757850007057e+09 -256.43887638376435 -1.0461220982372592 240.42850749915857 0.02367060413399072 0.990735858967084 0.023392205826865905 0.1316623141344539
1.317639758890104055e+09 -252.7913565857821 -0.648119875610959 228.4749942648329 0.027010940118291797 0.988098227160821 0.0209356281274168 0.14998000556900645
1.317639759919841051e+09 -248.62109072868546 -0.2759843054696289 216.6868803509186 0.033370914850004894 0.9841404935660648 0.020208532362800267 0.17304764137473122
1.317639760959686995e+09 -244.07551869146775 0.07132499251637126 205.18289431194063 0.02900270812274539 0.9818686562555186 0.02333973621214411 0.18587103458601867
1.317639761989571095e+09 -239.17248381686824 0.41811258514477123 193.94445800762057 0.020838649966194216 0.9783565357860079 0.018969264589601655 0.20499855256395857
1.317639763029423952e+09 -233.84081311483126 0.7529369705852611 183.02995327416085 0.017840214979519098 0.9729481714199346 0.021170191266120773 0.2293586829876866
1.317639764069346905e+09 -228.15032542764902 1.088501134447831 172.50293338513643 0.024383055210516515 0.9678918144622082 0.024005925072663185 0.2490273432317442
1.317639765099199057e+09 -221.87578843566922 1.196732473075931 161.9134257727864 0.02684588436560086 0.9623275047658721 0.022023705133648725 0.2696665134493071
1.317639766139168978e+09 -214.99596557222475 1.2668689421653112 151.4650015361493 0.020555168349217348 0.9562209294670255 0.02161925622595049 0.2911213267069077
1.317639767178983927e+09 -207.80870419443474 1.3771566103628108 141.5074533183608 0.017619540990672828 0.95055288277868 0.017744341111352716 0.3095543686898037
1.317639768208877087e+09 -200.34788603788041 1.5256725309034311 131.98157700875691 0.020819269071456013 0.9428485911839917 0.0244726434023077 0.33166878337069367
1.317639769248770952e+09 -192.34011726593064 1.7085968609502014 122.74105618404596 0.02335325147140513 0.9352178090518423 0.025354781644316513 0.3523909906989029
1.317639770288640976e+09 -183.72518126119496 1.8022222360161209 113.63096237497761 0.021729561927950992 0.9273148006648925 0.022742659056852414 0.3729582524429163
1.317639771318516016e+09 -174.4580061050439 1.893331354412151 104.7482845785954 0.0197873059939558 0.9185429938642763 0.02400448024137697 0.39409518630997664
1.317639772358370066e+09 -164.63375598720873 1.9542794771520713 95.96570502308835 0.012813602826642302 0.9139222261278234 0.020071832938067944 0.4051901994059963
1.317639773398355961e+09 -154.6855516972417 2.041405893500461 87.16666401362822 0.01909656695023538 0.9144443582508268 0.02520113426678548 0.4034745836178731
1.317639774428298950e+09 -144.94512580235414 2.0935702109249115 78.34314902057815 0.021054015883195817 0.9167630388857269 0.020041720873270115 0.39837242421211266
1.317639775468074083e+09 -135.21315131123407 2.1022429780488414 69.52814310056851 0.022425385763767246 0.915027422972045 0.02556600417664047 0.4019555904735302
1.317639776497942924e+09 -125.40446296516596 2.1409611747182113 60.76743479943737 0.0228237500634012 0.9152752746792031 0.02108486875916913 0.4016287792269887
1.317639777537842989e+09 -115.66192506271197 2.1555956347571814 52.07162210172097 0.011929935954380194 0.915616411339772 0.018549375822699183 0.40144761123961137
1.317639778577670097e+09 -105.96909405171313 2.192213004079541 43.38768539139163 0.014793698058148856 0.914861257998603 0.0227154986106772 0.40285733359819365
1.317639779607532024e+09 -96.20451210545944 2.2464757061089813 34.63611873678419 0.02412610646263988 0.9137323406193567 0.022427380751225714 0.404979201053418
1.317639780647424936e+09 -86.3073586028842 2.1206694745097088 25.809134372270925 0.021863663958980494 0.9140986822863034 0.02591030638697437 0.4040720669183477
1.317639781687328100e+09 -76.33803752765999 2.1139633778886746 16.97530157993963 0.019462521989723622 0.9135229218803171 0.023424818181496717 0.4056456080499471
1.317639782717185974e+09 -66.44467536582144 2.151621213791977 8.296369099355175 0.014775027206453104 0.9138220515628653 0.025187129714242945 0.405063655670615
1.317639783757057905e+09 -56.91228537334757 2.211352738337186 -0.29430517711876636 0.02642225850770294 0.916122577033377 0.025514033385511756 0.39921212682667767
1.317639784796926975e+09 -47.822572415404295 2.245079586198161 -8.531500151960346 0.020284249884155593 0.9157093050499295 0.029269665437553896 0.40026029597848695
1.317639785826807976e+09 -39.65437204034892 2.2652503605588032 -15.775908737585866 0.023912632684732805 0.9122055761594635 0.027875194705130297 0.40808350412852656
1.317639786866928101e+09 -32.71688486223484 2.236526066555581 -21.423826440276663 0.017966751911666034 0.8959909375667992 0.02434208448299231 0.4430405156945987
1.317639787896830082e+09 -25.989894258640703 2.099282752556695 -24.83362763287143 0.006688285932521465 0.8137691828456903 0.018285078256622504 0.5808619799875799
1.317639788936587095e+09 -19.106706786167855 1.86272176495592 -24.886647134257807 0.002251403106838987 0.6403925105807708 0.011629814181760192 0.7679564512380932
1.317639789976422071e+09 -13.33564380696764 1.5195004967507577 -21.85325614115383 -0.004029810254482124 0.4824256726947661 -0.007200284530391123 0.8758980459260066
1.317639791016242981e+09 -8.206972818574307 1.1243094406747929 -18.503877909851763 -0.0014194481013223206 0.48830172281933254 0.0035323314733576726 0.8726665659306089
1.317639792046119928e+09 -3.889015175119196 0.8092444325046955 -16.06864480750437 0.0010647334721269961 0.514910202180341 0.010898549363462209 0.8571741781312628
1.317639793086007118e+09 -1.0748779189775686 0.5950211118289193 -14.691940979983372 0.009446915452764305 0.5254209589521298 0.011747172844759969 0.8507088665415495
1.317639794115881920e+09 0.9094520627520657 0.4393094263453484 -13.33039787696686 0.015844320575767904 0.45890573985584326 0.0055375453062669385 0.8883264124322965
1.317639795155747890e+09 3.0312494507053103 0.18709476582089915 -10.816853376893409 0.005655244124945388 0.320288266257531 0.006176483701029507 0.9472831127813497
1.317639796195638895e+09 4.828316682158929 -0.07672568338179736 -6.267408027624173 0.002439554098942727 0.13553223902918676 0.02262347071301669 0.990511604844906
1.317639797225539923e+09 5.128927493253841 -0.33827389392283996 0.8020066583943377 0.0029931631403784 -0.003846224894680572 0.021370403452034066 0.9997597478318339
1.317639798265471935e+09 4.782715943362533 -0.7004694216953238 9.555330194149327 0.005637601365414527 -0.012956757746636911 0.01237885689352161 0.9998235363210597
1.317639799305319071e+09 4.1914408481577805 -1.1940936209357655 19.525135878086022 0.00047172996814647287 -0.02951082858020791 0.015710164906867555 0.9994408832872237
1.317639800335222960e+09 3.3269011186459982 -1.7011476182915932 30.320148578007107 0.0011353305558175683 -0.03279919968410943 0.015601866603778021 0.9993395345342287
1.317639801375308037e+09 2.5602808759475253 -2.2116694671039543 41.50738314124523 0.0016781590987039823 -0.0229604010011047 0.007976427362270954 0.99970314612611
1.317639802415028095e+09 1.9505966656752518 -2.7285416016855346 53.11169977276713 -0.0014505896352910333 -0.02137582304510751 0.018009266507793414 0.9996082414119571
1.317639803444848061e+09 1.2425583365204176 -3.3388980886396222 65.0205345553741 -0.0020262812528099973 -0.02178890518146007 0.010106327781400153 0.9997094577596297
1.317639804484772921e+09 0.5247113491734181 -4.031285738679389 76.70767859887307 -0.00391458408594632 -0.020223560586672018 0.01442584205053551 0.9996837393444811
1.317639805524575949e+09 -0.07799145031672339 -4.511906658664063 88.07789057968874 -0.0007244638832880131 -0.016576626096281313 0.020665395155943372 0.9996487543444421


==> fig/kitti_00/NORMAL_SAMPLING.txt <==
# timestamp x y z qx qy qz qw
1317639335.764104 5.236 0.132 0.041 -0.00268 -0.00163 0.01542 0.99988
1317639336.593602 11.877 0.447 0.063 -0.00085 -0.00002 0.02541 0.99968
1317639337.422953 19.049 0.887 0.103 -0.00301 -0.00094 0.03085 0.99952
1317639338.252331 26.556 1.365 0.127 -0.00334 0.00057 0.02752 0.99962
1317639339.081413 34.401 1.810 0.142 0.00395 0.00179 0.03079 0.99952
1317639339.910817 42.425 2.369 0.141 -0.00072 0.00638 0.03283 0.99944
1317639340.740176 50.266 2.943 0.129 -0.00024 0.00583 0.03537 0.99936
1317639341.56962 57.920 3.509 0.101 0.00611 0.01024 0.03781 0.99921
1317639342.398784 65.023 4.143 0.110 -0.00196 0.00662 0.04243 0.99908
1317639343.228086 71.224 4.758 0.115 -0.00537 0.00409 0.04791 0.99883
1317639344.057465 76.228 5.268 0.131 -0.00436 0.00089 0.04554 0.99895
1317639344.887656 80.263 5.381 0.154 -0.00571 0.00740 -0.00826 0.99992
1317639345.71929 83.510 4.718 0.145 -0.00648 0.00919 -0.18230 0.98318
1317639346.550203 85.806 2.740 0.125 -0.00550 0.00756 -0.42303 0.90607
1317639347.378692 87.039 -0.039 0.191 0.00251 0.00180 -0.58919 0.80799
1317639348.206846 87.648 -3.352 0.200 -0.00737 -0.00464 -0.66207 0.74939
1317639349.035716 87.889 -7.509 0.277 -0.00118 -0.00767 -0.68901 0.72471
1317639349.864902 88.051 -12.860 0.340 0.00473 -0.01284 -0.69111 0.72262
1317639350.694375 88.463 -19.090 0.425 0.00327 -0.01275 -0.67987 0.73321
1317639351.523775 89.026 -25.640 0.578 -0.00290 -0.00710 -0.68000 0.73317
1317639352.353585 89.424 -32.154 0.712 -0.00442 -0.00178 -0.69962 0.71450
1317639353.182935 89.259 -38.334 0.814 -0.00498 -0.00225 -0.72913 0.68435
1317639354.012103 88.730 -44.047 0.926 -0.00017 -0.00326 -0.74259 0.66974
1317639354.840778 88.424 -48.863 1.068 -0.00248 -0.00509 -0.71535 0.69875
1317639355.668813 89.162 -52.994 1.155 -0.00405 0.00212 -0.59750 0.80186
1317639356.496854 91.480 -56.059 1.201 -0.00710 -0.00639 -0.36765 0.92992
1317639357.32708 94.854 -57.544 1.251 -0.00897 0.00814 -0.14874 0.98880
1317639358.159678 98.754 -58.236 1.209 -0.01620 0.00591 -0.09819 0.99502
1317639358.990568 103.488 -59.301 1.203 -0.01598 0.00797 -0.11428 0.99329
1317639359.819752 108.907 -60.569 1.205 -0.01259 0.00656 -0.11029 0.99380
1317639360.649008 115.100 -61.826 1.205 -0.01145 0.00360 -0.09935 0.99498
1317639361.478512 121.697 -63.104 1.232 -0.01820 0.00355 -0.10346 0.99446
1317639362.307787 128.434 -64.528 1.242 -0.01371 0.00485 -0.10858 0.99398
1317639363.136926 135.018 -65.931 1.268 -0.01005 0.00140 -0.10504 0.99442
1317639363.966276 141.477 -67.190 1.339 -0.01578 0.00405 -0.09409 0.99543
1317639364.795519 147.873 -68.261 1.333 -0.01196 0.01088 -0.07628 0.99696
1317639365.62503 154.370 -68.994 1.367 -0.01630 0.00027 -0.04670 0.99878
1317639366.454336 160.947 -69.326 1.386 -0.02311 0.00331 -0.02119 0.99950
1317639367.283616 167.554 -69.458 1.352 -0.02078 0.00552 -0.00299 0.99976
1317639368.113255 174.274 -69.324 1.314 -0.00308 0.00526 0.02391 0.99970
1317639368.943065 181.008 -68.809 1.203 -0.01004 0.00860 0.03523 0.99929
1317639369.772562 187.862 -68.259 1.158 -0.00848 0.00832 0.04112 0.99908
1317639370.601942 194.561 -67.627 1.160 -0.01205 0.00626 0.04290 0.99899
1317639371.431533 200.734 -67.042 1.152 -0.00967 0.00545 0.04569 0.99889
1317639372.261203 206.081 -66.575 1.156 -0.01042 0.00534 0.02613 0.99959
1317639373.09038 211.256 -66.468 1.168 -0.00655 0.00652 0.00438 0.99995
1317639373.919354 216.500 -66.364 1.191 -0.01082 0.00079 0.01033 0.99989
1317639374.748802 222.007 -66.152 1.070 -0.00056 0.01010 0.02274 0.99969
1317639375.578365 227.595 -65.916 0.981 0.01285 0.01421 0.02687 0.99945
1317639376.407879 232.933 -65.627 0.982 0.01537 0.01267 0.02707 0.99943
1317639377.236519 237.384 -65.207 0.943 0.02462 0.01011 0.06697 0.99740
1317639378.064365 241.021 -63.843 0.961 0.01530 0.00245 0.21599 0.97627
1317639378.892806 243.485 -61.354 0.884 -0.02289 0.00893 0.43104 0.90200
1317639379.722373 244.662 -58.252 0.808 -0.01326 0.00853 0.62258 0.78239
1317639380.553332 244.632 -54.361 0.732 -0.01169 0.00361 0.71946 0.69443
1317639381.384993 244.254 -49.523 0.632 -0.01234 0.00057 0.73255 0.68059
1317639382.215112 243.814 -43.331 0.545 -0.00780 0.00185 0.72963 0.68380
1317639383.044393 243.358 -36.232 0.452 -0.00697 0.00576 0.72954 0.68388
1317639383.873426 242.795 -29.234 0.299 -0.00836 0.00973 0.73675 0.67605
1317639384.702982 242.145 -22.387 0.275 -0.00886 0.00463 0.73489 0.67812
1317639385.53233 241.646 -15.703 0.163 -0.01014 0.00942 0.73284 0.68026
1317639386.361684 240.999 -9.270 0.094 -0.01173 0.00459 0.74354 0.66857
1317639387.191181 240.218 -3.276 0.001 -0.02045 -0.00394 0.74718 0.66429
1317639388.020541 239.607 1.893 -0.052 -0.02199 -0.00563 0.74070 0.67145
1317639388.849773 239.266 6.063 -0.096 -0.02158 -0.00230 0.72924 0.68391
1317639389.679069 239.170 9.132 -0.123 -0.02108 -0.00041 0.71361 0.70022
1317639390.508304 239.176 10.808 -0.136 -0.01673 -0.00156 0.70407 0.70994
1317639391.337443 239.167 11.181 -0.160 -0.01473 -0.00329 0.70302 0.71101
1317639392.166567 239.171 11.175 -0.156 -0.01325 -0.00444 0.70313 0.71092
1317639392.995883 239.183 11.409 -0.176 -0.01078 -0.00715 0.70260 0.71147
1317639393.825257 239.243 12.527 -0.174 -0.00797 -0.01008 0.68268 0.73061
1317639394.655137 239.694 14.507 -0.166 -0.00703 -0.00233 0.60133 0.79896
1317639395.485644 241.129 16.703 -0.172 -0.01021 0.00505 0.42460 0.90531
1317639396.315164 244.089 18.446 -0.204 -0.00300 0.00318 0.19041 0.98169
1317639397.142839 248.640 19.358 -0.217 -0.00016 0.00309 0.05122 0.99868
1317639397.970513 254.203 19.776 -0.221 -0.00090 0.00337 0.02647 0.99964
1317639398.799673 260.753 20.176 -0.219 -0.00434 0.00162 0.02917 0.99956
1317639399.628978 268.132 20.650 -0.239 0.00162 -0.00081 0.03152 0.99950
1317639400.458211 276.195 21.162 -0.272 0.00273 0.00270 0.03245 0.99947
1317639401.287228 284.600 21.806 -0.246 0.00242 0.00200 0.03891 0.99924
1317639402.116605 292.946 22.521 -0.236 0.00118 0.00143 0.04127 0.99915
1317639402.945861 301.128 23.240 -0.244 -0.00428 0.00678 0.03970 0.99918
1317639403.775191 309.329 23.950 -0.240 -0.00964 0.00477 0.03926 0.99917
1317639404.604568 317.691 24.619 -0.267 -0.01024 0.00311 0.03698 0.99926
1317639405.433945 326.303 25.279 -0.286 -0.00868 0.00806 0.03665 0.99926
1317639406.263057 334.786 25.918 -0.334 0.00078 0.00775 0.03782 0.99925
1317639407.09212 342.860 26.566 -0.369 0.00640 0.01085 0.04114 0.99907
1317639407.921331 350.302 27.239 -0.425 0.00514 0.00911 0.04314 0.99901
1317639408.750755 356.688 27.761 -0.463 0.00693 0.01332 0.03657 0.99922
1317639409.579938 361.663 28.134 -0.492 0.00764 0.01206 0.03420 0.99931
1317639410.40826 365.429 28.686 -0.510 0.00342 0.00771 0.08859 0.99603
1317639411.235744 368.605 30.134 -0.561 0.00026 0.01659 0.25527 0.96673
1317639412.063845 371.056 32.890 -0.736 0.00437 0.02858 0.48053 0.87650
1317639412.893374 371.906 36.926 -0.719 0.00709 0.02582 0.69275 0.72068
1317639413.726167 371.145 41.543 -0.879 -0.00060 0.01043 0.75196 0.65913
1317639414.557304 370.404 47.120 -0.965 -0.00429 0.00876 0.74644 0.66538
1317639415.386728 369.714 53.677 -1.105 -0.01011 0.00950 0.73637 0.67643
1317639416.215905 369.148 60.953 -1.317 -0.01059 0.01243 0.73150 0.68165
1317639417.044907 368.566 68.304 -1.503 -0.01252 0.01167 0.73510 0.67774
1317639417.874627 367.831 75.572 -1.681 -0.01417 0.00837 0.74339 0.66865
1317639418.703783 367.069 82.700 -1.861 -0.01673 0.00874 0.73822 0.67429
1317639419.533016 366.546 89.686 -2.074 -0.01606 0.00835 0.72428 0.68927
1317639420.362226 366.308 96.439 -2.247 -0.01397 0.01248 0.71537 0.69850
1317639421.191421 366.121 102.017 -2.363 -0.00992 0.01771 0.72276 0.69080
1317639422.02078 365.707 106.724 -2.466 -0.00593 0.01389 0.74207 0.67015
1317639422.850263 365.071 111.471 -2.527 -0.00391 0.00833 0.75495 0.65572
1317639423.679779 364.262 116.742 -2.647 -0.01867 0.01405 0.75532 0.65494
1317639424.509181 363.443 122.861 -2.884 -0.02009 0.01215 0.74549 0.66610
1317639425.338748 362.739 129.951 -3.049 -0.00957 -0.00428 0.73002 0.68335
1317639426.167838 362.403 137.837 -3.228 -0.01349 0.00693 0.71873 0.69512
1317639426.996932 362.038 145.804 -3.415 -0.00850 0.01015 0.72642 0.68712
1317639427.825969 361.475 153.689 -3.579 -0.01130 0.01040 0.73259 0.68050
1317639428.655031 360.783 161.354 -3.768 -0.01153 0.01474 0.73961 0.67277
1317639429.484507 360.029 168.822 -3.973 -0.01140 0.01234 0.73832 0.67424
1317639430.313786 359.374 175.943 -4.179 -0.01504 0.01636 0.73542 0.67725
1317639431.142949 358.862 182.142 -4.386 -0.01220 0.02260 0.73566 0.67686
1317639431.972037 358.320 187.077 -4.514 -0.01141 0.01701 0.74678 0.66476
1317639432.799781 357.265 191.332 -4.628 -0.00628 0.01754 0.81738 0.57579
1317639433.627165 354.753 194.612 -4.691 -0.00630 0.01775 0.93045 0.36594
1317639434.45628 350.734 196.245 -4.792 -0.00823 0.01761 0.99441 0.10376
1317639435.288392 345.765 196.303 -4.823 -0.00223 0.01445 0.99981 -0.01291
1317639436.119282 340.020 195.741 -4.776 0.00354 0.00820 0.99865 -0.05119
1317639436.948896 333.411 194.872 -4.740 0.00382 0.00337 0.99770 -0.06753
1317639437.778512 326.151 193.904 -4.661 0.00026 -0.00182 0.99821 -0.05983
1317639438.607726 318.685 193.023 -4.664 -0.00543 -0.00246 0.99867 -0.05121
1317639439.436858 311.213 192.244 -4.673 -0.00491 -0.01113 0.99898 -0.04343
1317639440.266022 303.547 191.573 -4.690 -0.00365 -0.01036 0.99911 -0.04068
1317639441.095327 296.040 190.901 -4.687 -0.00288 -0.00916 0.99924 -0.03782
1317639441.924726 288.606 190.355 -4.675 -0.00063 -0.00787 0.99938 -0.03424
1317639442.754054 281.129 189.677 -4.667 -0.00488 -0.00765 0.99892 -0.04557
1317639443.583703 273.492 188.959 -4.621 -0.00382 -0.00312 0.99902 -0.04395
1317639444.412834 265.618 188.304 -4.672 -0.00592 -0.00141 0.99922 -0.03909
1317639445.241951 257.733 187.538 -4.675 -0.00489 -0.00215 0.99885 -0.04760
1317639446.071346 249.765 186.643 -4.630 -0.00432 -0.00181 0.99848 -0.05494
1317639446.900735 241.829 185.792 -4.620 -0.00098 0.00208 0.99878 -0.04930
1317639447.729981 234.150 185.046 -4.598 -0.00622 0.00435 0.99899 -0.04422
1317639448.559362 227.170 184.410 -4.539 -0.00039 0.00365 0.99922 -0.03921
1317639449.388537 221.057 183.982 -4.533 -0.00650 -0.00006 0.99967 -0.02501
1317639450.217348 216.203 183.726 -4.500 -0.00591 0.00727 0.99933 -0.03531
1317639451.04521 212.489 183.023 -4.490 -0.00293 0.00925 0.99092 -0.13412
1317639451.87293 209.526 181.127 -4.483 0.00039 0.00108 0.94509 -0.32681
1317639452.701535 207.195 177.653 -4.442 0.00300 0.00513 0.84340 -0.53725
1317639453.531539 206.432 172.812 -4.417 0.00622 -0.00555 0.72733 -0.68624
1317639454.363198 206.554 167.228 -4.368 0.00894 -0.00106 0.69613 -0.71786
1317639455.192934 206.798 160.965 -4.279 0.00385 0.00169 0.68929 -0.72447
1317639456.022119 207.201 154.049 -4.190 0.00047 0.00185 0.68455 -0.72896
1317639456.851351 207.854 146.832 -4.153 -0.00693 -0.00021 0.66994 -0.74238
1317639457.680967 208.774 139.743 -4.115 0.00185 -0.00542 0.66218 -0.74932
1317639458.510229 209.666 132.937 -4.053 0.01146 -0.01035 0.66714 -0.74477
1317639459.339651 210.256 127.097 -3.962 0.01378 -0.01065 0.68124 -0.73185
1317639460.168981 210.503 122.155 -3.855 0.01336 -0.00643 0.69666 -0.71725
1317639460.997974 210.650 117.321 -3.836 -0.00021 -0.00651 0.68596 -0.72761
1317639461.82627 211.451 112.709 -3.768 -0.00029 0.00154 0.60518 -0.79609
1317639462.65442 213.659 108.846 -3.741 0.00101 0.00195 0.43743 -0.89925
1317639463.483752 217.075 106.379 -3.667 -0.00623 0.00396 0.23832 -0.97116
1317639464.41826 221.537 105.404 -3.645 0.01727 -0.00390 0.09523 -0.99530
1317639465.250302 225.285 104.665 -3.611 0.01465 -0.00053 0.11560 -0.99319
1317639466.083182 228.270 103.222 -3.533 0.00720 0.00030 0.28675 -0.95798
1317639466.913757 230.093 100.852 -3.556 -0.00148 -0.00149 0.49728 -0.86759
1317639467.845388 231.233 97.344 -3.578 -0.00149 -0.00094 0.63072 -0.77601
1317639468.776803 231.925 92.533 -3.547 -0.00297 0.00146 0.66574 -0.74618
1317639469.605989 232.497 87.099 -3.559 -0.00027 0.00338 0.67174 -0.74078
1317639470.435114 233.061 80.841 -3.563 -0.00383 0.00476 0.67777 -0.73525
1317639471.264408 233.596 74.066 -3.483 -0.00126 0.00522 0.68150 -0.73180
1317639472.093712 234.205 67.022 -3.369 -0.00326 0.00710 0.67331 -0.73932
1317639472.923243 234.925 60.125 -3.310 -0.00200 0.00912 0.66934 -0.74289
1317639473.752223 235.625 53.440 -3.244 -0.00731 0.00643 0.66839 -0.74374
1317639474.581454 236.371 47.048 -3.189 -0.00834 0.00673 0.66479 -0.74696
1317639475.410689 237.106 41.335 -3.127 -0.00237 0.00352 0.66307 -0.74855
1317639476.239849 237.744 36.092 -3.114 -0.00319 0.00575 0.66810 -0.74404
1317639477.069131 238.106 31.889 -3.051 -0.00359 0.00345 0.68529 -0.72825
1317639477.898748 238.138 28.771 -3.005 -0.00631 0.00196 0.71423 -0.69988
1317639478.728009 237.958 26.833 -3.008 -0.01066 0.00293 0.74909 -0.66238
1317639479.557358 237.659 25.544 -2.986 -0.01100 0.00726 0.78627 -0.61774
1317639480.387331 236.999 24.049 -2.973 -0.00515 0.00898 0.84600 -0.53309
1317639481.217699 235.156 21.948 -3.012 -0.00123 0.00553 0.93300 -0.35984
1317639482.046906 231.568 20.308 -3.011 -0.00262 0.00909 0.98937 -0.14514
1317639482.874363 226.328 19.397 -3.085 -0.00734 0.00803 0.99895 -0.04457
1317639483.702205 219.760 18.932 -3.202 -0.01056 0.01430 0.99948 -0.02684
1317639484.530884 212.051 18.442 -3.319 -0.00774 0.01912 0.99916 -0.03534
1317639485.360046 203.479 17.675 -3.411 -0.00887 0.01834 0.99867 -0.04747
1317639486.189126 194.464 16.719 -3.504 -0.00917 0.01796 0.99843 -0.05223
1317639487.018321 185.093 15.715 -3.611 -0.01089 0.01338 0.99867 -0.04852
1317639487.847505 175.361 14.829 -3.788 -0.01225 0.01578 0.99891 -0.04216
1317639488.676615 165.159 13.940 -3.944 -0.01045 0.01741 0.99901 -0.03965
1317639489.505441 154.760 13.051 -4.093 -0.01185 0.01990 0.99888 -0.04129
1317639490.334127 144.303 12.090 -4.262 -0.01337 0.01954 0.99872 -0.04470
1317639491.163139 134.020 11.104 -4.434 -0.01882 0.01788 0.99854 -0.04746
1317639491.992252 123.975 10.089 -4.682 -0.01837 0.02039 0.99840 -0.04938
1317639492.821391 114.733 9.150 -4.851 -0.01672 0.01930 0.99862 -0.04578
1317639493.65091 106.734 8.410 -4.958 -0.01698 0.02032 0.99879 -0.04137
1317639494.479999 100.258 7.880 -5.070 -0.02090 0.02363 0.99850 -0.04466
1317639495.307698 95.274 6.784 -5.150 -0.01938 0.02966 0.98811 -0.14961
1317639496.135848 91.532 4.318 -5.236 -0.01748 0.00579 0.93955 -0.34191
1317639496.964583 89.342 0.743 -5.299 -0.01458 0.00290 0.83177 -0.55492
1317639497.794817 88.885 -3.184 -5.316 -0.00704 0.00617 0.72652 -0.68708
1317639498.626161 88.976 -7.732 -5.279 -0.00627 0.00885 0.70315 -0.71095
1317639499.456044 89.018 -13.157 -5.242 -0.01356 0.01712 0.70114 -0.71269
1317639500.285086 89.328 -19.594 -5.208 -0.01707 0.01941 0.67446 -0.73786
1317639501.114679 90.201 -26.542 -5.060 -0.00390 0.00945 0.66739 -0.74464
1317639501.944198 90.686 -33.424 -4.947 -0.00361 0.00713 0.70041 -0.71370
1317639502.773121 90.552 -40.182 -4.868 -0.00378 0.01098 0.71929 -0.69461
1317639503.602135 90.395 -47.342 -4.760 -0.00493 0.00696 0.71560 -0.69846
1317639504.431897 89.935 -54.483 -4.660 0.00196 0.00128 0.75240 -0.65870
1317639505.261084 88.420 -61.269 -4.574 -0.00742 0.00784 0.80017 -0.59968
1317639506.089548 86.277 -68.068 -4.596 -0.01000 0.01073 0.80761 -0.58953
1317639506.918853 83.822 -75.075 -4.627 -0.00968 0.01032 0.83039 -0.55700
1317639507.747462 80.563 -82.280 -4.577 -0.01231 0.01470 0.84264 -0.53813
1317639508.576744 77.237 -89.378 -4.565 -0.01046 0.00558 0.85613 -0.51663
1317639509.406118 73.333 -95.880 -4.595 -0.00984 0.00225 0.88528 -0.46495
1317639510.234847 68.921 -101.710 -4.617 -0.01408 0.00846 0.89746 -0.44079
1317639511.063773 65.246 -106.744 -4.670 -0.01675 0.01208 0.88781 -0.45975
1317639511.893195 62.101 -111.145 -4.671 -0.01980 0.01190 0.89271 -0.45003
1317639512.722355 58.810 -115.533 -4.718 -0.01204 0.01055 0.89784 -0.44003
1317639513.551275 55.301 -120.418 -4.838 -0.01481 0.00046 0.88567 -0.46408
1317639514.380795 51.676 -125.990 -4.913 -0.00366 -0.00726 0.88176 -0.47163
1317639515.209959 47.542 -132.123 -5.009 -0.00470 -0.01070 0.88513 -0.46519
1317639516.038691 43.170 -138.564 -5.171 -0.00442 -0.02054 0.88437 -0.46631
1317639516.867904 38.896 -144.992 -5.294 -0.00987 -0.01564 0.88143 -0.47196
1317639517.697249 34.703 -151.267 -5.422 -0.00614 -0.01424 0.88518 -0.46500
1317639518.526408 30.637 -157.270 -5.510 -0.01056 -0.01135 0.88535 -0.46467
1317639519.355905 27.013 -162.333 -5.580 -0.01028 -0.00369 0.89310 -0.44973
1317639520.18394 24.141 -166.431 -5.586 -0.01735 0.01665 0.86827 -0.49550
1317639521.011662 22.812 -170.746 -5.564 -0.01068 0.02075 0.77223 -0.63491
1317639521.84183 22.720 -175.526 -5.515 -0.00241 0.00012 0.69990 -0.71424
1317639522.672672 22.823 -180.815 -5.449 0.00502 0.00224 0.70693 -0.70727
1317639523.502095 22.689 -186.599 -5.411 0.00560 0.00008 0.72289 -0.69095
1317639524.331279 22.486 -192.653 -5.372 0.00089 -0.00345 0.72090 -0.69303
1317639525.160627 22.281 -198.925 -5.303 0.00392 -0.00418 0.72151 -0.69238
1317639525.99017 21.995 -205.419 -5.248 0.00172 0.00039 0.72637 -0.68730
1317639526.819408 21.655 -212.205 -5.242 -0.00093 0.00113 0.72237 -0.69151
1317639527.648669 21.467 -218.965 -5.108 0.00726 -0.00311 0.72192 -0.69193
1317639528.477967 21.161 -225.873 -5.077 0.00247 -0.00008 0.72182 -0.69208
1317639529.307137 20.920 -233.019 -5.052 0.00392 -0.00633 0.72323 -0.69056
1317639530.136533 20.601 -240.266 -5.021 0.00060 -0.00859 0.72765 -0.68590
1317639530.96566 20.243 -247.347 -4.928 0.00663 -0.00136 0.72444 -0.68930
1317639531.795027 19.994 -254.240 -4.889 0.00377 -0.00479 0.71948 -0.69449
1317639532.624404 19.841 -260.615 -4.806 -0.00099 -0.00602 0.71642 -0.69765
1317639533.453945 19.651 -266.146 -4.737 0.00221 -0.00118 0.72854 -0.68500
1317639534.28323 19.081 -270.830 -4.711 -0.01263 0.00330 0.75985 -0.64997
1317639535.112125 18.369 -274.301 -4.706 -0.01790 0.01037 0.77290 -0.63419
1317639535.940374 18.146 -276.604 -4.686 -0.01380 0.01332 0.73318 -0.67976
1317639536.76845 18.623 -278.660 -4.653 -0.00892 0.00362 0.62044 -0.78419
1317639537.59637 20.016 -280.706 -4.572 -0.00315 0.01341 0.41683 -0.90888
1317639538.425625 22.967 -282.160 -4.527 0.01114 0.00861 0.19058 -0.98157
1317639539.256368 27.311 -283.050 -4.465 0.01805 0.00962 0.07456 -0.99701
1317639540.086565 33.065 -283.305 -4.288 0.01982 0.00930 0.01235 -0.99968
1317639540.916514 39.999 -283.328 -4.114 0.02509 0.01299 0.01046 -0.99955
1317639541.745823 47.602 -283.575 -3.863 0.01703 0.01177 0.02039 -0.99958
1317639542.575025 55.588 -283.858 -3.666 0.01777 0.00817 0.02020 -0.99960
1317639543.404261 63.702 -284.085 -3.522 0.02312 0.00660 0.01657 -0.99957
1317639544.233504 71.849 -284.313 -3.297 0.02880 0.00641 0.02443 -0.99927
1317639545.062369 80.028 -284.701 -3.170 0.02462 0.00366 0.02005 -0.99949
1317639545.891552 88.139 -284.840 -2.933 0.02951 0.00975 0.01543 -0.99940
1317639546.720953 96.205 -285.094 -2.770 0.02210 0.00541 0.02112 -0.99952
1317639547.55028 104.216 -285.446 -2.545 0.02305 0.00401 0.03087 -0.99925
1317639548.379611 112.219 -286.080 -2.381 0.01916 0.00513 0.05241 -0.99843
1317639549.208843 120.003 -286.988 -2.179 0.01599 0.00636 0.06267 -0.99789
1317639550.037957 127.596 -287.842 -1.972 0.00695 0.00918 0.05079 -0.99864
1317639550.867285 134.687 -288.562 -1.820 -0.00526 0.00371 0.05330 -0.99856
1317639551.696734 140.959 -289.408 -1.712 -0.00498 0.00205 0.08423 -0.99643
1317639552.525753 145.937 -290.415 -1.599 -0.00383 -0.00006 0.11206 -0.99369
1317639553.354143 150.298 -291.264 -1.535 -0.00714 0.00164 0.07723 -0.99699
1317639554.18113 154.647 -291.107 -1.428 -0.00699 0.00734 -0.08335 -0.99647
1317639555.008395 158.625 -289.024 -1.405 0.00083 -0.00053 -0.31561 -0.94889
1317639556.045752 162.037 -283.717 -1.418 0.01251 0.00816 -0.53310 -0.84592
1317639556.878008 164.411 -278.229 -1.468 0.01958 0.00944 -0.54345 -0.83916
1317639557.708033 167.304 -271.995 -1.433 0.02246 0.01509 -0.53204 -0.84629
1317639558.537242 170.591 -265.140 -1.404 0.01925 0.01699 -0.52460 -0.85096
1317639559.366905 174.275 -258.328 -1.344 0.01993 0.01402 -0.49338 -0.86947
1317639560.195635 178.457 -251.791 -1.305 0.00798 0.00194 -0.48013 -0.87716
1317639561.024557 182.509 -244.986 -1.294 0.00012 -0.00058 -0.50695 -0.86197
1317639561.853914 186.168 -237.917 -1.276 -0.00769 -0.00733 -0.53176 -0.84683
1317639562.683408 189.487 -230.754 -1.271 -0.00653 -0.00502 -0.53729 -0.84335
1317639563.512688 192.762 -223.842 -1.210 0.00043 -0.00435 -0.53015 -0.84789
1317639564.341971 195.870 -217.287 -1.176 0.00199 -0.00678 -0.53424 -0.84530
1317639565.171296 198.577 -211.420 -1.089 -0.00270 -0.00515 -0.54116 -0.84090
1317639566.000626 200.731 -206.544 -1.057 0.00232 -0.00540 -0.54366 -0.83929
1317639566.830147 202.352 -203.033 -1.035 0.00198 -0.00602 -0.52781 -0.84934
1317639567.659692 203.469 -201.018 -1.037 0.00449 -0.00713 -0.49383 -0.86952
1317639568.488923 204.522 -199.444 -1.027 0.00576 0.00190 -0.46105 -0.88735
1317639569.317842 206.105 -197.338 -1.028 0.00314 0.01227 -0.44137 -0.89724
1317639570.14633 208.578 -193.878 -1.022 0.01086 -0.00012 -0.46818 -0.88356
1317639570.975495 211.300 -189.378 -1.024 -0.00723 -0.00311 -0.50959 -0.86038
1317639571.80528 214.072 -183.979 -1.023 -0.01059 -0.01360 -0.52631 -0.85012
1317639572.634673 217.004 -177.975 -1.078 -0.00648 -0.00883 -0.52758 -0.84943
1317639573.463817 220.094 -171.684 -1.140 -0.00352 -0.01014 -0.52626 -0.85026
1317639574.29305 223.163 -165.496 -1.150 -0.01034 -0.00921 -0.52848 -0.84884
1317639575.122203 225.899 -159.829 -1.127 -0.00975 -0.01280 -0.53365 -0.84555
1317639575.951088 227.832 -155.168 -1.100 -0.01277 -0.00691 -0.57008 -0.82146
1317639576.77912 228.595 -150.679 -1.140 0.00108 -0.00668 -0.67444 -0.73830
1317639577.609045 228.301 -145.990 -1.204 0.01947 -0.00209 -0.74365 -0.66828
1317639578.439262 227.635 -140.499 -1.353 0.01078 -0.00396 -0.75135 -0.65980
1317639579.268784 226.845 -133.897 -1.515 0.00566 -0.00601 -0.74360 -0.66858
1317639580.098112 226.165 -126.309 -1.662 -0.00632 -0.01081 -0.73645 -0.67638
1317639580.927178 225.405 -118.167 -1.742 -0.00274 -0.01119 -0.74055 -0.67190
1317639581.756598 224.509 -110.057 -1.839 0.00238 -0.01038 -0.74405 -0.66803
1317639582.585812 223.660 -102.191 -1.908 -0.00355 -0.01099 -0.74167 -0.67067
1317639583.414998 222.911 -94.551 -1.989 -0.00503 -0.02041 -0.74122 -0.67093
1317639584.244133 222.103 -87.274 -2.117 -0.00036 -0.02198 -0.74829 -0.66301
1317639585.073538 221.311 -80.973 -2.205 0.00488 -0.02022 -0.74672 -0.66482
1317639585.903679 221.030 -75.962 -2.328 0.00558 -0.01900 -0.70472 -0.70921
1317639586.734209 221.712 -71.495 -2.412 0.01229 -0.00566 -0.58410 -0.81157
1317639587.564447 224.238 -67.802 -2.447 0.01456 -0.00103 -0.37971 -0.92499
1317639588.393417 228.452 -65.435 -2.425 0.00410 0.00614 -0.17685 -0.98421
1317639589.221126 233.982 -64.335 -2.312 -0.00200 0.00545 -0.05523 -0.99846
1317639590.04835 240.057 -63.819 -2.214 -0.01578 0.00418 -0.03817 -0.99914
1317639590.877133 246.742 -63.303 -2.040 -0.03300 0.00471 -0.04506 -0.99843
1317639591.706468 253.970 -62.558 -1.911 -0.01893 0.00702 -0.04742 -0.99867
1317639592.535383 261.931 -61.805 -1.822 -0.01362 0.00473 -0.04578 -0.99885
1317639593.364491 270.421 -60.963 -1.697 -0.01313 0.00205 -0.04919 -0.99870
1317639594.193655 278.891 -60.100 -1.575 -0.01566 0.00656 -0.05222 -0.99849
1317639595.02272 287.316 -59.158 -1.435 -0.00891 0.00329 -0.05122 -0.99864
1317639595.851958 295.578 -58.278 -1.312 -0.00157 0.00130 -0.04983 -0.99876
1317639596.681148 303.728 -57.386 -1.217 -0.00300 -0.00371 -0.05702 -0.99836
1317639597.510229 311.659 -56.337 -1.096 -0.00893 0.00719 -0.07264 -0.99729
1317639598.339607 319.561 -54.939 -0.977 0.00922 0.00240 -0.08681 -0.99618
1317639599.168955 327.414 -53.578 -0.852 0.01624 -0.00126 -0.07007 -0.99741
1317639599.997971 335.408 -52.602 -0.773 0.01825 0.00530 -0.05154 -0.99849
1317639600.827303 343.520 -51.773 -0.657 0.02095 0.00612 -0.04449 -0.99877
1317639601.656582 351.455 -51.059 -0.562 0.01547 0.00117 -0.04278 -0.99896
1317639602.485963 358.624 -50.453 -0.447 0.01820 0.00451 -0.03014 -0.99937
1317639603.314972 364.826 -50.176 -0.389 0.01404 0.00229 -0.01562 -0.99978
1317639604.144115 370.263 -49.980 -0.321 0.00769 0.00279 -0.02796 -0.99958
1317639604.973155 375.628 -49.266 -0.186 0.01426 0.00455 -0.08302 -0.99643
1317639605.803037 381.623 -48.097 -0.152 0.02545 0.00287 -0.08332 -0.99619
1317639606.63248 388.611 -47.206 -0.051 0.02449 0.01268 -0.04091 -0.99878
1317639607.461214 396.658 -46.726 0.059 0.01867 0.00457 -0.02818 -0.99942
1317639608.290519 405.216 -46.104 0.191 0.01370 0.00610 -0.04236 -0.99899
1317639609.119851 413.746 -45.229 0.311 0.01750 0.00419 -0.04919 -0.99863
1317639609.949229 422.091 -44.368 0.347 0.02043 0.00359 -0.04752 -0.99865
1317639610.77846 430.043 -43.619 0.496 0.01877 0.00330 -0.04666 -0.99873
1317639611.607235 437.121 -42.752 0.591 0.01912 -0.00265 -0.06926 -0.99741
1317639612.436374 443.084 -41.650 0.658 0.02368 0.00024 -0.10218 -0.99448
1317639613.2671 447.680 -40.566 0.702 0.04632 -0.00086 -0.06220 -0.99699
1317639614.100121 451.343 -40.989 0.773 0.03539 0.00605 0.16640 -0.98540
1317639614.930643 453.790 -43.217 0.931 0.01239 0.00857 0.43002 -0.90269
1317639615.75915 454.958 -46.513 1.065 0.00744 0.01392 0.62442 -0.78093
1317639616.585466 455.393 -50.893 1.208 0.00568 0.01784 0.67695 -0.73579
1317639617.413237 455.933 -56.190 1.384 0.00724 0.02084 0.66931 -0.74266
1317639618.24243 456.685 -62.480 1.614 0.00541 0.01447 0.66393 -0.74764
1317639619.07182 457.559 -69.528 1.926 0.01079 0.01209 0.66743 -0.74449
1317639619.901052 458.386 -77.140 2.207 0.01065 0.01155 0.66884 -0.74324
1317639620.730382 459.272 -84.936 2.535 0.00764 0.00962 0.66831 -0.74378
1317639621.559447 460.087 -92.696 2.815 0.00487 0.01339 0.67136 -0.74100
1317639622.388631 460.892 -100.247 3.126 0.00936 0.00894 0.66971 -0.74251
1317639623.21784 461.736 -107.561 3.494 0.01413 0.01115 0.66504 -0.74659
1317639624.046737 462.856 -114.600 3.763 0.01103 0.00923 0.63703 -0.77071
1317639624.876235 464.520 -121.465 3.977 0.00833 0.00279 0.61095 -0.79162
1317639625.7053 466.576 -128.030 4.203 0.00227 0.01194 0.57590 -0.81743
1317639626.534652 469.121 -134.264 4.409 0.00070 0.01147 0.54912 -0.83566
1317639627.363957 472.011 -140.273 4.647 0.00638 0.01750 0.52263 -0.85236
1317639628.193165 475.235 -145.857 4.937 0.00843 0.01432 0.48975 -0.87170
1317639629.022588 478.731 -151.021 5.186 0.00644 0.00817 0.45654 -0.88964
1317639629.852098 482.001 -155.210 5.378 0.01215 0.00905 0.43846 -0.89862
1317639630.68223 484.278 -158.361 5.481 0.00610 0.00315 0.47617 -0.87933
1317639631.512306 485.647 -161.002 5.614 0.00701 0.01024 0.57045 -0.82124
1317639632.342164 486.004 -163.845 5.754 0.00826 0.01326 0.70598 -0.70806
1317639633.1719 485.050 -167.094 5.781 0.00317 0.00327 0.84379 -0.53665
1317639634.10296 481.471 -171.440 5.764 0.00001 0.00412 0.92397 -0.38244
1317639634.930123 476.612 -175.859 5.782 -0.00101 0.00451 0.93567 -0.35284
1317639635.758613 470.699 -181.035 5.749 -0.00431 0.00673 0.93741 -0.34814
1317639636.587457 464.655 -186.363 5.788 -0.00675 0.01030 0.93483 -0.35489
1317639637.41674 458.691 -191.745 5.826 -0.00787 0.01064 0.93347 -0.35840
1317639638.246 452.861 -197.036 5.874 -0.00645 0.01023 0.93412 -0.35676
1317639639.075112 447.089 -202.335 5.870 -0.00755 0.00744 0.93150 -0.36358
1317639639.90437 441.147 -207.956 5.867 -0.00458 0.00482 0.93077 -0.36555
1317639640.73361 434.931 -213.757 5.850 -0.00823 0.00622 0.93031 -0.36663
1317639641.56269 428.936 -219.517 5.877 -0.00505 0.00669 0.92821 -0.37197
1317639642.391924 423.358 -224.923 5.895 -0.00893 0.00215 0.93054 -0.36607
1317639643.22173 418.720 -229.016 5.882 -0.00731 0.00265 0.94810 -0.31788
1317639644.053579 414.494 -231.143 5.890 -0.01221 0.00300 0.99180 -0.12719
1317639644.885047 410.171 -230.655 5.778 -0.01703 0.00672 0.98687 0.16046
1317639646.127205 404.639 -226.084 5.444 -0.03160 -0.00159 0.89923 0.43633
1317639647.059554 401.537 -220.417 5.151 -0.02429 0.00107 0.83233 0.55375
1317639647.888281 399.430 -213.816 4.853 -0.02368 0.00549 0.78885 0.61411
1317639648.716677 397.834 -205.967 4.599 -0.01460 0.00823 0.76936 0.63859
1317639649.545525 396.284 -197.392 4.354 -0.01710 0.00544 0.76207 0.64725
1317639650.374637 394.886 -188.444 4.097 -0.02119 0.00311 0.75531 0.65502
1317639651.203819 393.630 -179.466 3.843 -0.02581 0.00225 0.74959 0.66139
1317639652.032982 392.524 -170.676 3.547 -0.02540 0.00511 0.74635 0.66505
1317639652.862288 391.503 -162.114 3.218 -0.02677 0.00563 0.74636 0.66498
1317639653.691326 390.543 -153.908 2.926 -0.02261 0.00416 0.74250 0.66945
1317639654.520642 389.857 -146.392 2.715 -0.02298 0.00789 0.73366 0.67908
1317639655.34922 389.279 -140.025 2.537 -0.01764 0.01473 0.74794 0.66337
1317639656.17667 388.096 -135.133 2.358 -0.01609 0.02312 0.81935 0.57260
1317639657.003332 385.448 -132.085 2.208 -0.01458 0.02581 0.94425 0.32788
1317639657.832794 381.710 -130.938 2.090 -0.01981 0.01943 0.99657 0.07795
1317639658.664425 377.165 -130.897 1.931 -0.01811 0.01024 0.99961 -0.01854
1317639659.494663 371.579 -131.241 1.737 -0.01313 0.01759 0.99892 -0.04086
1317639660.323901 364.910 -131.969 1.573 -0.01266 0.02083 0.99801 -0.05822
1317639661.153274 357.112 -133.029 1.377 -0.01447 0.01286 0.99778 -0.06370
1317639661.982325 348.748 -134.139 1.177 -0.01342 0.01462 0.99772 -0.06446
1317639662.811573 340.262 -135.315 1.005 -0.01554 0.01686 0.99752 -0.06650
1317639663.640731 331.785 -136.483 0.825 -0.01728 0.01050 0.99780 -0.06316
1317639664.469894 323.064 -137.570 0.552 -0.02023 0.01813 0.99773 -0.06159
1317639665.298903 314.046 -138.731 0.287 -0.02155 0.02085 0.99762 -0.06207
1317639666.127681 304.677 -139.940 0.016 -0.01618 0.02250 0.99771 -0.06174
1317639666.956393 295.361 -141.206 -0.198 -0.01440 0.01841 0.99750 -0.06671
1317639667.785231 286.186 -142.468 -0.456 -0.01521 0.01898 0.99756 -0.06542
1317639668.614183 277.117 -143.696 -0.707 -0.01543 0.02229 0.99770 -0.06218
1317639669.443207 268.265 -144.876 -0.972 -0.02663 0.01925 0.99745 -0.06340
1317639670.272485 259.687 -145.984 -1.220 -0.02940 0.01618 0.99766 -0.05951
1317639671.101621 251.929 -146.969 -1.471 -0.02191 0.01912 0.99745 -0.06514
1317639671.930931 245.248 -147.957 -1.600 -0.02300 0.01157 0.99715 -0.07086
1317639672.760281 239.950 -148.814 -1.728 -0.02565 0.00643 0.99672 -0.07645
1317639673.590303 236.044 -149.268 -1.867 -0.02425 0.00363 0.99954 -0.01792
1317639674.42107 232.758 -148.692 -2.020 -0.02332 0.01441 0.98937 0.14283
1317639675.250712 229.905 -146.845 -2.191 -0.03040 0.01422 0.93711 0.34742
1317639676.079588 227.625 -143.446 -2.461 -0.02809 0.00645 0.84394 0.53566
1317639676.907451 226.232 -138.645 -2.660 -0.02033 0.00622 0.77145 0.63594
1317639677.73534 225.330 -132.556 -2.911 -0.01177 0.00919 0.74654 0.66517
1317639678.563906 224.501 -125.153 -3.187 -0.01474 0.01167 0.74371 0.66824
1317639679.392848 223.605 -117.230 -3.459 -0.01645 0.01621 0.74912 0.66204
1317639680.221786 222.498 -109.351 -3.732 -0.01353 0.01516 0.75423 0.65630
1317639681.05112 221.461 -101.680 -3.948 -0.01056 0.02013 0.75211 0.65865
1317639681.880306 220.421 -94.207 -4.228 -0.01442 0.02413 0.75414 0.65611
1317639682.709591 219.474 -87.612 -4.482 -0.01669 0.02219 0.75435 0.65588
1317639683.539098 218.887 -82.688 -4.701 -0.01737 0.02273 0.74268 0.66903
1317639684.368913 218.752 -78.977 -4.853 -0.01906 0.01876 0.68901 0.72426
1317639685.198988 219.522 -75.595 -4.968 -0.02443 0.00081 0.55734 0.82992
1317639686.028606 221.813 -72.564 -5.010 -0.02692 -0.00438 0.37782 0.92548
1317639686.857144 225.316 -70.494 -4.996 -0.01406 -0.00953 0.20427 0.97877
1317639687.685151 229.341 -69.461 -4.875 -0.00828 -0.01960 0.08448 0.99620
1317639688.51213 233.632 -68.833 -4.699 0.00504 -0.01062 0.06586 0.99776
1317639689.338606 237.795 -67.726 -4.530 0.00331 -0.00870 0.16783 0.98577
1317639690.165388 240.968 -65.227 -4.537 -0.03411 -0.01267 0.38203 0.92344
1317639690.993736 242.608 -61.732 -4.632 -0.03327 0.00262 0.60945 0.79212
1317639692.032391 242.387 -56.577 -4.908 -0.03721 -0.00407 0.73723 0.67460
1317639692.863689 241.786 -51.277 -5.164 -0.03412 -0.00462 0.74251 0.66895
1317639693.693402 241.116 -44.667 -5.476 -0.03121 -0.00171 0.74310 0.66845
1317639694.522582 240.189 -36.975 -5.857 -0.03207 0.00286 0.74982 0.66085
1317639695.351894 239.025 -28.466 -6.229 -0.03296 -0.00196 0.75020 0.66038
1317639696.180981 237.928 -19.857 -6.603 -0.03320 0.00260 0.75181 0.65854
1317639697.010045 236.651 -11.533 -7.000 -0.04020 -0.00329 0.75640 0.65287
1317639697.83899 235.472 -4.121 -7.297 -0.04769 -0.01004 0.75644 0.65224
1317639698.668365 234.533 1.836 -7.560 -0.04820 -0.00985 0.75535 0.65347
1317639699.497863 234.054 5.860 -7.712 -0.04837 -0.00827 0.73777 0.67327
1317639700.327119 233.984 8.121 -7.781 -0.03864 -0.01306 0.70977 0.70325
1317639701.156497 234.150 9.875 -7.826 -0.03593 -0.01452 0.65254 0.75677
1317639701.98643 234.985 11.985 -7.838 -0.03345 -0.01080 0.53270 0.84558
1317639702.81643 237.270 14.310 -7.834 -0.02847 -0.01727 0.31839 0.94737
1317639703.644818 241.566 15.888 -7.708 -0.02062 -0.02037 0.10137 0.99443
1317639704.470789 247.531 16.714 -7.475 -0.01066 -0.01996 0.04782 0.99860
1317639705.298535 254.809 17.513 -7.182 -0.01423 -0.02410 0.05466 0.99811
1317639706.127604 263.497 18.505 -6.854 -0.01323 -0.02029 0.05792 0.99803
1317639706.956905 272.962 19.664 -6.517 -0.01244 -0.01669 0.06070 0.99794
1317639707.786211 282.760 20.951 -6.112 -0.01555 -0.01611 0.06213 0.99782
1317639708.615395 292.721 22.196 -5.680 -0.01780 -0.01548 0.05829 0.99802
1317639709.444625 302.792 23.450 -5.284 -0.02544 -0.01664 0.05878 0.99781
1317639710.27391 312.937 24.751 -4.903 -0.02595 -0.01721 0.06062 0.99767
1317639711.103142 322.995 25.995 -4.538 -0.02184 -0.01425 0.05990 0.99786
1317639711.932207 332.772 27.205 -4.212 -0.01180 -0.01081 0.06287 0.99789
1317639712.761609 341.678 28.404 -3.908 -0.01039 -0.01039 0.06373 0.99786
1317639713.590852 349.530 29.344 -3.642 -0.00704 -0.00849 0.05460 0.99845
1317639714.420171 355.939 30.036 -3.424 -0.00783 -0.00849 0.04733 0.99881
1317639715.248612 360.735 30.711 -3.268 -0.01415 -0.01098 0.08335 0.99636
1317639716.074508 364.453 32.486 -3.237 -0.01880 0.00516 0.28982 0.95688
1317639716.901581 366.641 35.824 -3.438 -0.01872 0.02144 0.56749 0.82289
1317639717.731989 366.516 39.967 -3.547 -0.02006 0.02015 0.76450 0.64400
1317639718.565397 365.156 44.779 -3.842 -0.01800 0.01254 0.78781 0.61553
1317639719.396501 363.652 50.977 -4.151 -0.02773 0.00528 0.77362 0.63302
1317639720.22595 362.472 58.386 -4.610 -0.03420 0.00951 0.75593 0.65369
1317639721.055209 361.269 66.654 -5.078 -0.03676 0.00351 0.75198 0.65815
1317639721.88413 360.096 75.311 -5.538 -0.03998 0.00483 0.75115 0.65890
1317639722.713339 358.878 83.965 -6.012 -0.03815 0.00530 0.75421 0.65550
1317639723.542644 357.728 92.388 -6.492 -0.03987 0.00404 0.74646 0.66422
1317639724.371947 356.902 100.259 -6.938 -0.03727 0.00610 0.73844 0.67326
1317639725.20075 356.204 107.285 -7.314 -0.03302 0.01180 0.74956 0.66101
1317639726.029865 354.926 114.177 -7.623 -0.03039 0.00124 0.77215 0.63471
1317639726.859648 353.479 121.588 -8.063 -0.04171 -0.00155 0.76290 0.64517
1317639727.689048 352.177 130.141 -8.607 -0.04339 -0.00512 0.75014 0.65983
1317639728.51828 351.193 139.496 -9.079 -0.04017 -0.00052 0.73648 0.67527
1317639729.346747 350.347 148.910 -9.560 -0.03210 0.00891 0.74389 0.66747
1317639730.175717 349.110 158.166 -10.056 -0.03848 0.00943 0.75221 0.65773
1317639731.004949 347.849 167.204 -10.539 -0.03796 0.01251 0.75653 0.65274
1317639731.834158 346.421 175.999 -11.078 -0.04096 0.01057 0.76003 0.64851
1317639732.663414 345.042 184.532 -11.612 -0.03745 0.00980 0.76065 0.64800
1317639733.492575 343.723 193.017 -12.100 -0.03582 0.00409 0.75177 0.65844
1317639734.32164 342.683 201.670 -12.595 -0.03293 0.01401 0.74485 0.66627
1317639735.150818 341.785 210.616 -13.160 -0.04174 0.00702 0.73408 0.67774
1317639735.979914 341.085 219.674 -13.719 -0.04098 0.00780 0.73015 0.68201
1317639736.809363 340.561 228.510 -14.260 -0.04321 0.00746 0.71771 0.69496
1317639737.638386 340.470 236.577 -14.738 -0.04064 0.01361 0.70657 0.70634
1317639738.467893 340.535 243.435 -15.124 -0.04685 0.00778 0.68982 0.72243
1317639739.297546 341.201 248.779 -15.404 -0.03237 0.01418 0.64734 0.76138
1317639740.126151 341.932 252.973 -15.576 -0.02799 0.02039 0.65269 0.75683
1317639740.954709 342.097 256.359 -15.777 -0.02842 0.01895 0.70387 0.70950
1317639741.784327 341.789 259.575 -15.945 -0.03554 0.01134 0.73835 0.67339
1317639742.614097 341.510 262.999 -16.151 -0.04303 0.00435 0.72010 0.69252
1317639743.443369 341.574 266.258 -16.325 -0.04570 0.00233 0.68945 0.72289
1317639744.271546 341.759 268.948 -16.477 -0.03907 0.00364 0.69290 0.71996
1317639745.098672 341.389 271.638 -16.645 -0.03921 0.00407 0.77703 0.62823
1317639745.926007 339.735 274.762 -16.895 -0.03142 0.01327 0.89051 0.45369
1317639746.754617 336.095 277.368 -17.169 -0.02925 0.02538 0.97431 0.22186
1317639747.688764 329.805 278.833 -17.577 -0.02303 0.03519 0.99760 0.05507
1317639748.726871 320.737 278.760 -18.021 -0.02346 0.03724 0.99903 0.00256
1317639749.555962 312.019 278.722 -18.477 -0.02614 0.03829 0.99891 -0.00487
1317639750.384763 302.528 278.488 -18.961 -0.02613 0.04095 0.99865 -0.01836
1317639751.213756 293.059 277.895 -19.407 -0.02998 0.03627 0.99829 -0.03477
1317639752.04256 283.754 276.999 -19.866 -0.03141 0.04279 0.99695 -0.05724
1317639752.871554 274.661 275.735 -20.268 -0.03088 0.04933 0.99542 -0.07588
1317639753.700542 265.645 274.194 -20.638 -0.02818 0.05106 0.99433 -0.08892
1317639754.529439 256.519 272.331 -21.006 -0.02902 0.04955 0.99302 -0.10301
1317639755.358238 247.305 270.192 -21.415 -0.02823 0.04586 0.99161 -0.11750
1317639756.18697 237.942 267.682 -21.748 -0.02986 0.04154 0.98919 -0.13739
1317639757.015913 228.482 264.697 -22.133 -0.03116 0.04229 0.98603 -0.15805
1317639757.844822 219.112 261.360 -22.492 -0.03105 0.04752 0.98223 -0.17891
1317639758.673826 209.856 257.674 -22.820 -0.03001 0.05122 0.97942 -0.19293
1317639759.5028 200.664 253.669 -23.079 -0.03244 0.05509 0.97505 -0.21260
1317639760.331772 191.763 249.391 -23.311 -0.02999 0.05427 0.97255 -0.22426
1317639761.160709 182.994 244.953 -23.567 -0.02897 0.05465 0.96981 -0.23589
1317639761.989558 174.421 240.244 -23.794 -0.02707 0.04883 0.96617 -0.25180
1317639762.818551 166.107 235.298 -23.995 -0.02916 0.04553 0.96090 -0.27157
1317639763.647545 158.067 230.127 -24.238 -0.03243 0.04906 0.95601 -0.28738
1317639764.476345 150.199 224.676 -24.436 -0.03006 0.05001 0.95133 -0.30259
1317639765.305241 142.299 218.841 -24.565 -0.02709 0.05526 0.94542 -0.31998
1317639766.13451 134.580 212.644 -24.683 -0.02863 0.05082 0.93973 -0.33691
1317639766.963564 127.133 206.250 -24.772 -0.02585 0.04902 0.93453 -0.35153
1317639767.792248 120.035 199.772 -24.878 -0.02845 0.04706 0.92831 -0.36772
1317639768.621194 113.108 192.950 -24.974 -0.03110 0.05395 0.92033 -0.38616
1317639769.450447 106.326 185.816 -25.012 -0.03053 0.05874 0.91357 -0.40125
1317639770.279708 99.679 178.242 -25.019 -0.02853 0.05563 0.90660 -0.41734
1317639771.108799 93.199 170.334 -25.004 -0.02877 0.05673 0.89872 -0.43387
1317639771.937839 86.865 162.045 -24.915 -0.02603 0.05089 0.89372 -0.44496
1317639772.76714 80.581 153.517 -24.874 -0.02653 0.04367 0.89203 -0.44908
1317639773.596134 74.192 145.042 -24.852 -0.03202 0.05737 0.89389 -0.44344
1317639774.425245 67.851 136.709 -24.794 -0.02792 0.05770 0.89541 -0.44059
1317639775.254361 61.508 128.351 -24.738 -0.03360 0.06017 0.89355 -0.44365
1317639776.083256 55.200 119.986 -24.686 -0.03109 0.06001 0.89358 -0.44380
1317639776.912109 48.860 111.609 -24.656 -0.03256 0.05485 0.89392 -0.44367
1317639777.740905 42.629 103.297 -24.653 -0.03037 0.05161 0.89411 -0.44383
1317639778.569853 36.380 95.004 -24.615 -0.03359 0.05384 0.89324 -0.44508
1317639779.398937 30.111 86.631 -24.586 -0.03589 0.06004 0.89195 -0.44670
1317639780.228076 23.839 78.179 -24.574 -0.03299 0.06341 0.89206 -0.44622
1317639781.05714 17.502 69.687 -24.584 -0.03405 0.05925 0.89222 -0.44640
1317639781.886158 11.219 61.178 -24.618 -0.03496 0.05616 0.89158 -0.44800
1317639782.715316 5.034 52.815 -24.682 -0.03605 0.05560 0.89222 -0.44672
1317639783.544336 -1.126 44.650 -24.729 -0.03678 0.06354 0.89429 -0.44142
1317639784.373355 -7.170 36.770 -24.750 -0.03972 0.06108 0.89454 -0.44100
1317639785.202465 -12.687 29.420 -24.829 -0.03782 0.06002 0.89221 -0.44601
1317639786.031672 -17.533 22.816 -24.808 -0.04006 0.06188 0.88774 -0.45440
1317639786.860379 -21.286 17.101 -24.772 -0.03633 0.05951 0.86807 -0.49152
1317639787.688533 -23.570 11.490 -24.649 -0.02590 0.05586 0.79942 -0.59761
1317639788.51693 -23.811 5.889 -24.339 -0.01223 0.05021 0.66578 -0.74436
1317639789.346329 -21.869 0.948 -23.870 0.00605 0.04751 0.49938 -0.86506
1317639790.177695 -18.836 -3.083 -23.319 0.02205 0.04809 0.43509 -0.89883
1317639791.008059 -15.929 -6.859 -22.815 0.01221 0.05076 0.45015 -0.89142
1317639791.837001 -13.675 -10.151 -22.335 0.00582 0.05207 0.47228 -0.87989
1317639792.666155 -12.179 -12.547 -22.020 0.00317 0.05313 0.48669 -0.87195
1317639793.494463 -11.041 -14.246 -21.779 0.00732 0.06085 0.46285 -0.88431
1317639794.322612 -9.655 -15.758 -21.495 0.01487 0.06452 0.37846 -0.92325
1317639795.150885 -7.230 -17.370 -21.162 0.01799 0.05269 0.25720 -0.96475
1317639796.290478 -1.736 -18.834 -20.580 0.01222 0.04501 0.04690 -0.99781
1317639797.224339 4.626 -18.457 -19.999 0.01844 0.04136 -0.05600 -0.99740
1317639798.054198 11.498 -17.542 -19.411 0.02474 0.04477 -0.06037 -0.99686
1317639798.883258 19.274 -16.505 -18.753 0.02354 0.03998 -0.07317 -0.99624
1317639799.712569 27.644 -15.133 -18.079 0.02396 0.03601 -0.08130 -0.99575
1317639800.541754 36.300 -13.655 -17.398 0.02838 0.03487 -0.07934 -0.99583
1317639801.370744 45.221 -12.209 -16.718 0.02914 0.04005 -0.07168 -0.99620
1317639802.199594 54.387 -10.877 -16.003 0.02223 0.03254 -0.07063 -0.99672
1317639803.028798 63.723 -9.473 -15.260 0.02738 0.03630 -0.07098 -0.99644
1317639803.857774 73.082 -8.054 -14.442 0.02510 0.04282 -0.07127 -0.99622
1317639804.687076 82.237 -6.691 -13.731 0.02970 0.03835 -0.06886 -0.99645
1317639805.516191 91.206 -5.467 -13.038 0.01860 0.03614 -0.06608 -0.99699


==> fig/kitti_00/NORMAL_SAMPLING_EVO.txt <==
# timestamp x y z qx qy qz qw
1317639335.764104 5.236 0.132 0.041 -0.00268 -0.00163 0.01542 0.99988
1317639336.593602 11.877 0.447 0.063 -0.00085 -0.00002 0.02541 0.99968
1317639337.422953 19.049 0.887 0.103 -0.00301 -0.00094 0.03085 0.99952
1317639338.252331 26.556 1.365 0.127 -0.00334 0.00057 0.02752 0.99962
1317639339.081413 34.401 1.810 0.142 0.00395 0.00179 0.03079 0.99952
1317639339.910817 42.425 2.369 0.141 -0.00072 0.00638 0.03283 0.99944
1317639340.740176 50.266 2.943 0.129 -0.00024 0.00583 0.03537 0.99936
1317639341.56962 57.920 3.509 0.101 0.00611 0.01024 0.03781 0.99921
1317639342.398784 65.023 4.143 0.110 -0.00196 0.00662 0.04243 0.99908
1317639343.228086 71.224 4.758 0.115 -0.00537 0.00409 0.04791 0.99883
1317639344.057465 76.228 5.268 0.131 -0.00436 0.00089 0.04554 0.99895
1317639344.887656 80.263 5.381 0.154 -0.00571 0.00740 -0.00826 0.99992
1317639345.71929 83.510 4.718 0.145 -0.00648 0.00919 -0.18230 0.98318
1317639346.550203 85.806 2.740 0.125 -0.00550 0.00756 -0.42303 0.90607
1317639347.378692 87.039 -0.039 0.191 0.00251 0.00180 -0.58919 0.80799
1317639348.206846 87.648 -3.352 0.200 -0.00737 -0.00464 -0.66207 0.74939
1317639349.035716 87.889 -7.509 0.277 -0.00118 -0.00767 -0.68901 0.72471
1317639349.864902 88.051 -12.860 0.340 0.00473 -0.01284 -0.69111 0.72262
1317639350.694375 88.463 -19.090 0.425 0.00327 -0.01275 -0.67987 0.73321
1317639351.523775 89.026 -25.640 0.578 -0.00290 -0.00710 -0.68000 0.73317
1317639352.353585 89.424 -32.154 0.712 -0.00442 -0.00178 -0.69962 0.71450
1317639353.182935 89.259 -38.334 0.814 -0.00498 -0.00225 -0.72913 0.68435
1317639354.012103 88.730 -44.047 0.926 -0.00017 -0.00326 -0.74259 0.66974
1317639354.840778 88.424 -48.863 1.068 -0.00248 -0.00509 -0.71535 0.69875
1317639355.668813 89.162 -52.994 1.155 -0.00405 0.00212 -0.59750 0.80186
1317639356.496854 91.480 -56.059 1.201 -0.00710 -0.00639 -0.36765 0.92992
1317639357.32708 94.854 -57.544 1.251 -0.00897 0.00814 -0.14874 0.98880
1317639358.159678 98.754 -58.236 1.209 -0.01620 0.00591 -0.09819 0.99502
1317639358.990568 103.488 -59.301 1.203 -0.01598 0.00797 -0.11428 0.99329
1317639359.819752 108.907 -60.569 1.205 -0.01259 0.00656 -0.11029 0.99380
1317639360.649008 115.100 -61.826 1.205 -0.01145 0.00360 -0.09935 0.99498
1317639361.478512 121.697 -63.104 1.232 -0.01820 0.00355 -0.10346 0.99446
1317639362.307787 128.434 -64.528 1.242 -0.01371 0.00485 -0.10858 0.99398
1317639363.136926 135.018 -65.931 1.268 -0.01005 0.00140 -0.10504 0.99442
1317639363.966276 141.477 -67.190 1.339 -0.01578 0.00405 -0.09409 0.99543
1317639364.795519 147.873 -68.261 1.333 -0.01196 0.01088 -0.07628 0.99696
1317639365.62503 154.370 -68.994 1.367 -0.01630 0.00027 -0.04670 0.99878
1317639366.454336 160.947 -69.326 1.386 -0.02311 0.00331 -0.02119 0.99950
1317639367.283616 167.554 -69.458 1.352 -0.02078 0.00552 -0.00299 0.99976
1317639368.113255 174.274 -69.324 1.314 -0.00308 0.00526 0.02391 0.99970
1317639368.943065 181.008 -68.809 1.203 -0.01004 0.00860 0.03523 0.99929
1317639369.772562 187.862 -68.259 1.158 -0.00848 0.00832 0.04112 0.99908
1317639370.601942 194.561 -67.627 1.160 -0.01205 0.00626 0.04290 0.99899
1317639371.431533 200.734 -67.042 1.152 -0.00967 0.00545 0.04569 0.99889
1317639372.261203 206.081 -66.575 1.156 -0.01042 0.00534 0.02613 0.99959
1317639373.09038 211.256 -66.468 1.168 -0.00655 0.00652 0.00438 0.99995
1317639373.919354 216.500 -66.364 1.191 -0.01082 0.00079 0.01033 0.99989
1317639374.748802 222.007 -66.152 1.070 -0.00056 0.01010 0.02274 0.99969
1317639375.578365 227.595 -65.916 0.981 0.01285 0.01421 0.02687 0.99945
1317639376.407879 232.933 -65.627 0.982 0.01537 0.01267 0.02707 0.99943
1317639377.236519 237.384 -65.207 0.943 0.02462 0.01011 0.06697 0.99740
1317639378.064365 241.021 -63.843 0.961 0.01530 0.00245 0.21599 0.97627
1317639378.892806 243.485 -61.354 0.884 -0.02289 0.00893 0.43104 0.90200
1317639379.722373 244.662 -58.252 0.808 -0.01326 0.00853 0.62258 0.78239
1317639380.553332 244.632 -54.361 0.732 -0.01169 0.00361 0.71946 0.69443
1317639381.384993 244.254 -49.523 0.632 -0.01234 0.00057 0.73255 0.68059
1317639382.215112 243.814 -43.331 0.545 -0.00780 0.00185 0.72963 0.68380
1317639383.044393 243.358 -36.232 0.452 -0.00697 0.00576 0.72954 0.68388
1317639383.873426 242.795 -29.234 0.299 -0.00836 0.00973 0.73675 0.67605
1317639384.702982 242.145 -22.387 0.275 -0.00886 0.00463 0.73489 0.67812
1317639385.53233 241.646 -15.703 0.163 -0.01014 0.00942 0.73284 0.68026
1317639386.361684 240.999 -9.270 0.094 -0.01173 0.00459 0.74354 0.66857
1317639387.191181 240.218 -3.276 0.001 -0.02045 -0.00394 0.74718 0.66429
1317639388.020541 239.607 1.893 -0.052 -0.02199 -0.00563 0.74070 0.67145
1317639388.849773 239.266 6.063 -0.096 -0.02158 -0.00230 0.72924 0.68391
1317639389.679069 239.170 9.132 -0.123 -0.02108 -0.00041 0.71361 0.70022
1317639390.508304 239.176 10.808 -0.136 -0.01673 -0.00156 0.70407 0.70994
1317639391.337443 239.167 11.181 -0.160 -0.01473 -0.00329 0.70302 0.71101
1317639392.166567 239.171 11.175 -0.156 -0.01325 -0.00444 0.70313 0.71092
1317639392.995883 239.183 11.409 -0.176 -0.01078 -0.00715 0.70260 0.71147
1317639393.825257 239.243 12.527 -0.174 -0.00797 -0.01008 0.68268 0.73061
1317639394.655137 239.694 14.507 -0.166 -0.00703 -0.00233 0.60133 0.79896
1317639395.485644 241.129 16.703 -0.172 -0.01021 0.00505 0.42460 0.90531
1317639396.315164 244.089 18.446 -0.204 -0.00300 0.00318 0.19041 0.98169
1317639397.142839 248.640 19.358 -0.217 -0.00016 0.00309 0.05122 0.99868
1317639397.970513 254.203 19.776 -0.221 -0.00090 0.00337 0.02647 0.99964
1317639398.799673 260.753 20.176 -0.219 -0.00434 0.00162 0.02917 0.99956
1317639399.628978 268.132 20.650 -0.239 0.00162 -0.00081 0.03152 0.99950
1317639400.458211 276.195 21.162 -0.272 0.00273 0.00270 0.03245 0.99947
1317639401.287228 284.600 21.806 -0.246 0.00242 0.00200 0.03891 0.99924
1317639402.116605 292.946 22.521 -0.236 0.00118 0.00143 0.04127 0.99915
1317639402.945861 301.128 23.240 -0.244 -0.00428 0.00678 0.03970 0.99918
1317639403.775191 309.329 23.950 -0.240 -0.00964 0.00477 0.03926 0.99917
1317639404.604568 317.691 24.619 -0.267 -0.01024 0.00311 0.03698 0.99926
1317639405.433945 326.303 25.279 -0.286 -0.00868 0.00806 0.03665 0.99926
1317639406.263057 334.786 25.918 -0.334 0.00078 0.00775 0.03782 0.99925
1317639407.09212 342.860 26.566 -0.369 0.00640 0.01085 0.04114 0.99907
1317639407.921331 350.302 27.239 -0.425 0.00514 0.00911 0.04314 0.99901
1317639408.750755 356.688 27.761 -0.463 0.00693 0.01332 0.03657 0.99922
1317639409.579938 361.663 28.134 -0.492 0.00764 0.01206 0.03420 0.99931
1317639410.40826 365.429 28.686 -0.510 0.00342 0.00771 0.08859 0.99603
1317639411.235744 368.605 30.134 -0.561 0.00026 0.01659 0.25527 0.96673
1317639412.063845 371.056 32.890 -0.736 0.00437 0.02858 0.48053 0.87650
1317639412.893374 371.906 36.926 -0.719 0.00709 0.02582 0.69275 0.72068
1317639413.726167 371.145 41.543 -0.879 -0.00060 0.01043 0.75196 0.65913
1317639414.557304 370.404 47.120 -0.965 -0.00429 0.00876 0.74644 0.66538
1317639415.386728 369.714 53.677 -1.105 -0.01011 0.00950 0.73637 0.67643
1317639416.215905 369.148 60.953 -1.317 -0.01059 0.01243 0.73150 0.68165
1317639417.044907 368.566 68.304 -1.503 -0.01252 0.01167 0.73510 0.67774
1317639417.874627 367.831 75.572 -1.681 -0.01417 0.00837 0.74339 0.66865
1317639418.703783 367.069 82.700 -1.861 -0.01673 0.00874 0.73822 0.67429
1317639419.533016 366.546 89.686 -2.074 -0.01606 0.00835 0.72428 0.68927
1317639420.362226 366.308 96.439 -2.247 -0.01397 0.01248 0.71537 0.69850
1317639421.191421 366.121 102.017 -2.363 -0.00992 0.01771 0.72276 0.69080
1317639422.02078 365.707 106.724 -2.466 -0.00593 0.01389 0.74207 0.67015
1317639422.850263 365.071 111.471 -2.527 -0.00391 0.00833 0.75495 0.65572
1317639423.679779 364.262 116.742 -2.647 -0.01867 0.01405 0.75532 0.65494
1317639424.509181 363.443 122.861 -2.884 -0.02009 0.01215 0.74549 0.66610
1317639425.338748 362.739 129.951 -3.049 -0.00957 -0.00428 0.73002 0.68335
1317639426.167838 362.403 137.837 -3.228 -0.01349 0.00693 0.71873 0.69512
1317639426.996932 362.038 145.804 -3.415 -0.00850 0.01015 0.72642 0.68712
1317639427.825969 361.475 153.689 -3.579 -0.01130 0.01040 0.73259 0.68050
1317639428.655031 360.783 161.354 -3.768 -0.01153 0.01474 0.73961 0.67277
1317639429.484507 360.029 168.822 -3.973 -0.01140 0.01234 0.73832 0.67424
1317639430.313786 359.374 175.943 -4.179 -0.01504 0.01636 0.73542 0.67725
1317639431.142949 358.862 182.142 -4.386 -0.01220 0.02260 0.73566 0.67686
1317639431.972037 358.320 187.077 -4.514 -0.01141 0.01701 0.74678 0.66476
1317639432.799781 357.265 191.332 -4.628 -0.00628 0.01754 0.81738 0.57579
1317639433.627165 354.753 194.612 -4.691 -0.00630 0.01775 0.93045 0.36594
1317639434.45628 350.734 196.245 -4.792 -0.00823 0.01761 0.99441 0.10376
1317639435.288392 345.765 196.303 -4.823 -0.00223 0.01445 0.99981 -0.01291
1317639436.119282 340.020 195.741 -4.776 0.00354 0.00820 0.99865 -0.05119
1317639436.948896 333.411 194.872 -4.740 0.00382 0.00337 0.99770 -0.06753
1317639437.778512 326.151 193.904 -4.661 0.00026 -0.00182 0.99821 -0.05983
1317639438.607726 318.685 193.023 -4.664 -0.00543 -0.00246 0.99867 -0.05121
1317639439.436858 311.213 192.244 -4.673 -0.00491 -0.01113 0.99898 -0.04343
1317639440.266022 303.547 191.573 -4.690 -0.00365 -0.01036 0.99911 -0.04068
1317639441.095327 296.040 190.901 -4.687 -0.00288 -0.00916 0.99924 -0.03782
1317639441.924726 288.606 190.355 -4.675 -0.00063 -0.00787 0.99938 -0.03424
1317639442.754054 281.129 189.677 -4.667 -0.00488 -0.00765 0.99892 -0.04557
1317639443.583703 273.492 188.959 -4.621 -0.00382 -0.00312 0.99902 -0.04395
1317639444.412834 265.618 188.304 -4.672 -0.00592 -0.00141 0.99922 -0.03909
1317639445.241951 257.733 187.538 -4.675 -0.00489 -0.00215 0.99885 -0.04760
1317639446.071346 249.765 186.643 -4.630 -0.00432 -0.00181 0.99848 -0.05494
1317639446.900735 241.829 185.792 -4.620 -0.00098 0.00208 0.99878 -0.04930
1317639447.729981 234.150 185.046 -4.598 -0.00622 0.00435 0.99899 -0.04422
1317639448.559362 227.170 184.410 -4.539 -0.00039 0.00365 0.99922 -0.03921
1317639449.388537 221.057 183.982 -4.533 -0.00650 -0.00006 0.99967 -0.02501
1317639450.217348 216.203 183.726 -4.500 -0.00591 0.00727 0.99933 -0.03531
1317639451.04521 212.489 183.023 -4.490 -0.00293 0.00925 0.99092 -0.13412
1317639451.87293 209.526 181.127 -4.483 0.00039 0.00108 0.94509 -0.32681
1317639452.701535 207.195 177.653 -4.442 0.00300 0.00513 0.84340 -0.53725
1317639453.531539 206.432 172.812 -4.417 0.00622 -0.00555 0.72733 -0.68624
1317639454.363198 206.554 167.228 -4.368 0.00894 -0.00106 0.69613 -0.71786
1317639455.192934 206.798 160.965 -4.279 0.00385 0.00169 0.68929 -0.72447
1317639456.022119 207.201 154.049 -4.190 0.00047 0.00185 0.68455 -0.72896
1317639456.851351 207.854 146.832 -4.153 -0.00693 -0.00021 0.66994 -0.74238
1317639457.680967 208.774 139.743 -4.115 0.00185 -0.00542 0.66218 -0.74932
1317639458.510229 209.666 132.937 -4.053 0.01146 -0.01035 0.66714 -0.74477
1317639459.339651 210.256 127.097 -3.962 0.01378 -0.01065 0.68124 -0.73185
1317639460.168981 210.503 122.155 -3.855 0.01336 -0.00643 0.69666 -0.71725
1317639460.997974 210.650 117.321 -3.836 -0.00021 -0.00651 0.68596 -0.72761
1317639461.82627 211.451 112.709 -3.768 -0.00029 0.00154 0.60518 -0.79609
1317639462.65442 213.659 108.846 -3.741 0.00101 0.00195 0.43743 -0.89925
1317639463.483752 217.075 106.379 -3.667 -0.00623 0.00396 0.23832 -0.97116
1317639464.41826 221.537 105.404 -3.645 0.01727 -0.00390 0.09523 -0.99530
1317639465.250302 225.285 104.665 -3.611 0.01465 -0.00053 0.11560 -0.99319
1317639466.083182 228.270 103.222 -3.533 0.00720 0.00030 0.28675 -0.95798
1317639466.913757 230.093 100.852 -3.556 -0.00148 -0.00149 0.49728 -0.86759
1317639467.845388 231.233 97.344 -3.578 -0.00149 -0.00094 0.63072 -0.77601
1317639468.776803 231.925 92.533 -3.547 -0.00297 0.00146 0.66574 -0.74618
1317639469.605989 232.497 87.099 -3.559 -0.00027 0.00338 0.67174 -0.74078
1317639470.435114 233.061 80.841 -3.563 -0.00383 0.00476 0.67777 -0.73525
1317639471.264408 233.596 74.066 -3.483 -0.00126 0.00522 0.68150 -0.73180
1317639472.093712 234.205 67.022 -3.369 -0.00326 0.00710 0.67331 -0.73932
1317639472.923243 234.925 60.125 -3.310 -0.00200 0.00912 0.66934 -0.74289
1317639473.752223 235.625 53.440 -3.244 -0.00731 0.00643 0.66839 -0.74374
1317639474.581454 236.371 47.048 -3.189 -0.00834 0.00673 0.66479 -0.74696
1317639475.410689 237.106 41.335 -3.127 -0.00237 0.00352 0.66307 -0.74855
1317639476.239849 237.744 36.092 -3.114 -0.00319 0.00575 0.66810 -0.74404
1317639477.069131 238.106 31.889 -3.051 -0.00359 0.00345 0.68529 -0.72825
1317639477.898748 238.138 28.771 -3.005 -0.00631 0.00196 0.71423 -0.69988
1317639478.728009 237.958 26.833 -3.008 -0.01066 0.00293 0.74909 -0.66238
1317639479.557358 237.659 25.544 -2.986 -0.01100 0.00726 0.78627 -0.61774
1317639480.387331 236.999 24.049 -2.973 -0.00515 0.00898 0.84600 -0.53309
1317639481.217699 235.156 21.948 -3.012 -0.00123 0.00553 0.93300 -0.35984
1317639482.046906 231.568 20.308 -3.011 -0.00262 0.00909 0.98937 -0.14514
1317639482.874363 226.328 19.397 -3.085 -0.00734 0.00803 0.99895 -0.04457
1317639483.702205 219.760 18.932 -3.202 -0.01056 0.01430 0.99948 -0.02684
1317639484.530884 212.051 18.442 -3.319 -0.00774 0.01912 0.99916 -0.03534
1317639485.360046 203.479 17.675 -3.411 -0.00887 0.01834 0.99867 -0.04747
1317639486.189126 194.464 16.719 -3.504 -0.00917 0.01796 0.99843 -0.05223
1317639487.018321 185.093 15.715 -3.611 -0.01089 0.01338 0.99867 -0.04852
1317639487.847505 175.361 14.829 -3.788 -0.01225 0.01578 0.99891 -0.04216
1317639488.676615 165.159 13.940 -3.944 -0.01045 0.01741 0.99901 -0.03965
1317639489.505441 154.760 13.051 -4.093 -0.01185 0.01990 0.99888 -0.04129
1317639490.334127 144.303 12.090 -4.262 -0.01337 0.01954 0.99872 -0.04470
1317639491.163139 134.020 11.104 -4.434 -0.01882 0.01788 0.99854 -0.04746
1317639491.992252 123.975 10.089 -4.682 -0.01837 0.02039 0.99840 -0.04938
1317639492.821391 114.733 9.150 -4.851 -0.01672 0.01930 0.99862 -0.04578
1317639493.65091 106.734 8.410 -4.958 -0.01698 0.02032 0.99879 -0.04137
1317639494.479999 100.258 7.880 -5.070 -0.02090 0.02363 0.99850 -0.04466
1317639495.307698 95.274 6.784 -5.150 -0.01938 0.02966 0.98811 -0.14961
1317639496.135848 91.532 4.318 -5.236 -0.01748 0.00579 0.93955 -0.34191
1317639496.964583 89.342 0.743 -5.299 -0.01458 0.00290 0.83177 -0.55492
1317639497.794817 88.885 -3.184 -5.316 -0.00704 0.00617 0.72652 -0.68708
1317639498.626161 88.976 -7.732 -5.279 -0.00627 0.00885 0.70315 -0.71095
1317639499.456044 89.018 -13.157 -5.242 -0.01356 0.01712 0.70114 -0.71269
1317639500.285086 89.328 -19.594 -5.208 -0.01707 0.01941 0.67446 -0.73786
1317639501.114679 90.201 -26.542 -5.060 -0.00390 0.00945 0.66739 -0.74464
1317639501.944198 90.686 -33.424 -4.947 -0.00361 0.00713 0.70041 -0.71370
1317639502.773121 90.552 -40.182 -4.868 -0.00378 0.01098 0.71929 -0.69461
1317639503.602135 90.395 -47.342 -4.760 -0.00493 0.00696 0.71560 -0.69846
1317639504.431897 89.935 -54.483 -4.660 0.00196 0.00128 0.75240 -0.65870
1317639505.261084 88.420 -61.269 -4.574 -0.00742 0.00784 0.80017 -0.59968
1317639506.089548 86.277 -68.068 -4.596 -0.01000 0.01073 0.80761 -0.58953
1317639506.918853 83.822 -75.075 -4.627 -0.00968 0.01032 0.83039 -0.55700
1317639507.747462 80.563 -82.280 -4.577 -0.01231 0.01470 0.84264 -0.53813
1317639508.576744 77.237 -89.378 -4.565 -0.01046 0.00558 0.85613 -0.51663
1317639509.406118 73.333 -95.880 -4.595 -0.00984 0.00225 0.88528 -0.46495
1317639510.234847 68.921 -101.710 -4.617 -0.01408 0.00846 0.89746 -0.44079
1317639511.063773 65.246 -106.744 -4.670 -0.01675 0.01208 0.88781 -0.45975
1317639511.893195 62.101 -111.145 -4.671 -0.01980 0.01190 0.89271 -0.45003
1317639512.722355 58.810 -115.533 -4.718 -0.01204 0.01055 0.89784 -0.44003
1317639513.551275 55.301 -120.418 -4.838 -0.01481 0.00046 0.88567 -0.46408
1317639514.380795 51.676 -125.990 -4.913 -0.00366 -0.00726 0.88176 -0.47163
1317639515.209959 47.542 -132.123 -5.009 -0.00470 -0.01070 0.88513 -0.46519
1317639516.038691 43.170 -138.564 -5.171 -0.00442 -0.02054 0.88437 -0.46631
1317639516.867904 38.896 -144.992 -5.294 -0.00987 -0.01564 0.88143 -0.47196
1317639517.697249 34.703 -151.267 -5.422 -0.00614 -0.01424 0.88518 -0.46500
1317639518.526408 30.637 -157.270 -5.510 -0.01056 -0.01135 0.88535 -0.46467
1317639519.355905 27.013 -162.333 -5.580 -0.01028 -0.00369 0.89310 -0.44973
1317639520.18394 24.141 -166.431 -5.586 -0.01735 0.01665 0.86827 -0.49550
1317639521.011662 22.812 -170.746 -5.564 -0.01068 0.02075 0.77223 -0.63491
1317639521.84183 22.720 -175.526 -5.515 -0.00241 0.00012 0.69990 -0.71424
1317639522.672672 22.823 -180.815 -5.449 0.00502 0.00224 0.70693 -0.70727
1317639523.502095 22.689 -186.599 -5.411 0.00560 0.00008 0.72289 -0.69095
1317639524.331279 22.486 -192.653 -5.372 0.00089 -0.00345 0.72090 -0.69303
1317639525.160627 22.281 -198.925 -5.303 0.00392 -0.00418 0.72151 -0.69238
1317639525.99017 21.995 -205.419 -5.248 0.00172 0.00039 0.72637 -0.68730
1317639526.819408 21.655 -212.205 -5.242 -0.00093 0.00113 0.72237 -0.69151
1317639527.648669 21.467 -218.965 -5.108 0.00726 -0.00311 0.72192 -0.69193
1317639528.477967 21.161 -225.873 -5.077 0.00247 -0.00008 0.72182 -0.69208
1317639529.307137 20.920 -233.019 -5.052 0.00392 -0.00633 0.72323 -0.69056
1317639530.136533 20.601 -240.266 -5.021 0.00060 -0.00859 0.72765 -0.68590
1317639530.96566 20.243 -247.347 -4.928 0.00663 -0.00136 0.72444 -0.68930
1317639531.795027 19.994 -254.240 -4.889 0.00377 -0.00479 0.71948 -0.69449
1317639532.624404 19.841 -260.615 -4.806 -0.00099 -0.00602 0.71642 -0.69765
1317639533.453945 19.651 -266.146 -4.737 0.00221 -0.00118 0.72854 -0.68500
1317639534.28323 19.081 -270.830 -4.711 -0.01263 0.00330 0.75985 -0.64997
1317639535.112125 18.369 -274.301 -4.706 -0.01790 0.01037 0.77290 -0.63419
1317639535.940374 18.146 -276.604 -4.686 -0.01380 0.01332 0.73318 -0.67976
1317639536.76845 18.623 -278.660 -4.653 -0.00892 0.00362 0.62044 -0.78419
1317639537.59637 20.016 -280.706 -4.572 -0.00315 0.01341 0.41683 -0.90888
1317639538.425625 22.967 -282.160 -4.527 0.01114 0.00861 0.19058 -0.98157
1317639539.256368 27.311 -283.050 -4.465 0.01805 0.00962 0.07456 -0.99701
1317639540.086565 33.065 -283.305 -4.288 0.01982 0.00930 0.01235 -0.99968
1317639540.916514 39.999 -283.328 -4.114 0.02509 0.01299 0.01046 -0.99955
1317639541.745823 47.602 -283.575 -3.863 0.01703 0.01177 0.02039 -0.99958
1317639542.575025 55.588 -283.858 -3.666 0.01777 0.00817 0.02020 -0.99960
1317639543.404261 63.702 -284.085 -3.522 0.02312 0.00660 0.01657 -0.99957
1317639544.233504 71.849 -284.313 -3.297 0.02880 0.00641 0.02443 -0.99927
1317639545.062369 80.028 -284.701 -3.170 0.02462 0.00366 0.02005 -0.99949
1317639545.891552 88.139 -284.840 -2.933 0.02951 0.00975 0.01543 -0.99940
1317639546.720953 96.205 -285.094 -2.770 0.02210 0.00541 0.02112 -0.99952
1317639547.55028 104.216 -285.446 -2.545 0.02305 0.00401 0.03087 -0.99925
1317639548.379611 112.219 -286.080 -2.381 0.01916 0.00513 0.05241 -0.99843
1317639549.208843 120.003 -286.988 -2.179 0.01599 0.00636 0.06267 -0.99789
1317639550.037957 127.596 -287.842 -1.972 0.00695 0.00918 0.05079 -0.99864
1317639550.867285 134.687 -288.562 -1.820 -0.00526 0.00371 0.05330 -0.99856
1317639551.696734 140.959 -289.408 -1.712 -0.00498 0.00205 0.08423 -0.99643
1317639552.525753 145.937 -290.415 -1.599 -0.00383 -0.00006 0.11206 -0.99369
1317639553.354143 150.298 -291.264 -1.535 -0.00714 0.00164 0.07723 -0.99699
1317639554.18113 154.647 -291.107 -1.428 -0.00699 0.00734 -0.08335 -0.99647
1317639555.008395 158.625 -289.024 -1.405 0.00083 -0.00053 -0.31561 -0.94889
1317639556.045752 162.037 -283.717 -1.418 0.01251 0.00816 -0.53310 -0.84592
1317639556.878008 164.411 -278.229 -1.468 0.01958 0.00944 -0.54345 -0.83916
1317639557.708033 167.304 -271.995 -1.433 0.02246 0.01509 -0.53204 -0.84629
1317639558.537242 170.591 -265.140 -1.404 0.01925 0.01699 -0.52460 -0.85096
1317639559.366905 174.275 -258.328 -1.344 0.01993 0.01402 -0.49338 -0.86947
1317639560.195635 178.457 -251.791 -1.305 0.00798 0.00194 -0.48013 -0.87716
1317639561.024557 182.509 -244.986 -1.294 0.00012 -0.00058 -0.50695 -0.86197
1317639561.853914 186.168 -237.917 -1.276 -0.00769 -0.00733 -0.53176 -0.84683
1317639562.683408 189.487 -230.754 -1.271 -0.00653 -0.00502 -0.53729 -0.84335
1317639563.512688 192.762 -223.842 -1.210 0.00043 -0.00435 -0.53015 -0.84789
1317639564.341971 195.870 -217.287 -1.176 0.00199 -0.00678 -0.53424 -0.84530
1317639565.171296 198.577 -211.420 -1.089 -0.00270 -0.00515 -0.54116 -0.84090
1317639566.000626 200.731 -206.544 -1.057 0.00232 -0.00540 -0.54366 -0.83929
1317639566.830147 202.352 -203.033 -1.035 0.00198 -0.00602 -0.52781 -0.84934
1317639567.659692 203.469 -201.018 -1.037 0.00449 -0.00713 -0.49383 -0.86952
1317639568.488923 204.522 -199.444 -1.027 0.00576 0.00190 -0.46105 -0.88735
1317639569.317842 206.105 -197.338 -1.028 0.00314 0.01227 -0.44137 -0.89724
1317639570.14633 208.578 -193.878 -1.022 0.01086 -0.00012 -0.46818 -0.88356
1317639570.975495 211.300 -189.378 -1.024 -0.00723 -0.00311 -0.50959 -0.86038
1317639571.80528 214.072 -183.979 -1.023 -0.01059 -0.01360 -0.52631 -0.85012
1317639572.634673 217.004 -177.975 -1.078 -0.00648 -0.00883 -0.52758 -0.84943
1317639573.463817 220.094 -171.684 -1.140 -0.00352 -0.01014 -0.52626 -0.85026
1317639574.29305 223.163 -165.496 -1.150 -0.01034 -0.00921 -0.52848 -0.84884
1317639575.122203 225.899 -159.829 -1.127 -0.00975 -0.01280 -0.53365 -0.84555
1317639575.951088 227.832 -155.168 -1.100 -0.01277 -0.00691 -0.57008 -0.82146
1317639576.77912 228.595 -150.679 -1.140 0.00108 -0.00668 -0.67444 -0.73830
1317639577.609045 228.301 -145.990 -1.204 0.01947 -0.00209 -0.74365 -0.66828
1317639578.439262 227.635 -140.499 -1.353 0.01078 -0.00396 -0.75135 -0.65980
1317639579.268784 226.845 -133.897 -1.515 0.00566 -0.00601 -0.74360 -0.66858
1317639580.098112 226.165 -126.309 -1.662 -0.00632 -0.01081 -0.73645 -0.67638
1317639580.927178 225.405 -118.167 -1.742 -0.00274 -0.01119 -0.74055 -0.67190
1317639581.756598 224.509 -110.057 -1.839 0.00238 -0.01038 -0.74405 -0.66803
1317639582.585812 223.660 -102.191 -1.908 -0.00355 -0.01099 -0.74167 -0.67067
1317639583.414998 222.911 -94.551 -1.989 -0.00503 -0.02041 -0.74122 -0.67093
1317639584.244133 222.103 -87.274 -2.117 -0.00036 -0.02198 -0.74829 -0.66301
1317639585.073538 221.311 -80.973 -2.205 0.00488 -0.02022 -0.74672 -0.66482
1317639585.903679 221.030 -75.962 -2.328 0.00558 -0.01900 -0.70472 -0.70921
1317639586.734209 221.712 -71.495 -2.412 0.01229 -0.00566 -0.58410 -0.81157
1317639587.564447 224.238 -67.802 -2.447 0.01456 -0.00103 -0.37971 -0.92499
1317639588.393417 228.452 -65.435 -2.425 0.00410 0.00614 -0.17685 -0.98421
1317639589.221126 233.982 -64.335 -2.312 -0.00200 0.00545 -0.05523 -0.99846
1317639590.04835 240.057 -63.819 -2.214 -0.01578 0.00418 -0.03817 -0.99914
1317639590.877133 246.742 -63.303 -2.040 -0.03300 0.00471 -0.04506 -0.99843
1317639591.706468 253.970 -62.558 -1.911 -0.01893 0.00702 -0.04742 -0.99867
1317639592.535383 261.931 -61.805 -1.822 -0.01362 0.00473 -0.04578 -0.99885
1317639593.364491 270.421 -60.963 -1.697 -0.01313 0.00205 -0.04919 -0.99870
1317639594.193655 278.891 -60.100 -1.575 -0.01566 0.00656 -0.05222 -0.99849
1317639595.02272 287.316 -59.158 -1.435 -0.00891 0.00329 -0.05122 -0.99864
1317639595.851958 295.578 -58.278 -1.312 -0.00157 0.00130 -0.04983 -0.99876
1317639596.681148 303.728 -57.386 -1.217 -0.00300 -0.00371 -0.05702 -0.99836
1317639597.510229 311.659 -56.337 -1.096 -0.00893 0.00719 -0.07264 -0.99729
1317639598.339607 319.561 -54.939 -0.977 0.00922 0.00240 -0.08681 -0.99618
1317639599.168955 327.414 -53.578 -0.852 0.01624 -0.00126 -0.07007 -0.99741
1317639599.997971 335.408 -52.602 -0.773 0.01825 0.00530 -0.05154 -0.99849
1317639600.827303 343.520 -51.773 -0.657 0.02095 0.00612 -0.04449 -0.99877
1317639601.656582 351.455 -51.059 -0.562 0.01547 0.00117 -0.04278 -0.99896
1317639602.485963 358.624 -50.453 -0.447 0.01820 0.00451 -0.03014 -0.99937
1317639603.314972 364.826 -50.176 -0.389 0.01404 0.00229 -0.01562 -0.99978
1317639604.144115 370.263 -49.980 -0.321 0.00769 0.00279 -0.02796 -0.99958
1317639604.973155 375.628 -49.266 -0.186 0.01426 0.00455 -0.08302 -0.99643
1317639605.803037 381.623 -48.097 -0.152 0.02545 0.00287 -0.08332 -0.99619
1317639606.63248 388.611 -47.206 -0.051 0.02449 0.01268 -0.04091 -0.99878
1317639607.461214 396.658 -46.726 0.059 0.01867 0.00457 -0.02818 -0.99942
1317639608.290519 405.216 -46.104 0.191 0.01370 0.00610 -0.04236 -0.99899
1317639609.119851 413.746 -45.229 0.311 0.01750 0.00419 -0.04919 -0.99863
1317639609.949229 422.091 -44.368 0.347 0.02043 0.00359 -0.04752 -0.99865
1317639610.77846 430.043 -43.619 0.496 0.01877 0.00330 -0.04666 -0.99873
1317639611.607235 437.121 -42.752 0.591 0.01912 -0.00265 -0.06926 -0.99741
1317639612.436374 443.084 -41.650 0.658 0.02368 0.00024 -0.10218 -0.99448
1317639613.2671 447.680 -40.566 0.702 0.04632 -0.00086 -0.06220 -0.99699
1317639614.100121 451.343 -40.989 0.773 0.03539 0.00605 0.16640 -0.98540
1317639614.930643 453.790 -43.217 0.931 0.01239 0.00857 0.43002 -0.90269
1317639615.75915 454.958 -46.513 1.065 0.00744 0.01392 0.62442 -0.78093
1317639616.585466 455.393 -50.893 1.208 0.00568 0.01784 0.67695 -0.73579
1317639617.413237 455.933 -56.190 1.384 0.00724 0.02084 0.66931 -0.74266
1317639618.24243 456.685 -62.480 1.614 0.00541 0.01447 0.66393 -0.74764
1317639619.07182 457.559 -69.528 1.926 0.01079 0.01209 0.66743 -0.74449
1317639619.901052 458.386 -77.140 2.207 0.01065 0.01155 0.66884 -0.74324
1317639620.730382 459.272 -84.936 2.535 0.00764 0.00962 0.66831 -0.74378
1317639621.559447 460.087 -92.696 2.815 0.00487 0.01339 0.67136 -0.74100
1317639622.388631 460.892 -100.247 3.126 0.00936 0.00894 0.66971 -0.74251
1317639623.21784 461.736 -107.561 3.494 0.01413 0.01115 0.66504 -0.74659
1317639624.046737 462.856 -114.600 3.763 0.01103 0.00923 0.63703 -0.77071
1317639624.876235 464.520 -121.465 3.977 0.00833 0.00279 0.61095 -0.79162
1317639625.7053 466.576 -128.030 4.203 0.00227 0.01194 0.57590 -0.81743
1317639626.534652 469.121 -134.264 4.409 0.00070 0.01147 0.54912 -0.83566
1317639627.363957 472.011 -140.273 4.647 0.00638 0.01750 0.52263 -0.85236
1317639628.193165 475.235 -145.857 4.937 0.00843 0.01432 0.48975 -0.87170
1317639629.022588 478.731 -151.021 5.186 0.00644 0.00817 0.45654 -0.88964
1317639629.852098 482.001 -155.210 5.378 0.01215 0.00905 0.43846 -0.89862
1317639630.68223 484.278 -158.361 5.481 0.00610 0.00315 0.47617 -0.87933
1317639631.512306 485.647 -161.002 5.614 0.00701 0.01024 0.57045 -0.82124
1317639632.342164 486.004 -163.845 5.754 0.00826 0.01326 0.70598 -0.70806
1317639633.1719 485.050 -167.094 5.781 0.00317 0.00327 0.84379 -0.53665
1317639634.10296 481.471 -171.440 5.764 0.00001 0.00412 0.92397 -0.38244
1317639634.930123 476.612 -175.859 5.782 -0.00101 0.00451 0.93567 -0.35284
1317639635.758613 470.699 -181.035 5.749 -0.00431 0.00673 0.93741 -0.34814
1317639636.587457 464.655 -186.363 5.788 -0.00675 0.01030 0.93483 -0.35489
1317639637.41674 458.691 -191.745 5.826 -0.00787 0.01064 0.93347 -0.35840
1317639638.246 452.861 -197.036 5.874 -0.00645 0.01023 0.93412 -0.35676
1317639639.075112 447.089 -202.335 5.870 -0.00755 0.00744 0.93150 -0.36358
1317639639.90437 441.147 -207.956 5.867 -0.00458 0.00482 0.93077 -0.36555
1317639640.73361 434.931 -213.757 5.850 -0.00823 0.00622 0.93031 -0.36663
1317639641.56269 428.936 -219.517 5.877 -0.00505 0.00669 0.92821 -0.37197
1317639642.391924 423.358 -224.923 5.895 -0.00893 0.00215 0.93054 -0.36607
1317639643.22173 418.720 -229.016 5.882 -0.00731 0.00265 0.94810 -0.31788
1317639644.053579 414.494 -231.143 5.890 -0.01221 0.00300 0.99180 -0.12719
1317639644.885047 410.171 -230.655 5.778 -0.01703 0.00672 0.98687 0.16046
1317639646.127205 404.639 -226.084 5.444 -0.03160 -0.00159 0.89923 0.43633
1317639647.059554 401.537 -220.417 5.151 -0.02429 0.00107 0.83233 0.55375
1317639647.888281 399.430 -213.816 4.853 -0.02368 0.00549 0.78885 0.61411
1317639648.716677 397.834 -205.967 4.599 -0.01460 0.00823 0.76936 0.63859
1317639649.545525 396.284 -197.392 4.354 -0.01710 0.00544 0.76207 0.64725
1317639650.374637 394.886 -188.444 4.097 -0.02119 0.00311 0.75531 0.65502
1317639651.203819 393.630 -179.466 3.843 -0.02581 0.00225 0.74959 0.66139
1317639652.032982 392.524 -170.676 3.547 -0.02540 0.00511 0.74635 0.66505
1317639652.862288 391.503 -162.114 3.218 -0.02677 0.00563 0.74636 0.66498
1317639653.691326 390.543 -153.908 2.926 -0.02261 0.00416 0.74250 0.66945
1317639654.520642 389.857 -146.392 2.715 -0.02298 0.00789 0.73366 0.67908
1317639655.34922 389.279 -140.025 2.537 -0.01764 0.01473 0.74794 0.66337
1317639656.17667 388.096 -135.133 2.358 -0.01609 0.02312 0.81935 0.57260
1317639657.003332 385.448 -132.085 2.208 -0.01458 0.02581 0.94425 0.32788
1317639657.832794 381.710 -130.938 2.090 -0.01981 0.01943 0.99657 0.07795
1317639658.664425 377.165 -130.897 1.931 -0.01811 0.01024 0.99961 -0.01854
1317639659.494663 371.579 -131.241 1.737 -0.01313 0.01759 0.99892 -0.04086
1317639660.323901 364.910 -131.969 1.573 -0.01266 0.02083 0.99801 -0.05822
1317639661.153274 357.112 -133.029 1.377 -0.01447 0.01286 0.99778 -0.06370
1317639661.982325 348.748 -134.139 1.177 -0.01342 0.01462 0.99772 -0.06446
1317639662.811573 340.262 -135.315 1.005 -0.01554 0.01686 0.99752 -0.06650
1317639663.640731 331.785 -136.483 0.825 -0.01728 0.01050 0.99780 -0.06316
1317639664.469894 323.064 -137.570 0.552 -0.02023 0.01813 0.99773 -0.06159
1317639665.298903 314.046 -138.731 0.287 -0.02155 0.02085 0.99762 -0.06207
1317639666.127681 304.677 -139.940 0.016 -0.01618 0.02250 0.99771 -0.06174
1317639666.956393 295.361 -141.206 -0.198 -0.01440 0.01841 0.99750 -0.06671
1317639667.785231 286.186 -142.468 -0.456 -0.01521 0.01898 0.99756 -0.06542
1317639668.614183 277.117 -143.696 -0.707 -0.01543 0.02229 0.99770 -0.06218
1317639669.443207 268.265 -144.876 -0.972 -0.02663 0.01925 0.99745 -0.06340
1317639670.272485 259.687 -145.984 -1.220 -0.02940 0.01618 0.99766 -0.05951
1317639671.101621 251.929 -146.969 -1.471 -0.02191 0.01912 0.99745 -0.06514
1317639671.930931 245.248 -147.957 -1.600 -0.02300 0.01157 0.99715 -0.07086
1317639672.760281 239.950 -148.814 -1.728 -0.02565 0.00643 0.99672 -0.07645
1317639673.590303 236.044 -149.268 -1.867 -0.02425 0.00363 0.99954 -0.01792
1317639674.42107 232.758 -148.692 -2.020 -0.02332 0.01441 0.98937 0.14283
1317639675.250712 229.905 -146.845 -2.191 -0.03040 0.01422 0.93711 0.34742
1317639676.079588 227.625 -143.446 -2.461 -0.02809 0.00645 0.84394 0.53566
1317639676.907451 226.232 -138.645 -2.660 -0.02033 0.00622 0.77145 0.63594
1317639677.73534 225.330 -132.556 -2.911 -0.01177 0.00919 0.74654 0.66517
1317639678.563906 224.501 -125.153 -3.187 -0.01474 0.01167 0.74371 0.66824
1317639679.392848 223.605 -117.230 -3.459 -0.01645 0.01621 0.74912 0.66204
1317639680.221786 222.498 -109.351 -3.732 -0.01353 0.01516 0.75423 0.65630
1317639681.05112 221.461 -101.680 -3.948 -0.01056 0.02013 0.75211 0.65865
1317639681.880306 220.421 -94.207 -4.228 -0.01442 0.02413 0.75414 0.65611
1317639682.709591 219.474 -87.612 -4.482 -0.01669 0.02219 0.75435 0.65588
1317639683.539098 218.887 -82.688 -4.701 -0.01737 0.02273 0.74268 0.66903
1317639684.368913 218.752 -78.977 -4.853 -0.01906 0.01876 0.68901 0.72426
1317639685.198988 219.522 -75.595 -4.968 -0.02443 0.00081 0.55734 0.82992
1317639686.028606 221.813 -72.564 -5.010 -0.02692 -0.00438 0.37782 0.92548
1317639686.857144 225.316 -70.494 -4.996 -0.01406 -0.00953 0.20427 0.97877
1317639687.685151 229.341 -69.461 -4.875 -0.00828 -0.01960 0.08448 0.99620
1317639688.51213 233.632 -68.833 -4.699 0.00504 -0.01062 0.06586 0.99776
1317639689.338606 237.795 -67.726 -4.530 0.00331 -0.00870 0.16783 0.98577
1317639690.165388 240.968 -65.227 -4.537 -0.03411 -0.01267 0.38203 0.92344
1317639690.993736 242.608 -61.732 -4.632 -0.03327 0.00262 0.60945 0.79212
1317639692.032391 242.387 -56.577 -4.908 -0.03721 -0.00407 0.73723 0.67460
1317639692.863689 241.786 -51.277 -5.164 -0.03412 -0.00462 0.74251 0.66895
1317639693.693402 241.116 -44.667 -5.476 -0.03121 -0.00171 0.74310 0.66845
1317639694.522582 240.189 -36.975 -5.857 -0.03207 0.00286 0.74982 0.66085
1317639695.351894 239.025 -28.466 -6.229 -0.03296 -0.00196 0.75020 0.66038
1317639696.180981 237.928 -19.857 -6.603 -0.03320 0.00260 0.75181 0.65854
1317639697.010045 236.651 -11.533 -7.000 -0.04020 -0.00329 0.75640 0.65287
1317639697.83899 235.472 -4.121 -7.297 -0.04769 -0.01004 0.75644 0.65224
1317639698.668365 234.533 1.836 -7.560 -0.04820 -0.00985 0.75535 0.65347
1317639699.497863 234.054 5.860 -7.712 -0.04837 -0.00827 0.73777 0.67327
1317639700.327119 233.984 8.121 -7.781 -0.03864 -0.01306 0.70977 0.70325
1317639701.156497 234.150 9.875 -7.826 -0.03593 -0.01452 0.65254 0.75677
1317639701.98643 234.985 11.985 -7.838 -0.03345 -0.01080 0.53270 0.84558
1317639702.81643 237.270 14.310 -7.834 -0.02847 -0.01727 0.31839 0.94737
1317639703.644818 241.566 15.888 -7.708 -0.02062 -0.02037 0.10137 0.99443
1317639704.470789 247.531 16.714 -7.475 -0.01066 -0.01996 0.04782 0.99860
1317639705.298535 254.809 17.513 -7.182 -0.01423 -0.02410 0.05466 0.99811
1317639706.127604 263.497 18.505 -6.854 -0.01323 -0.02029 0.05792 0.99803
1317639706.956905 272.962 19.664 -6.517 -0.01244 -0.01669 0.06070 0.99794
1317639707.786211 282.760 20.951 -6.112 -0.01555 -0.01611 0.06213 0.99782
1317639708.615395 292.721 22.196 -5.680 -0.01780 -0.01548 0.05829 0.99802
1317639709.444625 302.792 23.450 -5.284 -0.02544 -0.01664 0.05878 0.99781
1317639710.27391 312.937 24.751 -4.903 -0.02595 -0.01721 0.06062 0.99767
1317639711.103142 322.995 25.995 -4.538 -0.02184 -0.01425 0.05990 0.99786
1317639711.932207 332.772 27.205 -4.212 -0.01180 -0.01081 0.06287 0.99789
1317639712.761609 341.678 28.404 -3.908 -0.01039 -0.01039 0.06373 0.99786
1317639713.590852 349.530 29.344 -3.642 -0.00704 -0.00849 0.05460 0.99845
1317639714.420171 355.939 30.036 -3.424 -0.00783 -0.00849 0.04733 0.99881
1317639715.248612 360.735 30.711 -3.268 -0.01415 -0.01098 0.08335 0.99636
1317639716.074508 364.453 32.486 -3.237 -0.01880 0.00516 0.28982 0.95688
1317639716.901581 366.641 35.824 -3.438 -0.01872 0.02144 0.56749 0.82289
1317639717.731989 366.516 39.967 -3.547 -0.02006 0.02015 0.76450 0.64400
1317639718.565397 365.156 44.779 -3.842 -0.01800 0.01254 0.78781 0.61553
1317639719.396501 363.652 50.977 -4.151 -0.02773 0.00528 0.77362 0.63302
1317639720.22595 362.472 58.386 -4.610 -0.03420 0.00951 0.75593 0.65369
1317639721.055209 361.269 66.654 -5.078 -0.03676 0.00351 0.75198 0.65815
1317639721.88413 360.096 75.311 -5.538 -0.03998 0.00483 0.75115 0.65890
1317639722.713339 358.878 83.965 -6.012 -0.03815 0.00530 0.75421 0.65550
1317639723.542644 357.728 92.388 -6.492 -0.03987 0.00404 0.74646 0.66422
1317639724.371947 356.902 100.259 -6.938 -0.03727 0.00610 0.73844 0.67326
1317639725.20075 356.204 107.285 -7.314 -0.03302 0.01180 0.74956 0.66101
1317639726.029865 354.926 114.177 -7.623 -0.03039 0.00124 0.77215 0.63471
1317639726.859648 353.479 121.588 -8.063 -0.04171 -0.00155 0.76290 0.64517
1317639727.689048 352.177 130.141 -8.607 -0.04339 -0.00512 0.75014 0.65983
1317639728.51828 351.193 139.496 -9.079 -0.04017 -0.00052 0.73648 0.67527
1317639729.346747 350.347 148.910 -9.560 -0.03210 0.00891 0.74389 0.66747
1317639730.175717 349.110 158.166 -10.056 -0.03848 0.00943 0.75221 0.65773
1317639731.004949 347.849 167.204 -10.539 -0.03796 0.01251 0.75653 0.65274
1317639731.834158 346.421 175.999 -11.078 -0.04096 0.01057 0.76003 0.64851
1317639732.663414 345.042 184.532 -11.612 -0.03745 0.00980 0.76065 0.64800
1317639733.492575 343.723 193.017 -12.100 -0.03582 0.00409 0.75177 0.65844
1317639734.32164 342.683 201.670 -12.595 -0.03293 0.01401 0.74485 0.66627
1317639735.150818 341.785 210.616 -13.160 -0.04174 0.00702 0.73408 0.67774
1317639735.979914 341.085 219.674 -13.719 -0.04098 0.00780 0.73015 0.68201
1317639736.809363 340.561 228.510 -14.260 -0.04321 0.00746 0.71771 0.69496
1317639737.638386 340.470 236.577 -14.738 -0.04064 0.01361 0.70657 0.70634
1317639738.467893 340.535 243.435 -15.124 -0.04685 0.00778 0.68982 0.72243
1317639739.297546 341.201 248.779 -15.404 -0.03237 0.01418 0.64734 0.76138
1317639740.126151 341.932 252.973 -15.576 -0.02799 0.02039 0.65269 0.75683
1317639740.954709 342.097 256.359 -15.777 -0.02842 0.01895 0.70387 0.70950
1317639741.784327 341.789 259.575 -15.945 -0.03554 0.01134 0.73835 0.67339
1317639742.614097 341.510 262.999 -16.151 -0.04303 0.00435 0.72010 0.69252
1317639743.443369 341.574 266.258 -16.325 -0.04570 0.00233 0.68945 0.72289
1317639744.271546 341.759 268.948 -16.477 -0.03907 0.00364 0.69290 0.71996
1317639745.098672 341.389 271.638 -16.645 -0.03921 0.00407 0.77703 0.62823
1317639745.926007 339.735 274.762 -16.895 -0.03142 0.01327 0.89051 0.45369
1317639746.754617 336.095 277.368 -17.169 -0.02925 0.02538 0.97431 0.22186
1317639747.688764 329.805 278.833 -17.577 -0.02303 0.03519 0.99760 0.05507
1317639748.726871 320.737 278.760 -18.021 -0.02346 0.03724 0.99903 0.00256
1317639749.555962 312.019 278.722 -18.477 -0.02614 0.03829 0.99891 -0.00487
1317639750.384763 302.528 278.488 -18.961 -0.02613 0.04095 0.99865 -0.01836
1317639751.213756 293.059 277.895 -19.407 -0.02998 0.03627 0.99829 -0.03477
1317639752.04256 283.754 276.999 -19.866 -0.03141 0.04279 0.99695 -0.05724
1317639752.871554 274.661 275.735 -20.268 -0.03088 0.04933 0.99542 -0.07588
1317639753.700542 265.645 274.194 -20.638 -0.02818 0.05106 0.99433 -0.08892
1317639754.529439 256.519 272.331 -21.006 -0.02902 0.04955 0.99302 -0.10301
1317639755.358238 247.305 270.192 -21.415 -0.02823 0.04586 0.99161 -0.11750
1317639756.18697 237.942 267.682 -21.748 -0.02986 0.04154 0.98919 -0.13739
1317639757.015913 228.482 264.697 -22.133 -0.03116 0.04229 0.98603 -0.15805
1317639757.844822 219.112 261.360 -22.492 -0.03105 0.04752 0.98223 -0.17891
1317639758.673826 209.856 257.674 -22.820 -0.03001 0.05122 0.97942 -0.19293
1317639759.5028 200.664 253.669 -23.079 -0.03244 0.05509 0.97505 -0.21260
1317639760.331772 191.763 249.391 -23.311 -0.02999 0.05427 0.97255 -0.22426
1317639761.160709 182.994 244.953 -23.567 -0.02897 0.05465 0.96981 -0.23589
1317639761.989558 174.421 240.244 -23.794 -0.02707 0.04883 0.96617 -0.25180
1317639762.818551 166.107 235.298 -23.995 -0.02916 0.04553 0.96090 -0.27157
1317639763.647545 158.067 230.127 -24.238 -0.03243 0.04906 0.95601 -0.28738
1317639764.476345 150.199 224.676 -24.436 -0.03006 0.05001 0.95133 -0.30259
1317639765.305241 142.299 218.841 -24.565 -0.02709 0.05526 0.94542 -0.31998
1317639766.13451 134.580 212.644 -24.683 -0.02863 0.05082 0.93973 -0.33691
1317639766.963564 127.133 206.250 -24.772 -0.02585 0.04902 0.93453 -0.35153
1317639767.792248 120.035 199.772 -24.878 -0.02845 0.04706 0.92831 -0.36772
1317639768.621194 113.108 192.950 -24.974 -0.03110 0.05395 0.92033 -0.38616
1317639769.450447 106.326 185.816 -25.012 -0.03053 0.05874 0.91357 -0.40125
1317639770.279708 99.679 178.242 -25.019 -0.02853 0.05563 0.90660 -0.41734
1317639771.108799 93.199 170.334 -25.004 -0.02877 0.05673 0.89872 -0.43387
1317639771.937839 86.865 162.045 -24.915 -0.02603 0.05089 0.89372 -0.44496
1317639772.76714 80.581 153.517 -24.874 -0.02653 0.04367 0.89203 -0.44908
1317639773.596134 74.192 145.042 -24.852 -0.03202 0.05737 0.89389 -0.44344
1317639774.425245 67.851 136.709 -24.794 -0.02792 0.05770 0.89541 -0.44059
1317639775.254361 61.508 128.351 -24.738 -0.03360 0.06017 0.89355 -0.44365
1317639776.083256 55.200 119.986 -24.686 -0.03109 0.06001 0.89358 -0.44380
1317639776.912109 48.860 111.609 -24.656 -0.03256 0.05485 0.89392 -0.44367
1317639777.740905 42.629 103.297 -24.653 -0.03037 0.05161 0.89411 -0.44383
1317639778.569853 36.380 95.004 -24.615 -0.03359 0.05384 0.89324 -0.44508
1317639779.398937 30.111 86.631 -24.586 -0.03589 0.06004 0.89195 -0.44670
1317639780.228076 23.839 78.179 -24.574 -0.03299 0.06341 0.89206 -0.44622
1317639781.05714 17.502 69.687 -24.584 -0.03405 0.05925 0.89222 -0.44640
1317639781.886158 11.219 61.178 -24.618 -0.03496 0.05616 0.89158 -0.44800
1317639782.715316 5.034 52.815 -24.682 -0.03605 0.05560 0.89222 -0.44672
1317639783.544336 -1.126 44.650 -24.729 -0.03678 0.06354 0.89429 -0.44142
1317639784.373355 -7.170 36.770 -24.750 -0.03972 0.06108 0.89454 -0.44100
1317639785.202465 -12.687 29.420 -24.829 -0.03782 0.06002 0.89221 -0.44601
1317639786.031672 -17.533 22.816 -24.808 -0.04006 0.06188 0.88774 -0.45440
1317639786.860379 -21.286 17.101 -24.772 -0.03633 0.05951 0.86807 -0.49152
1317639787.688533 -23.570 11.490 -24.649 -0.02590 0.05586 0.79942 -0.59761
1317639788.51693 -23.811 5.889 -24.339 -0.01223 0.05021 0.66578 -0.74436
1317639789.346329 -21.869 0.948 -23.870 0.00605 0.04751 0.49938 -0.86506
1317639790.177695 -18.836 -3.083 -23.319 0.02205 0.04809 0.43509 -0.89883
1317639791.008059 -15.929 -6.859 -22.815 0.01221 0.05076 0.45015 -0.89142
1317639791.837001 -13.675 -10.151 -22.335 0.00582 0.05207 0.47228 -0.87989
1317639792.666155 -12.179 -12.547 -22.020 0.00317 0.05313 0.48669 -0.87195
1317639793.494463 -11.041 -14.246 -21.779 0.00732 0.06085 0.46285 -0.88431
1317639794.322612 -9.655 -15.758 -21.495 0.01487 0.06452 0.37846 -0.92325
1317639795.150885 -7.230 -17.370 -21.162 0.01799 0.05269 0.25720 -0.96475
1317639796.290478 -1.736 -18.834 -20.580 0.01222 0.04501 0.04690 -0.99781
1317639797.224339 4.626 -18.457 -19.999 0.01844 0.04136 -0.05600 -0.99740
1317639798.054198 11.498 -17.542 -19.411 0.02474 0.04477 -0.06037 -0.99686
1317639798.883258 19.274 -16.505 -18.753 0.02354 0.03998 -0.07317 -0.99624
1317639799.712569 27.644 -15.133 -18.079 0.02396 0.03601 -0.08130 -0.99575
1317639800.541754 36.300 -13.655 -17.398 0.02838 0.03487 -0.07934 -0.99583
1317639801.370744 45.221 -12.209 -16.718 0.02914 0.04005 -0.07168 -0.99620
1317639802.199594 54.387 -10.877 -16.003 0.02223 0.03254 -0.07063 -0.99672
1317639803.028798 63.723 -9.473 -15.260 0.02738 0.03630 -0.07098 -0.99644
1317639803.857774 73.082 -8.054 -14.442 0.02510 0.04282 -0.07127 -0.99622
1317639804.687076 82.237 -6.691 -13.731 0.02970 0.03835 -0.06886 -0.99645
1317639805.516191 91.206 -5.467 -13.038 0.01860 0.03614 -0.06608 -0.99699


==> fig/kitti_00/RISE_EVO.txt <==
# id, timestamp, sec_from_start, dist, dist_from_start, ape
7, 1317639337.216, 0.726, 6.249, 6.172, 0.512
15, 1317639338.045, 1.555, 13.712, 13.611, 0.528
23, 1317639338.874, 2.384, 21.485, 21.363, 0.551
31, 1317639339.704, 3.214, 29.543, 29.613, 0.358
39, 1317639340.533, 4.043, 37.441, 37.630, 0.246
47, 1317639341.362, 4.872, 45.150, 45.407, 0.179
55, 1317639342.192, 5.702, 52.507, 52.815, 0.153
63, 1317639343.021, 6.531, 58.986, 59.427, 0.158
71, 1317639343.850, 7.360, 64.328, 64.919, 0.270
79, 1317639344.680, 8.190, 68.621, 69.321, 0.334
87, 1317639345.511, 9.021, 72.047, 72.958, 0.546
95, 1317639346.343, 9.853, 75.121, 76.124, 0.642
103, 1317639347.172, 10.682, 78.218, 79.161, 0.538
111, 1317639348.000, 11.510, 81.432, 82.342, 0.426
119, 1317639348.828, 12.338, 85.432, 86.198, 0.344
127, 1317639349.658, 13.168, 90.457, 91.085, 0.348
135, 1317639350.487, 13.997, 96.575, 97.057, 0.345
143, 1317639351.316, 14.827, 103.122, 103.571, 0.287
151, 1317639352.146, 15.656, 109.696, 110.076, 0.339
159, 1317639352.976, 16.486, 116.040, 116.408, 0.340
167, 1317639353.805, 17.315, 121.931, 122.358, 0.272
175, 1317639354.634, 18.144, 127.026, 127.551, 0.184
183, 1317639355.462, 18.972, 131.341, 131.808, 0.373
191, 1317639356.290, 19.800, 135.392, 135.731, 0.686
199, 1317639357.119, 20.629, 139.097, 139.513, 0.676
207, 1317639357.952, 21.462, 142.975, 143.459, 0.671
215, 1317639358.783, 22.293, 147.602, 147.971, 0.795
223, 1317639359.612, 23.123, 153.004, 153.227, 0.964
231, 1317639360.442, 23.952, 159.191, 159.227, 1.170
239, 1317639361.271, 24.781, 165.831, 165.871, 1.228
247, 1317639362.100, 25.610, 172.743, 172.814, 1.215
255, 1317639362.930, 26.440, 179.579, 179.667, 1.319
263, 1317639363.759, 27.269, 186.139, 186.278, 1.406
271, 1317639364.588, 28.098, 192.679, 192.774, 1.486
279, 1317639365.418, 28.928, 199.246, 199.264, 1.626
287, 1317639366.247, 29.757, 205.804, 205.843, 1.714
295, 1317639367.076, 30.586, 212.393, 212.459, 1.711
303, 1317639367.906, 31.416, 219.083, 219.114, 1.819
311, 1317639368.736, 32.246, 225.899, 225.868, 1.974
319, 1317639369.565, 33.075, 232.759, 232.704, 2.031
327, 1317639370.395, 33.905, 239.547, 239.484, 2.116
335, 1317639371.224, 34.734, 245.918, 245.735, 2.263
343, 1317639372.987, 36.497, 257.257, 257.523, 2.014
351, 1317639373.816, 37.326, 262.517, 262.706, 2.079
359, 1317639374.645, 38.155, 267.988, 268.123, 2.151
367, 1317639375.475, 38.985, 273.618, 273.557, 2.413
375, 1317639376.304, 39.814, 278.983, 278.931, 2.509
383, 1317639377.133, 40.643, 283.634, 283.585, 2.624
391, 1317639377.961, 41.471, 287.652, 287.559, 2.979
399, 1317639378.789, 42.299, 291.295, 291.136, 3.058
407, 1317639379.619, 43.129, 294.639, 294.475, 3.067
415, 1317639380.449, 43.959, 298.477, 298.297, 3.012
423, 1317639381.281, 44.791, 303.195, 302.907, 3.071
431, 1317639382.111, 45.621, 309.208, 308.618, 3.403
439, 1317639382.941, 46.451, 316.333, 315.379, 3.760
447, 1317639383.770, 47.280, 323.386, 322.352, 3.815
455, 1317639384.599, 48.109, 330.306, 329.348, 3.710
463, 1317639385.429, 48.939, 336.967, 336.134, 3.562
471, 1317639386.258, 49.768, 343.465, 342.655, 3.513
479, 1317639387.087, 50.598, 349.593, 348.873, 3.408
487, 1317639387.917, 51.427, 354.907, 354.299, 3.292
495, 1317639388.746, 52.256, 359.250, 358.749, 3.182
503, 1317639389.575, 53.086, 362.473, 362.120, 3.032
511, 1317639390.405, 53.915, 364.387, 364.217, 2.848
519, 1317639391.234, 54.744, 364.906, 364.853, 2.703
527, 1317639392.063, 55.573, 365.184, 364.903, 2.680
535, 1317639392.892, 56.402, 365.429, 365.045, 2.723
543, 1317639393.722, 57.232, 366.429, 365.921, 2.825
551, 1317639394.551, 58.061, 368.401, 367.854, 2.818
559, 1317639395.382, 58.892, 371.029, 370.474, 2.785
567, 1317639396.212, 59.722, 374.394, 373.717, 2.820
575, 1317639397.039, 60.550, 378.915, 377.994, 2.960
583, 1317639397.867, 61.377, 384.387, 383.376, 3.074
591, 1317639398.696, 62.206, 390.897, 389.780, 3.158
599, 1317639399.525, 63.035, 398.136, 397.041, 3.259
607, 1317639400.458, 63.968, 407.264, 406.059, 3.403
615, 1317639401.287, 64.797, 415.656, 414.482, 3.576
623, 1317639402.117, 65.627, 424.031, 422.912, 3.755
631, 1317639402.946, 66.456, 432.350, 431.165, 3.893
639, 1317639403.775, 67.285, 440.462, 439.364, 4.022
647, 1317639404.605, 68.115, 448.870, 447.748, 4.249
655, 1317639405.434, 68.944, 457.553, 456.385, 4.349
663, 1317639406.263, 69.773, 465.999, 464.944, 4.400
671, 1317639407.092, 70.602, 474.076, 473.149, 4.511
679, 1317639407.921, 71.431, 481.606, 480.720, 4.594
687, 1317639408.751, 72.261, 488.036, 487.285, 4.686
695, 1317639409.580, 73.090, 493.042, 492.409, 4.787
703, 1317639410.408, 73.918, 496.787, 496.223, 4.852
711, 1317639411.236, 74.746, 500.472, 499.660, 5.391
719, 1317639412.064, 75.574, 504.225, 503.273, 5.631
727, 1317639412.893, 76.403, 508.345, 507.414, 5.702
735, 1317639413.726, 77.236, 513.002, 512.211, 5.614
743, 1317639414.557, 78.067, 518.639, 517.687, 5.798
751, 1317639415.387, 78.897, 525.196, 524.064, 6.007
759, 1317639416.216, 79.726, 532.530, 531.254, 6.185
767, 1317639417.045, 80.555, 539.912, 538.603, 6.264
775, 1317639417.875, 81.385, 547.182, 545.857, 6.322
783, 1317639418.704, 82.214, 554.398, 553.002, 6.441
791, 1317639419.533, 83.043, 561.419, 560.018, 6.488
799, 1317639420.362, 83.872, 568.155, 566.824, 6.513
807, 1317639421.191, 84.701, 573.770, 572.551, 6.484
815, 1317639422.021, 85.531, 578.506, 577.298, 6.526
823, 1317639422.850, 86.360, 583.289, 582.025, 6.632
831, 1317639423.680, 87.190, 588.649, 587.244, 6.819
839, 1317639424.509, 88.019, 594.805, 593.324, 6.918
847, 1317639425.339, 88.849, 601.959, 600.301, 7.106
855, 1317639426.168, 89.678, 609.832, 608.065, 7.263
863, 1317639426.997, 90.507, 617.867, 616.020, 7.423
871, 1317639427.826, 91.336, 625.711, 623.845, 7.531
879, 1317639428.655, 92.165, 633.470, 631.530, 7.687
887, 1317639429.485, 92.995, 640.965, 639.052, 7.766
895, 1317639430.314, 93.824, 648.105, 646.277, 7.787
903, 1317639431.143, 94.653, 654.320, 652.630, 7.754
911, 1317639431.972, 95.482, 659.305, 657.704, 7.759
919, 1317639432.800, 96.310, 663.743, 662.048, 7.941
927, 1317639433.627, 97.137, 668.005, 666.169, 8.010
935, 1317639434.456, 97.966, 672.328, 670.531, 7.884
943, 1317639435.288, 98.798, 677.297, 675.481, 7.723
951, 1317639436.119, 99.629, 683.101, 681.105, 7.704
959, 1317639436.949, 100.459, 689.743, 687.563, 7.719
967, 1317639437.779, 101.289, 697.100, 694.755, 7.678
975, 1317639438.608, 102.118, 704.610, 702.223, 7.615
983, 1317639439.437, 102.947, 712.122, 709.760, 7.475
991, 1317639440.266, 103.776, 719.816, 717.427, 7.392
999, 1317639441.095, 104.605, 727.380, 724.998, 7.297
1007, 1317639441.925, 105.435, 734.823, 732.432, 7.147
1015, 1317639442.754, 106.264, 742.349, 739.840, 7.089
1023, 1317639443.584, 107.094, 750.022, 747.444, 6.986
1031, 1317639444.413, 107.923, 757.939, 755.236, 6.985
1039, 1317639445.242, 108.752, 765.812, 763.089, 6.848
1047, 1317639446.071, 109.581, 773.852, 771.044, 6.788
1055, 1317639447.004, 110.514, 782.827, 780.007, 6.694
1063, 1317639447.834, 111.344, 790.493, 787.709, 6.591
1071, 1317639448.663, 112.173, 797.455, 794.702, 6.426
1079, 1317639449.492, 113.002, 803.452, 800.797, 6.325
1087, 1317639450.321, 113.831, 808.166, 805.571, 6.181
1095, 1317639451.149, 114.659, 811.894, 809.218, 6.020
1103, 1317639451.976, 115.487, 815.485, 812.655, 5.948
1111, 1317639452.805, 116.315, 819.736, 816.762, 5.837
1119, 1317639453.636, 117.146, 824.739, 821.901, 5.526
1127, 1317639454.467, 117.977, 830.461, 827.718, 5.466
1135, 1317639455.297, 118.807, 836.778, 834.142, 5.350
1143, 1317639456.126, 119.636, 843.808, 841.123, 5.195
1151, 1317639456.955, 120.465, 851.024, 848.344, 5.030
1159, 1317639457.785, 121.295, 858.121, 855.529, 4.959
1167, 1317639458.614, 122.124, 864.837, 862.377, 4.910
1175, 1317639459.443, 122.953, 870.610, 868.240, 4.969
1183, 1317639460.273, 123.783, 875.572, 873.121, 4.943
1191, 1317639461.102, 124.612, 880.407, 877.824, 4.798
1199, 1317639461.930, 125.440, 885.080, 882.363, 4.535
1207, 1317639462.758, 126.268, 889.473, 886.747, 4.494
1215, 1317639463.587, 127.098, 893.737, 891.044, 4.567
1223, 1317639464.418, 127.928, 897.781, 895.325, 4.792
1231, 1317639465.250, 128.760, 901.705, 899.430, 4.858
1239, 1317639466.083, 129.593, 904.988, 902.992, 5.049
1247, 1317639466.914, 130.424, 908.065, 905.930, 4.957
1255, 1317639467.742, 131.252, 911.398, 908.956, 4.707
1263, 1317639468.570, 132.080, 915.466, 912.834, 4.454
1271, 1317639469.399, 132.909, 920.679, 917.937, 4.317
1279, 1317639470.228, 133.738, 926.785, 924.051, 4.134
1287, 1317639471.057, 134.567, 933.515, 930.678, 4.050
1295, 1317639471.886, 135.396, 940.590, 937.751, 3.931
1303, 1317639472.716, 136.226, 947.552, 944.880, 3.966
1311, 1317639473.545, 137.055, 954.341, 951.665, 3.904
1319, 1317639474.374, 137.884, 960.886, 958.242, 3.822
1327, 1317639475.307, 138.817, 967.542, 964.964, 3.790
1335, 1317639476.136, 139.646, 972.905, 970.387, 3.778
1343, 1317639476.965, 140.476, 977.290, 974.879, 3.836
1351, 1317639477.795, 141.305, 980.547, 978.245, 3.901
1359, 1317639478.624, 142.134, 982.701, 980.558, 3.997
1367, 1317639479.454, 142.964, 983.991, 981.926, 4.021
1375, 1317639480.283, 143.794, 985.544, 983.440, 4.009
1383, 1317639481.114, 144.624, 988.248, 986.099, 4.131
1391, 1317639481.943, 145.453, 992.056, 989.733, 4.192
1399, 1317639482.771, 146.281, 997.283, 994.675, 4.142
1407, 1317639483.599, 147.109, 1003.719, 1000.941, 4.118
1415, 1317639484.427, 147.937, 1011.290, 1008.416, 4.076
1423, 1317639485.256, 148.766, 1019.786, 1016.857, 3.999
1431, 1317639486.085, 149.596, 1028.845, 1025.885, 3.929
1439, 1317639486.915, 150.425, 1038.182, 1035.223, 3.816
1447, 1317639487.744, 151.254, 1047.969, 1044.897, 3.838
1455, 1317639488.573, 152.083, 1058.112, 1054.952, 3.861
1463, 1317639489.402, 152.912, 1068.576, 1065.310, 3.867
1471, 1317639490.231, 153.741, 1079.075, 1075.837, 3.829
1479, 1317639491.059, 154.570, 1089.416, 1086.355, 3.623
1487, 1317639491.889, 155.399, 1099.511, 1096.686, 3.437
1495, 1317639492.718, 156.228, 1109.055, 1106.306, 3.485
1503, 1317639493.547, 157.057, 1117.191, 1114.783, 3.296
1511, 1317639494.376, 157.886, 1123.950, 1121.811, 3.178
1519, 1317639495.204, 158.714, 1129.316, 1127.362, 3.090
1527, 1317639496.032, 159.542, 1133.828, 1131.913, 3.087
1535, 1317639496.861, 160.371, 1138.173, 1136.211, 3.081
1543, 1317639497.691, 161.201, 1142.058, 1140.483, 2.941
1551, 1317639498.522, 162.032, 1146.598, 1144.970, 2.888
1559, 1317639499.352, 162.862, 1151.913, 1150.141, 2.915
1567, 1317639500.181, 163.692, 1158.212, 1156.286, 2.960
1575, 1317639501.011, 164.521, 1165.164, 1163.179, 2.956
1583, 1317639501.841, 165.351, 1172.062, 1170.025, 3.029
1591, 1317639502.670, 166.180, 1178.899, 1176.758, 3.079
1599, 1317639503.498, 167.009, 1185.982, 1183.804, 3.168
1607, 1317639504.328, 167.838, 1193.156, 1191.000, 3.239
1615, 1317639505.157, 168.668, 1200.182, 1198.037, 3.304
1623, 1317639505.986, 169.496, 1207.291, 1205.137, 3.372
1631, 1317639506.815, 170.325, 1214.666, 1212.522, 3.474
1639, 1317639507.644, 171.154, 1222.554, 1220.295, 3.563
1647, 1317639508.473, 171.983, 1230.370, 1228.224, 3.620
1655, 1317639509.302, 172.813, 1238.067, 1235.929, 3.750
1663, 1317639510.131, 173.641, 1245.416, 1243.352, 3.898
1671, 1317639510.960, 174.470, 1251.875, 1249.968, 4.008
1679, 1317639511.790, 175.300, 1257.323, 1255.491, 4.073
1687, 1317639512.619, 176.129, 1262.767, 1260.923, 4.145
1695, 1317639513.448, 176.958, 1268.774, 1266.822, 4.241
1703, 1317639514.277, 177.787, 1275.289, 1273.316, 4.401
1711, 1317639515.106, 178.616, 1282.618, 1280.511, 4.524
1719, 1317639515.935, 179.445, 1290.398, 1288.238, 4.664
1727, 1317639516.764, 180.274, 1298.135, 1295.981, 4.820
1735, 1317639517.594, 181.104, 1305.676, 1303.567, 4.970
1743, 1317639518.423, 181.933, 1313.087, 1310.977, 5.116
1751, 1317639519.252, 182.762, 1319.503, 1317.570, 5.266
1759, 1317639520.081, 183.591, 1324.585, 1322.781, 5.423
1767, 1317639520.908, 184.418, 1329.101, 1327.406, 5.693
1775, 1317639521.738, 185.248, 1333.870, 1332.161, 5.751
1783, 1317639522.569, 186.079, 1339.118, 1337.386, 5.775
1791, 1317639523.398, 186.909, 1344.838, 1343.028, 5.895
1799, 1317639524.228, 187.738, 1350.919, 1349.041, 6.049
1807, 1317639525.057, 188.567, 1357.131, 1355.213, 6.148
1815, 1317639525.886, 189.397, 1363.577, 1361.613, 6.303
1823, 1317639526.716, 190.226, 1370.365, 1368.336, 6.481
1831, 1317639527.545, 191.055, 1377.163, 1375.109, 6.634
1839, 1317639528.374, 191.884, 1384.093, 1381.961, 6.776
1847, 1317639529.203, 192.714, 1391.211, 1389.055, 6.972
1855, 1317639530.033, 193.543, 1398.446, 1396.266, 7.152
1863, 1317639530.862, 194.372, 1405.588, 1403.421, 7.321
1871, 1317639531.899, 195.409, 1414.263, 1412.073, 7.577
1879, 1317639532.728, 196.238, 1420.510, 1418.425, 7.704
1887, 1317639533.661, 197.171, 1426.554, 1424.254, 8.039
1895, 1317639534.491, 198.001, 1431.052, 1428.816, 8.109
1903, 1317639535.319, 198.829, 1434.241, 1432.580, 7.999
1911, 1317639536.147, 199.657, 1436.465, 1434.784, 8.201
1919, 1317639536.975, 200.486, 1438.708, 1436.839, 8.470
1927, 1317639537.803, 201.314, 1441.453, 1439.630, 8.442
1935, 1317639538.633, 202.143, 1444.946, 1443.317, 8.313
1943, 1317639539.464, 202.974, 1449.767, 1447.252, 8.864
1951, 1317639540.294, 203.804, 1455.833, 1453.058, 9.023
1959, 1317639541.124, 204.634, 1463.013, 1460.050, 9.156
1967, 1317639541.953, 205.463, 1470.736, 1467.699, 9.201
1975, 1317639542.782, 206.292, 1478.877, 1475.721, 9.292
1983, 1317639543.612, 207.122, 1486.963, 1483.886, 9.256
1991, 1317639544.441, 207.951, 1495.141, 1492.114, 9.256
1999, 1317639545.270, 208.780, 1503.322, 1500.339, 9.262
2007, 1317639546.099, 209.609, 1511.446, 1508.503, 9.232
2015, 1317639546.928, 210.438, 1519.493, 1516.628, 9.206
2023, 1317639547.758, 211.268, 1527.507, 1524.645, 9.203
2031, 1317639548.587, 212.097, 1535.526, 1532.645, 9.241
2039, 1317639549.416, 212.926, 1543.345, 1540.473, 9.313
2047, 1317639550.245, 213.755, 1550.879, 1548.078, 9.338
2055, 1317639551.075, 214.585, 1557.916, 1555.113, 9.418
2063, 1317639551.904, 215.414, 1563.961, 1561.297, 9.399
2071, 1317639552.733, 216.243, 1568.821, 1566.205, 9.441
2079, 1317639553.561, 217.071, 1573.224, 1570.547, 9.514
2087, 1317639554.388, 217.898, 1577.673, 1574.952, 9.679
2095, 1317639556.462, 219.972, 1590.055, 1587.261, 9.412
2103, 1317639557.293, 220.803, 1596.500, 1593.550, 9.514
2111, 1317639558.123, 221.633, 1603.805, 1600.748, 9.589
2119, 1317639559.056, 222.566, 1612.503, 1609.467, 9.529
2127, 1317639559.885, 223.395, 1620.284, 1617.189, 9.465
2135, 1317639560.714, 224.224, 1628.102, 1625.022, 9.178
2143, 1317639561.543, 225.053, 1636.058, 1632.989, 8.899
2151, 1317639562.372, 225.882, 1644.043, 1640.932, 8.675
2159, 1317639563.202, 226.712, 1651.722, 1648.716, 8.482
2167, 1317639564.031, 227.541, 1659.233, 1656.218, 8.308
2175, 1317639564.860, 228.370, 1666.042, 1663.160, 8.154
2183, 1317639565.690, 229.200, 1671.942, 1669.124, 8.012
2191, 1317639566.519, 230.029, 1676.366, 1673.781, 7.836
2199, 1317639567.349, 230.859, 1679.219, 1676.858, 7.701
2207, 1317639568.178, 231.688, 1681.104, 1678.805, 7.622
2215, 1317639569.007, 232.517, 1683.294, 1680.866, 7.554
2223, 1317639569.836, 233.346, 1687.031, 1684.327, 7.632
2231, 1317639570.664, 234.175, 1691.946, 1689.146, 7.647
2239, 1317639572.738, 236.248, 1707.682, 1704.706, 7.497
2247, 1317639573.567, 237.078, 1714.661, 1711.734, 7.380
2255, 1317639574.397, 237.907, 1721.586, 1718.654, 7.298
2263, 1317639575.226, 238.736, 1727.685, 1724.936, 7.138
2271, 1317639576.055, 239.565, 1732.711, 1729.933, 6.993
2279, 1317639576.883, 240.393, 1737.234, 1734.492, 6.856
2287, 1317639577.713, 241.223, 1741.943, 1739.238, 6.785
2295, 1317639578.543, 242.053, 1747.681, 1744.799, 6.762
2303, 1317639579.372, 242.883, 1754.457, 1751.397, 6.725
2311, 1317639580.202, 243.712, 1762.123, 1758.934, 6.647
2319, 1317639581.031, 244.541, 1770.347, 1767.048, 6.554
2327, 1317639581.860, 245.370, 1778.505, 1775.167, 6.495
2335, 1317639582.689, 246.200, 1786.345, 1783.039, 6.397
2343, 1317639583.519, 247.029, 1794.047, 1790.724, 6.303
2351, 1317639584.348, 247.858, 1801.271, 1798.036, 6.243
2359, 1317639585.177, 248.687, 1807.484, 1804.346, 6.138
2367, 1317639586.007, 249.518, 1812.345, 1809.379, 6.088
2375, 1317639586.838, 250.348, 1817.019, 1813.958, 6.075
2383, 1317639587.668, 251.178, 1821.512, 1818.504, 6.029
2391, 1317639588.497, 252.007, 1826.442, 1823.473, 6.009
2399, 1317639589.324, 252.835, 1832.258, 1829.054, 6.115
2407, 1317639590.152, 253.662, 1838.561, 1835.128, 6.255
2415, 1317639590.981, 254.491, 1845.343, 1841.782, 6.454
2423, 1317639591.810, 255.320, 1852.686, 1849.046, 6.582
2431, 1317639592.639, 256.149, 1860.777, 1857.006, 6.796
2439, 1317639593.468, 256.978, 1869.318, 1865.519, 6.894
2447, 1317639594.297, 257.807, 1877.835, 1874.063, 6.962
2455, 1317639595.126, 258.636, 1886.269, 1882.495, 7.075
2463, 1317639595.956, 259.466, 1894.618, 1890.899, 7.029
2471, 1317639596.785, 260.295, 1902.756, 1899.129, 7.024
2479, 1317639597.614, 261.124, 1910.749, 1907.203, 6.952
2487, 1317639598.443, 261.953, 1918.723, 1915.197, 7.004
2495, 1317639599.273, 262.783, 1926.727, 1923.218, 7.097
2503, 1317639600.102, 263.612, 1934.853, 1931.277, 7.167
2511, 1317639600.931, 264.441, 1943.018, 1939.389, 7.298
2519, 1317639601.760, 265.270, 1950.883, 1947.280, 7.367
2527, 1317639602.590, 266.100, 1957.966, 1954.481, 7.353
2535, 1317639603.419, 266.929, 1964.080, 1960.661, 7.404
2543, 1317639604.248, 267.758, 1969.485, 1966.066, 7.493
2551, 1317639605.077, 268.587, 1974.939, 1971.489, 7.621
2559, 1317639605.907, 269.417, 1981.153, 1977.669, 7.707
2567, 1317639606.736, 270.246, 1988.363, 1984.736, 7.870
2575, 1317639607.565, 271.075, 1996.489, 1992.653, 8.210
2583, 1317639608.394, 271.904, 2005.091, 2001.196, 8.465
2591, 1317639609.224, 272.734, 2013.630, 2009.722, 8.656
2599, 1317639610.053, 273.563, 2021.976, 2018.090, 8.823
2607, 1317639610.882, 274.392, 2029.908, 2026.071, 8.956
2615, 1317639611.711, 275.221, 2036.874, 2033.146, 9.118
2623, 1317639612.540, 276.050, 2042.859, 2039.209, 9.216
2631, 1317639613.371, 276.881, 2047.333, 2043.975, 9.178
2639, 1317639614.204, 277.714, 2051.068, 2047.566, 9.918
2647, 1317639615.034, 278.544, 2054.411, 2050.766, 9.342
2655, 1317639615.863, 279.373, 2058.069, 2054.127, 9.137
2663, 1317639616.689, 280.199, 2062.619, 2058.480, 9.075
2671, 1317639617.517, 281.027, 2068.113, 2063.858, 9.054
2679, 1317639618.346, 281.856, 2074.544, 2070.233, 9.090
2687, 1317639619.175, 282.686, 2081.799, 2077.379, 9.142
2695, 1317639620.005, 283.515, 2089.507, 2085.005, 9.204
2703, 1317639620.834, 284.344, 2097.354, 2092.823, 9.259
2711, 1317639621.663, 285.173, 2105.132, 2100.591, 9.349
2719, 1317639622.492, 286.002, 2112.729, 2108.218, 9.450
2727, 1317639623.321, 286.832, 2120.112, 2115.569, 9.570
2735, 1317639624.150, 287.660, 2127.242, 2122.740, 9.741
2743, 1317639624.980, 288.490, 2134.223, 2129.775, 9.893
2751, 1317639625.809, 289.319, 2141.156, 2136.632, 9.974
2759, 1317639626.638, 290.148, 2147.896, 2143.368, 10.143
2767, 1317639627.468, 290.978, 2154.533, 2149.982, 10.326
2775, 1317639628.401, 291.911, 2161.704, 2157.236, 10.604
2783, 1317639629.230, 292.740, 2167.835, 2163.363, 10.868
2791, 1317639630.060, 293.570, 2172.840, 2168.520, 11.024
2799, 1317639630.890, 294.400, 2176.440, 2172.240, 11.064
2807, 1317639631.720, 295.230, 2179.411, 2175.210, 11.107
2815, 1317639632.550, 296.060, 2182.309, 2178.139, 11.150
2823, 1317639633.379, 296.889, 2186.073, 2181.721, 11.087
2831, 1317639634.206, 297.716, 2191.328, 2186.741, 10.971
2839, 1317639635.034, 298.544, 2198.088, 2193.345, 10.839
2847, 1317639635.862, 299.372, 2206.083, 2201.220, 10.713
2855, 1317639636.691, 300.201, 2214.056, 2209.358, 10.758
2863, 1317639637.520, 301.030, 2222.075, 2217.442, 10.765
2871, 1317639638.350, 301.860, 2229.952, 2225.409, 10.809
2879, 1317639639.179, 302.689, 2237.831, 2233.271, 10.824
2887, 1317639640.008, 303.518, 2246.113, 2241.465, 10.784
2895, 1317639640.837, 304.347, 2254.627, 2249.873, 10.760
2903, 1317639641.666, 305.176, 2262.951, 2258.261, 10.795
2911, 1317639642.807, 306.317, 2273.071, 2267.995, 10.667
2919, 1317639644.054, 307.564, 2280.636, 2276.432, 11.210
2927, 1317639644.885, 308.395, 2285.056, 2280.823, 11.179
2935, 1317639645.713, 309.223, 2289.870, 2285.438, 10.998
2943, 1317639646.542, 310.052, 2295.154, 2290.581, 10.884
2951, 1317639647.370, 310.880, 2301.445, 2296.666, 10.691
2959, 1317639648.199, 311.709, 2308.772, 2303.840, 10.448
2967, 1317639649.027, 312.537, 2317.156, 2312.038, 10.269
2975, 1317639649.856, 313.367, 2326.002, 2320.809, 10.079
2983, 1317639650.686, 314.196, 2335.103, 2329.808, 9.886
2991, 1317639651.515, 315.025, 2344.116, 2338.759, 9.726
2999, 1317639652.344, 315.854, 2352.887, 2347.499, 9.501
3007, 1317639653.173, 316.683, 2361.411, 2355.995, 9.276
3015, 1317639654.002, 317.512, 2369.567, 2364.169, 9.026
3023, 1317639654.831, 318.342, 2376.664, 2371.421, 8.749
3031, 1317639655.660, 319.170, 2382.644, 2377.458, 8.504
3039, 1317639656.486, 319.997, 2387.209, 2382.086, 8.087
3047, 1317639657.314, 320.824, 2391.185, 2385.967, 7.757
3055, 1317639658.145, 321.655, 2395.253, 2390.124, 7.653
3063, 1317639658.976, 322.486, 2400.138, 2394.991, 7.539
3071, 1317639659.806, 323.316, 2406.195, 2400.831, 7.308
3079, 1317639660.635, 324.145, 2413.371, 2407.807, 7.111
3087, 1317639661.464, 324.974, 2421.541, 2415.820, 6.882
3095, 1317639662.293, 325.803, 2430.018, 2424.286, 6.740
3103, 1317639663.123, 326.633, 2438.619, 2432.826, 6.626
3111, 1317639663.952, 327.462, 2447.214, 2441.368, 6.461
3119, 1317639664.781, 328.291, 2456.080, 2450.258, 6.406
3127, 1317639665.610, 329.120, 2465.370, 2459.529, 6.318
3135, 1317639666.439, 329.949, 2474.877, 2469.003, 6.209
3143, 1317639667.267, 330.777, 2484.207, 2478.378, 6.183
3151, 1317639668.096, 331.606, 2493.461, 2487.621, 6.099
3159, 1317639668.925, 332.435, 2502.581, 2496.702, 6.078
3167, 1317639669.754, 333.264, 2511.360, 2505.564, 6.129
3175, 1317639670.583, 334.093, 2519.815, 2514.024, 6.188
3183, 1317639671.413, 334.923, 2527.236, 2521.598, 6.255
3191, 1317639672.242, 335.752, 2533.555, 2528.023, 6.382
3199, 1317639673.071, 336.581, 2538.329, 2533.021, 6.583
3207, 1317639673.902, 337.412, 2541.977, 2536.798, 6.683
3215, 1317639674.732, 338.242, 2545.276, 2540.128, 6.690
3223, 1317639675.562, 339.072, 2549.007, 2543.738, 6.544
3231, 1317639676.494, 340.004, 2554.041, 2548.682, 6.299
3239, 1317639677.321, 340.831, 2559.614, 2554.060, 6.043
3247, 1317639678.150, 341.660, 2566.428, 2560.667, 5.733
3255, 1317639678.978, 342.489, 2574.329, 2568.377, 5.375
3263, 1317639679.807, 343.317, 2582.352, 2576.424, 5.088
3271, 1317639680.636, 344.147, 2590.225, 2584.299, 4.881
3279, 1317639681.466, 344.976, 2598.011, 2592.011, 4.706
3287, 1317639682.295, 345.805, 2605.239, 2599.375, 4.562
3295, 1317639683.124, 346.634, 2611.129, 2605.472, 4.512
3303, 1317639684.058, 347.568, 2615.714, 2610.202, 4.522
3311, 1317639684.888, 348.398, 2619.296, 2613.848, 4.487
3319, 1317639685.718, 349.228, 2622.937, 2617.544, 4.356
3327, 1317639686.547, 350.057, 2626.965, 2621.697, 4.372
3335, 1317639687.375, 350.885, 2631.123, 2625.834, 4.387
3343, 1317639688.202, 351.712, 2635.440, 2630.101, 4.343
3351, 1317639689.029, 352.539, 2639.899, 2634.470, 4.278
3359, 1317639689.855, 353.365, 2644.065, 2638.539, 3.896
3367, 1317639690.683, 354.193, 2648.085, 2642.361, 3.610
3375, 1317639691.513, 355.023, 2652.037, 2646.335, 3.432
3383, 1317639692.344, 355.854, 2656.553, 2650.858, 3.367
3391, 1317639693.175, 356.685, 2662.369, 2656.544, 3.217
3399, 1317639694.004, 357.514, 2669.532, 2663.437, 3.094
3407, 1317639694.834, 358.344, 2677.614, 2671.403, 3.092
3415, 1317639695.663, 359.173, 2686.343, 2680.048, 3.009
3423, 1317639696.492, 360.002, 2694.955, 2688.642, 3.000
3431, 1317639697.321, 360.831, 2703.176, 2696.877, 3.131
3439, 1317639698.150, 361.660, 2710.178, 2704.100, 3.255
3447, 1317639698.979, 362.490, 2715.552, 2709.722, 3.374
3455, 1317639699.809, 363.319, 2718.869, 2713.327, 3.461
3463, 1317639700.638, 364.148, 2720.817, 2715.382, 3.535
3471, 1317639701.468, 364.978, 2722.638, 2717.209, 3.553
3479, 1317639702.298, 365.808, 2725.305, 2719.900, 3.582
3487, 1317639703.127, 366.637, 2729.027, 2723.530, 3.479
3495, 1317639703.955, 367.465, 2734.236, 2728.420, 3.183
3503, 1317639704.781, 368.291, 2740.788, 2734.798, 3.013
3511, 1317639705.609, 369.120, 2748.708, 2742.557, 2.840
3519, 1317639706.439, 369.949, 2757.846, 2751.555, 2.690
3527, 1317639707.268, 370.778, 2767.605, 2761.262, 2.627
3535, 1317639708.097, 371.607, 2777.518, 2771.227, 2.720
3543, 1317639708.926, 372.436, 2787.661, 2781.310, 2.829
3551, 1317639709.756, 373.266, 2797.922, 2791.490, 2.975
3559, 1317639710.585, 374.095, 2808.175, 2801.691, 3.214
3567, 1317639711.414, 374.924, 2818.241, 2811.764, 3.449
3575, 1317639712.243, 375.753, 2827.794, 2821.456, 3.750
3583, 1317639713.073, 376.583, 2836.494, 2830.164, 3.995
3591, 1317639713.902, 377.412, 2843.934, 2837.752, 4.223
3599, 1317639714.731, 378.241, 2849.795, 2843.803, 4.506
3607, 1317639715.559, 379.069, 2854.334, 2848.319, 4.814
3615, 1317639716.384, 379.895, 2858.460, 2852.339, 5.253
3623, 1317639717.212, 380.722, 2862.530, 2856.418, 5.473
3631, 1317639718.045, 381.555, 2866.849, 2860.966, 5.524
3639, 1317639718.877, 382.387, 2872.323, 2866.385, 5.665
3647, 1317639719.708, 383.218, 2879.160, 2873.018, 5.921
3655, 1317639720.537, 384.047, 2887.088, 2880.719, 6.196
3663, 1317639721.366, 384.876, 2895.698, 2889.214, 6.375
3671, 1317639722.195, 385.705, 2904.525, 2897.963, 6.591
3679, 1317639723.024, 386.534, 2913.214, 2906.644, 6.781
3687, 1317639723.854, 387.364, 2921.648, 2915.084, 6.968
3695, 1317639724.683, 388.193, 2929.215, 2922.710, 7.115
3703, 1317639725.511, 389.022, 2936.175, 2929.672, 7.329
3711, 1317639726.341, 389.851, 2943.296, 2936.750, 7.526
3719, 1317639727.171, 390.681, 2951.259, 2944.623, 7.765
3727, 1317639728.000, 391.510, 2960.313, 2953.459, 8.148
3735, 1317639728.829, 392.339, 2969.818, 2962.937, 8.407
3743, 1317639729.658, 393.168, 2979.221, 2972.313, 8.707
3751, 1317639730.487, 393.997, 2988.448, 2981.529, 8.953
3759, 1317639731.316, 394.826, 2997.577, 2990.607, 9.219
3767, 1317639732.145, 395.655, 3006.347, 2999.427, 9.405
3775, 1317639732.974, 396.484, 3015.003, 3007.986, 9.686
3783, 1317639733.803, 397.314, 3023.657, 3016.603, 9.909
3791, 1317639734.633, 398.143, 3032.462, 3025.412, 10.178
3799, 1317639735.462, 398.972, 3041.546, 3034.463, 10.441
3807, 1317639736.291, 399.801, 3050.633, 3043.543, 10.714
3815, 1317639737.120, 400.630, 3059.300, 3052.265, 10.982
3823, 1317639737.949, 401.459, 3066.940, 3060.035, 11.139
3831, 1317639738.779, 402.289, 3073.299, 3066.588, 11.279
3839, 1317639739.608, 403.118, 3078.256, 3071.678, 11.307
3847, 1317639740.437, 403.947, 3082.083, 3075.622, 11.443
3855, 1317639741.266, 404.776, 3085.395, 3078.913, 11.621
3863, 1317639742.096, 405.606, 3088.704, 3082.222, 11.716
3871, 1317639742.925, 406.435, 3092.129, 3085.653, 11.826
3879, 1317639743.754, 407.264, 3095.172, 3088.739, 11.875
3887, 1317639744.582, 408.092, 3097.853, 3091.317, 11.927
3895, 1317639745.409, 408.919, 3100.915, 3094.132, 12.212
3903, 1317639746.237, 409.747, 3104.881, 3097.820, 12.570
3911, 1317639747.066, 410.576, 3109.783, 3102.643, 12.699
3919, 1317639747.896, 411.406, 3116.032, 3108.720, 12.825
3927, 1317639748.727, 412.237, 3123.538, 3116.160, 12.821
3935, 1317639749.556, 413.066, 3132.329, 3124.827, 12.835
3943, 1317639750.385, 413.895, 3141.814, 3134.234, 12.797
3951, 1317639751.214, 414.724, 3151.219, 3143.762, 12.576
3959, 1317639752.043, 415.553, 3160.584, 3153.130, 12.474
3967, 1317639752.872, 416.382, 3169.781, 3162.319, 12.383
3975, 1317639753.701, 417.211, 3179.044, 3171.471, 12.394
3983, 1317639754.529, 418.040, 3188.382, 3180.771, 12.344
3991, 1317639755.358, 418.868, 3197.794, 3190.280, 12.166
3999, 1317639756.187, 419.697, 3207.531, 3199.986, 12.105
4007, 1317639757.016, 420.526, 3217.392, 3209.923, 11.944
4015, 1317639757.845, 421.355, 3227.429, 3219.967, 11.861
4023, 1317639758.674, 422.184, 3237.360, 3229.967, 11.705
4031, 1317639759.503, 423.013, 3247.376, 3239.993, 11.623
4039, 1317639760.332, 423.842, 3257.221, 3249.950, 11.445
4047, 1317639761.161, 424.671, 3267.035, 3259.814, 11.327
4055, 1317639761.990, 425.500, 3276.875, 3269.625, 11.302
4063, 1317639762.819, 426.329, 3286.487, 3279.370, 11.096
4071, 1317639763.648, 427.158, 3295.946, 3288.976, 10.897
4079, 1317639764.476, 427.986, 3305.607, 3298.541, 10.928
4087, 1317639765.305, 428.815, 3315.337, 3308.564, 10.622
4095, 1317639766.135, 429.645, 3325.234, 3318.573, 10.486
4103, 1317639766.964, 430.474, 3335.075, 3328.422, 10.441
4111, 1317639767.792, 431.302, 3344.695, 3338.115, 10.360
4119, 1317639768.621, 432.131, 3354.379, 3347.821, 10.307
4127, 1317639769.450, 432.961, 3364.257, 3357.670, 10.314
4135, 1317639770.280, 433.790, 3374.318, 3367.727, 10.301
4143, 1317639771.109, 434.619, 3384.486, 3377.965, 10.213
4151, 1317639771.938, 435.448, 3394.929, 3388.445, 10.159
4159, 1317639772.767, 436.277, 3405.442, 3399.065, 10.065
4167, 1317639773.596, 437.106, 3416.076, 3409.668, 10.111
4175, 1317639774.425, 437.935, 3426.534, 3420.168, 10.114
4183, 1317639775.254, 438.764, 3437.079, 3430.669, 10.237
4191, 1317639776.083, 439.593, 3447.520, 3441.196, 10.237
4199, 1317639776.912, 440.422, 3457.981, 3451.700, 10.317
4207, 1317639777.741, 441.251, 3468.433, 3462.112, 10.472
4215, 1317639778.570, 442.080, 3478.811, 3472.524, 10.587
4223, 1317639779.399, 442.909, 3489.276, 3483.011, 10.747
4231, 1317639780.228, 443.738, 3499.739, 3493.580, 10.894
4239, 1317639781.057, 444.567, 3510.402, 3504.220, 11.163
4247, 1317639781.886, 445.396, 3520.962, 3514.871, 11.324
4255, 1317639782.715, 446.225, 3531.402, 3525.380, 11.529
4263, 1317639783.544, 447.054, 3541.586, 3535.672, 11.701
4271, 1317639784.373, 447.883, 3551.519, 3545.710, 11.898
4279, 1317639785.202, 448.713, 3560.688, 3555.009, 12.072
4287, 1317639786.032, 449.542, 3568.901, 3563.357, 12.224
4295, 1317639786.860, 450.370, 3575.788, 3570.346, 12.412
4303, 1317639787.689, 451.199, 3581.824, 3576.473, 12.564
4311, 1317639788.517, 452.027, 3587.565, 3582.175, 12.639
4319, 1317639789.450, 452.960, 3593.539, 3588.233, 12.431
4327, 1317639790.282, 453.792, 3598.630, 3593.372, 12.276
4335, 1317639791.112, 454.622, 3603.370, 3598.162, 12.103
4343, 1317639791.941, 455.451, 3607.279, 3602.144, 11.978
4351, 1317639792.770, 456.280, 3609.913, 3604.940, 11.804
4359, 1317639793.598, 457.108, 3612.079, 3606.941, 11.837
4367, 1317639794.426, 457.936, 3614.207, 3608.968, 11.837
4375, 1317639795.254, 458.765, 3617.234, 3611.841, 11.856
4383, 1317639796.083, 459.593, 3621.408, 3615.775, 11.774
4391, 1317639796.913, 460.423, 3626.969, 3621.127, 11.380
4399, 1317639797.743, 461.253, 3633.428, 3627.657, 10.981
4407, 1317639798.572, 462.082, 3640.945, 3635.088, 10.622
4415, 1317639799.402, 462.912, 3649.276, 3643.280, 10.288
4423, 1317639800.231, 463.741, 3657.979, 3651.957, 9.940
4431, 1317639801.060, 464.570, 3666.884, 3660.893, 9.570
4439, 1317639801.889, 465.399, 3676.132, 3670.055, 9.154
4447, 1317639802.718, 466.228, 3685.611, 3679.483, 8.708
4455, 1317639803.547, 467.057, 3695.154, 3689.047, 8.296
4463, 1317639804.376, 467.886, 3704.489, 3698.439, 7.962
4471, 1317639805.205, 468.715, 3713.658, 3707.599, 7.582


==> fig/kitti_00/UNIFORM_SAMPLING.txt <==
# timestamp x y z qx qy qz qw
1317639335.66043 5.237 0.136 0.038 -0.00110 -0.00211 0.01385 0.99990
1317639336.489933 11.763 0.433 0.065 0.00011 0.00050 0.02528 0.99968
1317639337.319284 18.886 0.874 0.110 -0.00238 -0.00086 0.03101 0.99952
1317639338.148686 26.349 1.349 0.138 -0.00186 0.00212 0.02899 0.99958
1317639338.977744 34.181 1.810 0.150 0.00307 0.00123 0.03090 0.99952
1317639339.807147 42.154 2.352 0.152 -0.00027 0.00711 0.03349 0.99941
1317639340.636504 50.028 2.928 0.129 -0.00245 0.00413 0.03587 0.99935
1317639341.465952 57.707 3.487 0.131 0.00306 0.01220 0.03769 0.99921
1317639342.295184 64.904 4.163 0.105 -0.00317 0.00666 0.04231 0.99908
1317639343.124414 71.252 4.793 0.098 -0.00799 0.00684 0.04777 0.99880
1317639343.953773 76.406 5.312 0.129 -0.00366 0.00019 0.04815 0.99883
1317639344.783793 80.559 5.510 0.138 -0.00806 0.00748 0.00532 0.99992
1317639345.615262 83.837 5.017 0.132 -0.00753 0.00987 -0.15300 0.98815
1317639346.964666 87.266 1.540 0.143 -0.00903 0.00629 -0.52013 0.85402
1317639347.896197 88.280 -1.879 0.183 -0.00580 -0.00523 -0.64154 0.76705
1317639348.724783 88.643 -5.685 0.260 -0.00275 -0.00714 -0.68322 0.73018
1317639349.554034 88.808 -10.600 0.336 0.00111 -0.01117 -0.69388 0.72000
1317639350.383248 89.076 -16.600 0.425 0.00459 -0.01015 -0.68356 0.72981
1317639351.212816 89.662 -23.054 0.570 -0.00316 -0.00753 -0.68052 0.73269
1317639352.042314 90.130 -29.637 0.731 -0.00589 -0.00209 -0.68948 0.72428
1317639352.871907 90.186 -35.948 0.853 -0.00548 -0.00223 -0.71922 0.69476
1317639353.701247 89.704 -41.890 0.988 -0.00251 -0.00260 -0.74122 0.67126
1317639354.530134 89.239 -47.074 1.092 -0.00161 -0.00447 -0.73359 0.67958
1317639355.358358 89.474 -51.444 1.207 -0.00529 -0.00432 -0.65504 0.75556
1317639356.186132 91.273 -55.031 1.309 -0.00717 -0.00387 -0.46275 0.88645
1317639357.015298 94.306 -57.093 1.327 -0.00530 0.00640 -0.21409 0.97678
1317639357.847518 98.005 -57.890 1.310 -0.01210 0.00918 -0.10329 0.99454
1317639358.679312 102.420 -58.773 1.303 -0.02108 0.00227 -0.10862 0.99386
1317639359.508819 107.591 -59.978 1.289 -0.01217 -0.00090 -0.11454 0.99334
1317639360.337974 113.500 -61.277 1.266 -0.01433 0.00167 -0.10267 0.99461
1317639361.167402 119.970 -62.529 1.277 -0.01556 0.00427 -0.09975 0.99488
1317639361.996755 126.756 -63.939 1.286 -0.01358 0.00457 -0.10660 0.99420
1317639362.82601 133.373 -65.382 1.259 -0.00945 0.01563 -0.10684 0.99411
1317639363.65522 139.869 -66.683 1.306 -0.01427 0.00249 -0.09678 0.99520
1317639364.484433 146.295 -67.855 1.337 -0.01319 0.00349 -0.08327 0.99643
1317639365.31403 152.743 -68.718 1.301 -0.01539 0.00579 -0.06006 0.99806
1317639366.143327 159.363 -69.175 1.302 -0.01945 0.01134 -0.02783 0.99936
1317639366.972677 165.936 -69.373 1.231 -0.02564 0.01378 -0.01278 0.99950
1317639367.802132 172.585 -69.356 1.175 -0.01047 0.01152 0.01346 0.99979
1317639368.631864 179.316 -68.946 1.085 -0.01363 0.00696 0.03295 0.99934
1317639369.461653 186.121 -68.468 0.993 -0.00499 0.00263 0.03910 0.99922
1317639370.290861 192.838 -67.819 0.936 -0.01326 0.00938 0.04222 0.99898
1317639371.120433 199.315 -67.239 0.862 -0.01265 0.01634 0.04598 0.99873
1317639371.950117 204.916 -66.664 0.867 -0.01310 0.01153 0.03576 0.99921
1317639372.779452 210.128 -66.439 0.820 -0.01425 0.00818 0.00937 0.99982
1317639373.608513 215.299 -66.372 0.746 -0.01905 0.00646 0.00595 0.99978
1317639374.437697 220.731 -66.212 0.688 -0.01590 0.01739 0.01935 0.99953
1317639375.26729 226.309 -66.000 0.570 0.00681 0.01310 0.02545 0.99957
1317639376.096826 231.776 -65.692 0.505 0.00947 0.00718 0.02670 0.99957
1317639376.925902 236.646 -65.414 0.415 0.01725 0.01682 0.04003 0.99891
1317639377.753975 240.580 -64.428 0.374 0.01960 0.01257 0.14575 0.98905
1317639379.203831 244.962 -60.180 0.218 -0.02557 0.01842 0.50645 0.86169
1317639381.800191 242.049 -49.972 -0.076 -0.01638 0.00424 0.60974 0.79242
1317639382.629833 243.834 -43.414 -0.284 -0.01674 0.00965 0.60578 0.79540
1317639383.458839 245.669 -36.620 -0.492 -0.01514 0.01588 0.61184 0.79068
1317639384.288185 247.276 -29.833 -0.665 -0.01519 0.00847 0.61621 0.78739
1317639385.117702 248.958 -23.282 -0.834 -0.01202 0.01143 0.61047 0.79187
1317639385.947006 250.564 -16.904 -1.020 -0.01177 0.01234 0.61586 0.78767
1317639386.776408 251.907 -10.711 -1.200 -0.01935 0.00890 0.62728 0.77850
1317639387.605932 253.032 -5.183 -1.356 -0.02591 0.00645 0.62497 0.78019
1317639388.435209 254.087 -0.581 -1.479 -0.02542 0.00594 0.61411 0.78879
1317639389.264469 255.062 2.920 -1.570 -0.02659 0.00926 0.59835 0.80074
1317639390.09358 255.838 5.238 -1.655 -0.02419 0.00831 0.58182 0.81292
1317639390.922899 256.140 6.098 -1.671 -0.01881 0.00496 0.57688 0.81660
1317639391.751918 256.154 6.179 -1.672 -0.01784 0.00394 0.57672 0.81674
1317639392.581198 256.183 6.229 -1.671 -0.01746 0.00373 0.57669 0.81676
1317639393.410557 256.393 6.780 -1.698 -0.01355 -0.00071 0.57120 0.82070
1317639394.240077 257.070 8.282 -1.703 -0.01635 0.00105 0.51788 0.85529
1317639395.070391 258.593 10.017 -1.735 -0.01746 0.01013 0.37727 0.92588
1317639395.900679 261.252 11.257 -1.817 -0.01545 0.00566 0.14358 0.98950
1317639396.832719 265.912 11.199 -1.850 -0.00879 0.00427 -0.08055 0.99670
1317639397.659935 271.043 10.018 -1.871 -0.00530 0.00353 -0.13489 0.99084
1317639398.488594 277.012 8.365 -1.911 -0.00350 0.00155 -0.13565 0.99075
1317639399.317975 283.863 6.485 -1.949 -0.00259 0.00181 -0.13432 0.99093
1317639400.147329 291.444 4.431 -1.984 -0.00237 0.00585 -0.13329 0.99106
1317639400.976318 299.525 2.290 -1.987 0.00045 0.00089 -0.12807 0.99176
1317639401.805574 307.686 0.222 -1.982 -0.00390 0.00711 -0.12381 0.99227
1317639402.634878 315.713 -1.749 -1.993 -0.00794 0.00785 -0.12430 0.99218
1317639403.464208 323.645 -3.709 -2.011 -0.01588 0.00593 -0.12559 0.99194
1317639404.293561 331.750 -5.742 -2.049 -0.01654 0.00791 -0.12693 0.99174
1317639405.122936 340.053 -7.864 -2.073 -0.01688 0.01053 -0.12768 0.99162
1317639405.952171 348.377 -10.030 -2.139 -0.01050 0.01146 -0.12712 0.99177
1317639406.781209 356.378 -12.122 -2.184 -0.00156 0.01193 -0.12481 0.99211
1317639407.610275 363.888 -13.996 -2.251 -0.00079 0.01180 -0.12143 0.99253
1317639408.439748 370.537 -15.635 -2.315 -0.00007 0.01172 -0.12508 0.99208
1317639409.269103 375.930 -17.026 -2.360 0.00080 0.00961 -0.13084 0.99136
1317639410.097783 379.958 -17.994 -2.391 -0.00073 0.00885 -0.10828 0.99408
1317639410.925386 383.540 -18.044 -2.443 -0.00324 0.01435 0.01920 0.99971
1317639411.856749 387.277 -16.533 -2.620 -0.00360 0.03054 0.26725 0.96314
1317639414.557304 391.990 -2.254 -3.160 -0.00581 0.01677 0.62645 0.77926
1317639415.386728 393.467 4.125 -3.400 -0.01199 0.01821 0.61481 0.78838
1317639416.215905 395.266 11.195 -3.723 -0.01165 0.02150 0.60921 0.79263
1317639417.044907 397.118 18.351 -4.026 -0.01339 0.02126 0.61320 0.78953
1317639417.874627 398.789 25.434 -4.320 -0.01521 0.01906 0.62294 0.78189
1317639418.703783 400.363 32.409 -4.635 -0.01882 0.01859 0.61713 0.78642
1317639419.533016 402.166 39.198 -4.949 -0.01879 0.01817 0.60083 0.79895
1317639420.362226 404.121 45.679 -5.249 -0.01731 0.02116 0.59068 0.80645
1317639421.191421 405.763 51.007 -5.448 -0.01219 0.02571 0.59903 0.80022
1317639422.02078 406.892 55.612 -5.625 -0.00799 0.02201 0.62162 0.78297
1317639422.850263 407.847 60.340 -5.759 -0.00650 0.01683 0.63669 0.77090
1317639423.679779 408.787 65.574 -5.969 -0.01983 0.02497 0.63731 0.76994
1317639424.509181 410.002 71.606 -6.299 -0.02238 0.02377 0.62583 0.77928
1317639425.338748 411.594 78.536 -6.608 -0.01435 0.00542 0.60797 0.79381
1317639426.167838 413.868 86.092 -6.927 -0.01699 0.01718 0.59485 0.80348
1317639426.996932 416.099 93.763 -7.252 -0.01279 0.01905 0.60357 0.79698
1317639427.825969 418.114 101.378 -7.555 -0.01486 0.02090 0.61081 0.79136
1317639428.655031 419.925 108.872 -7.904 -0.01522 0.02493 0.61917 0.78472
1317639429.484507 421.610 116.154 -8.277 -0.01428 0.02318 0.61782 0.78585
1317639430.313786 423.309 123.132 -8.630 -0.01748 0.02727 0.61462 0.78816
1317639431.142949 424.829 129.155 -8.953 -0.01380 0.03419 0.61485 0.78778
1317639431.972037 425.925 133.991 -9.180 -0.01443 0.02794 0.62769 0.77783
1317639432.799781 426.207 138.371 -9.377 -0.00822 0.02858 0.71118 0.70238
1317639433.627165 424.873 142.337 -9.513 -0.00536 0.02991 0.85717 0.51413
1317639434.872064 419.397 146.037 -9.653 -0.00389 0.02353 0.98239 0.18532
1317639435.704005 414.308 147.510 -9.642 0.00762 0.02462 0.99197 0.12380
1317639436.534024 408.179 148.825 -9.566 0.00457 0.01985 0.99445 0.10326
1317639437.363793 401.263 150.149 -9.478 0.00609 0.01528 0.99489 0.09961
1317639438.193169 393.968 151.680 -9.408 -0.00466 0.01184 0.99401 0.10855
1317639439.022201 386.663 153.291 -9.405 -0.00117 0.00749 0.99319 0.11626
1317639439.851417 379.240 155.095 -9.389 -0.00355 0.00795 0.99223 0.12410
1317639440.680652 371.820 156.919 -9.404 -0.00164 0.00517 0.99257 0.12158
1317639441.510051 364.603 158.726 -9.369 -0.00079 0.00548 0.99147 0.13018
1317639442.339308 357.342 160.602 -9.330 0.00069 0.00974 0.99251 0.12174
1317639443.168879 349.988 162.348 -9.302 0.00155 0.01109 0.99299 0.11766
1317639443.998377 342.411 164.179 -9.315 -0.00576 0.01463 0.99196 0.12560
1317639444.82729 334.722 166.066 -9.360 -0.00653 0.01456 0.99274 0.11922
1317639445.656713 326.961 167.856 -9.390 0.00326 0.01043 0.99355 0.11286
1317639446.486075 319.100 169.584 -9.327 -0.00101 0.01486 0.99368 0.11129
1317639447.315379 311.447 171.370 -9.267 -0.00086 0.01819 0.99285 0.11796
1317639448.144636 304.221 173.126 -9.238 -0.00261 0.02989 0.99235 0.11974
1317639448.97396 297.777 174.693 -9.222 -0.00476 0.01660 0.99110 0.13201
1317639449.802981 292.451 176.190 -9.223 -0.00476 0.02099 0.98996 0.13968
1317639450.631542 288.353 177.173 -9.193 -0.00059 0.02662 0.99473 0.09904
1317639451.769383 283.561 176.672 -9.134 0.00631 0.01696 0.99011 -0.13912
1317639454.467035 280.899 169.770 -8.897 0.01355 0.01132 0.95096 -0.30882
1317639455.296578 275.748 165.948 -8.697 0.00684 0.01572 0.94826 -0.31703
1317639456.125739 270.192 161.680 -8.517 0.00370 0.01965 0.94565 -0.32456
1317639456.955017 264.607 157.087 -8.344 0.00019 0.01772 0.93906 -0.34330
1317639457.78466 259.258 152.384 -8.194 0.00277 0.00802 0.93646 -0.35068
1317639458.613871 254.181 147.897 -7.996 0.00856 -0.00009 0.93905 -0.34367
1317639459.443346 249.760 144.275 -7.804 0.01006 0.00059 0.94600 -0.32401
1317639460.272613 245.809 141.327 -7.657 0.00817 0.00316 0.95201 -0.30595
1317639461.101523 241.912 138.468 -7.547 0.00264 0.01325 0.94441 -0.32848
1317639464.834258 238.478 128.032 -7.151 0.01287 0.00022 0.85193 -0.52350
1317639466.187234 236.722 125.409 -7.039 0.00818 0.00901 0.91944 -0.39305
1317639469.605989 229.275 120.124 -6.832 0.00361 0.02125 0.95648 -0.29100
1317639470.435114 224.023 116.652 -6.715 0.00072 0.02318 0.95893 -0.28269
1317639471.264408 218.301 112.990 -6.567 0.00261 0.02336 0.96026 -0.27810
1317639472.093712 212.361 109.124 -6.383 0.00320 0.02531 0.95719 -0.28832
1317639472.923243 206.648 105.256 -6.203 0.00522 0.02606 0.95557 -0.29358
1317639473.752223 201.083 101.491 -6.044 -0.00170 0.02581 0.95519 -0.29486
1317639474.581454 195.808 97.814 -5.900 -0.00144 0.02676 0.95376 -0.29939
1317639475.410689 191.094 94.457 -5.737 0.00184 0.02046 0.95325 -0.30149
1317639476.239849 186.774 91.387 -5.609 0.00157 0.02002 0.95519 -0.29530
1317639477.069131 183.235 89.073 -5.498 -0.00060 0.01798 0.96192 -0.27275
1317639477.898748 180.495 87.571 -5.444 -0.00360 0.01833 0.97216 -0.23357
1317639478.728009 178.713 86.833 -5.414 -0.00834 0.02217 0.98274 -0.18345
1317639479.557358 177.436 86.496 -5.411 -0.00697 0.02575 0.99167 -0.12601
1317639480.387331 175.832 86.378 -5.411 -0.00162 0.02441 0.99943 -0.02312
1317639481.217699 173.122 87.022 -5.471 -0.00303 0.01872 0.98521 0.17027
1317639482.046906 169.960 89.412 -5.559 -0.00455 0.02159 0.92341 0.38317
1317639482.874363 166.646 93.607 -5.758 -0.01136 0.02150 0.87988 0.47457
1317639483.702205 163.133 99.139 -6.039 -0.01103 0.02691 0.87116 0.49014
1317639484.530884 159.060 105.722 -6.356 -0.00649 0.02919 0.87526 0.48272
1317639485.360046 154.351 112.882 -6.683 -0.00785 0.03010 0.88111 0.47188
1317639486.189126 149.244 120.356 -7.019 -0.00736 0.03186 0.88319 0.46788
1317639487.018321 143.902 128.151 -7.381 -0.01124 0.02926 0.88153 0.47109
1317639487.847505 138.513 136.304 -7.824 -0.01006 0.03338 0.87851 0.47645
1317639488.676615 132.926 144.857 -8.259 -0.00929 0.03117 0.87745 0.47856
1317639489.505441 127.209 153.630 -8.689 -0.01061 0.03197 0.87827 0.47698
1317639490.334127 121.464 162.323 -9.132 -0.01210 0.03318 0.87987 0.47389
1317639491.163139 115.676 170.963 -9.590 -0.01756 0.03476 0.88091 0.47169
1317639491.992252 110.071 179.321 -10.115 -0.01653 0.03609 0.88173 0.47008
1317639492.821391 104.832 187.021 -10.554 -0.01625 0.03372 0.88015 0.47321
1317639493.65091 100.384 193.684 -10.904 -0.01583 0.03558 0.87797 0.47713
1317639494.479999 96.848 199.150 -11.205 -0.01732 0.04045 0.87931 0.47422
1317639495.307698 93.471 203.022 -11.425 -0.01266 0.04553 0.92402 0.37941
1317639496.135848 89.495 205.127 -11.605 -0.02070 0.02656 0.98131 0.18945
1317639496.964583 85.286 205.401 -11.709 -0.01616 0.02450 0.99840 -0.04829
1317639497.898725 81.232 203.667 -11.719 -0.00283 0.02379 0.97393 -0.22557
1317639498.833766 76.598 201.057 -11.661 -0.00377 0.02922 0.96805 -0.24902
1317639499.663307 71.609 198.393 -11.612 -0.00602 0.03890 0.96581 -0.25623
1317639500.492347 66.010 194.791 -11.533 -0.00202 0.03893 0.95468 -0.29506
1317639501.322113 60.335 190.753 -11.331 -0.00047 0.02401 0.95796 -0.28589
1317639502.151488 54.396 187.242 -11.211 -0.00361 0.02291 0.97055 -0.23979
1317639502.980314 48.331 184.245 -11.116 -0.00105 0.02641 0.97361 -0.22666
1317639503.809546 41.886 180.961 -11.024 -0.00245 0.01903 0.97394 -0.22599
1317639504.639251 35.304 178.220 -10.934 -0.00363 0.01650 0.98764 -0.15584
1317639505.468228 28.458 176.607 -10.923 -0.01829 0.02363 0.99521 -0.09309
1317639506.296863 21.377 175.294 -11.023 -0.01363 0.02820 0.99573 -0.08682
1317639507.126095 13.961 174.356 -11.101 -0.00407 0.02940 0.99885 -0.03761
1317639507.95468 6.023 173.871 -11.182 -0.01003 0.03166 0.99907 -0.02737
1317639508.78416 -1.774 173.612 -11.292 -0.01510 0.02247 0.99958 0.01063
1317639509.613336 -9.229 174.206 -11.442 -0.01632 0.02094 0.99721 0.06985
1317639510.441996 -16.275 175.409 -11.624 -0.01653 0.03009 0.99625 0.07941
1317639511.271106 -22.152 176.155 -11.753 -0.01520 0.03235 0.99754 0.06035
1317639512.100532 -27.500 176.872 -11.860 -0.01886 0.03215 0.99622 0.07847
1317639512.929574 -33.067 177.764 -12.062 -0.02018 0.02949 0.99608 0.08086
1317639513.758708 -39.148 178.425 -12.282 -0.01535 0.01255 0.99840 0.05305
1317639514.58816 -45.958 179.033 -12.476 -0.01556 0.00883 0.99857 0.05035
1317639515.417153 -53.465 179.799 -12.734 -0.02629 0.00342 0.99804 0.05664
1317639516.245894 -61.244 180.620 -13.035 -0.02273 0.00386 0.99848 0.05010
1317639517.075256 -68.835 181.297 -13.296 -0.02601 0.00628 0.99840 0.04979
1317639517.904563 -76.262 182.070 -13.603 -0.02365 0.00778 0.99816 0.05521
1317639518.733747 -83.274 182.799 -13.825 -0.01590 0.00826 0.99812 0.05859
1317639519.563221 -89.146 183.605 -14.002 -0.01729 0.01574 0.99694 0.07453
1317639520.390617 -93.961 183.956 -14.121 -0.01728 0.03662 0.99897 -0.02052
1317639521.219002 -98.353 182.711 -14.129 -0.00892 0.03442 0.98121 -0.18966
1317639522.04971 -102.648 180.320 -14.144 -0.00586 0.01577 0.96620 -0.25725
1317639522.880149 -107.406 177.721 -14.116 0.00011 0.01457 0.97108 -0.23832
1317639523.70936 -112.627 175.072 -14.103 -0.00434 0.01327 0.97500 -0.22178
1317639524.538596 -118.098 172.345 -14.111 -0.00960 0.00884 0.97396 -0.22635
1317639525.368068 -123.780 169.570 -14.120 -0.00209 0.00835 0.97475 -0.22313
1317639526.197496 -129.704 166.725 -14.109 -0.00751 0.01441 0.97579 -0.21812
1317639527.026724 -135.811 163.769 -14.070 -0.00175 0.01905 0.97412 -0.22524
1317639527.855957 -141.903 160.725 -14.072 -0.00688 0.00994 0.97456 -0.22378
1317639528.685309 -148.193 157.688 -14.110 -0.01071 0.01676 0.97408 -0.22534
1317639529.514469 -154.601 154.503 -14.156 -0.01058 0.01289 0.97515 -0.22092
1317639530.3438 -161.105 151.364 -14.212 -0.00771 0.01036 0.97615 -0.21671
1317639531.172966 -167.455 148.327 -14.228 -0.00993 0.01273 0.97471 -0.22290
1317639532.00234 -173.557 145.275 -14.203 -0.01014 0.01515 0.97301 -0.23003
1317639532.831737 -179.039 142.453 -14.211 -0.00966 0.01511 0.97264 -0.23162
1317639533.661341 -183.885 140.133 -14.213 -0.01093 0.01730 0.97888 -0.20340
1317639534.490521 -188.082 138.602 -14.251 -0.01942 0.02885 0.98668 -0.15892
1317639535.319227 -191.129 137.729 -14.303 -0.02142 0.03494 0.98702 -0.15526
1317639536.147355 -193.113 136.755 -14.333 -0.01450 0.03536 0.97000 -0.24007
1317639536.975436 -194.592 135.131 -14.297 -0.00961 0.02672 0.91353 -0.40578
1317639538.114377 -195.519 131.470 -14.114 0.00771 0.02602 0.72054 -0.69288
1317639538.945051 -194.545 127.638 -13.901 0.02409 0.02092 0.60564 -0.79510
1317639539.775219 -192.469 122.756 -13.557 0.03313 0.02295 0.53564 -0.84349
1317639540.605339 -189.411 117.061 -13.141 0.03228 0.01918 0.51745 -0.85489
1317639541.434907 -186.024 110.455 -12.656 0.02570 0.02270 0.52642 -0.84953
1317639542.264071 -182.528 103.395 -12.111 0.02465 0.02519 0.52898 -0.84790
1317639543.093255 -178.875 96.143 -11.603 0.02666 0.00985 0.52667 -0.84960
1317639543.922612 -175.204 88.896 -11.109 0.02733 0.01450 0.52799 -0.84869
1317639544.751548 -171.630 81.592 -10.611 0.02709 0.01506 0.53209 -0.84612
1317639545.580557 -167.940 74.322 -10.115 0.03037 0.01268 0.52425 -0.85093
1317639546.409949 -164.258 67.122 -9.590 0.02977 0.01662 0.52708 -0.84913
1317639547.239297 -160.680 59.979 -9.058 0.03151 0.01826 0.53300 -0.84533
1317639548.068602 -157.292 52.721 -8.577 0.02521 0.01543 0.54782 -0.83608
1317639548.897911 -154.275 45.376 -8.109 0.02134 0.01712 0.56335 -0.82576
1317639549.726904 -151.409 38.196 -7.668 0.01409 0.01949 0.55680 -0.83030
1317639550.556301 -148.585 31.417 -7.204 -0.00316 0.02552 0.55236 -0.83321
1317639551.385728 -146.097 25.249 -6.863 -0.00373 0.02665 0.56892 -0.82195
1317639552.214961 -144.290 19.985 -6.519 0.00502 0.02474 0.59835 -0.80083
1317639553.043643 -143.080 15.627 -6.332 -0.00427 0.03056 0.59487 -0.80323
1317639553.871064 -141.316 11.605 -6.087 -0.00043 0.03145 0.50122 -0.86475
1317639556.045752 -130.323 7.400 -5.549 0.02818 0.01413 -0.02610 -0.99916
1317639557.811654 -116.587 8.472 -5.213 0.04023 0.01392 -0.02386 -0.99881
1317639558.640937 -108.993 8.826 -5.004 0.04186 0.01597 -0.01323 -0.99891
1317639559.470569 -101.223 8.770 -4.750 0.03780 0.01215 0.02541 -0.99889
1317639560.299208 -93.487 8.173 -4.509 0.02104 0.00890 0.03200 -0.99923
1317639561.128227 -85.562 7.936 -4.306 0.01062 0.00739 0.00013 -0.99992
1317639561.957581 -77.611 8.197 -4.104 -0.00001 0.00525 -0.02766 -0.99960
1317639562.787102 -69.767 8.710 -3.911 0.00215 0.00925 -0.03051 -0.99949
1317639563.616307 -62.155 9.150 -3.718 0.00695 0.00535 -0.02392 -0.99967
1317639564.44564 -54.986 9.540 -3.538 0.00554 0.00555 -0.02890 -0.99955
1317639565.274989 -48.633 10.006 -3.370 0.00733 0.00783 -0.03599 -0.99929
1317639566.104293 -43.500 10.421 -3.248 0.01074 0.00538 -0.03835 -0.99919
1317639566.933863 -39.827 10.662 -3.166 0.01021 0.00146 -0.01599 -0.99982
1317639567.763339 -37.668 10.619 -3.120 0.01142 0.00350 0.02461 -0.99963
1317639568.592569 -35.764 10.454 -3.097 0.01772 0.00918 0.06107 -0.99793
1317639569.421393 -32.963 10.002 -2.988 0.02151 0.02049 0.07722 -0.99657
1317639570.249928 -28.565 9.503 -2.890 0.01697 0.00332 0.04308 -0.99892
1317639571.079224 -23.225 9.311 -2.762 0.00119 0.00990 -0.00405 -0.99994
1317639571.908969 -17.088 9.508 -2.672 -0.00446 0.00178 -0.01892 -0.99981
1317639572.738342 -10.369 9.802 -2.579 0.00071 0.00159 -0.01955 -0.99981
1317639573.567461 -3.356 10.097 -2.496 0.00352 0.00146 -0.01872 -0.99982
1317639574.396718 3.550 10.361 -2.382 -0.00111 0.00293 -0.02111 -0.99977
1317639575.225859 9.684 10.681 -2.259 -0.00157 0.00172 -0.02916 -0.99957
1317639576.054541 14.564 11.299 -2.157 -0.00137 0.00822 -0.08394 -0.99644
1317639576.882741 18.817 12.937 -2.132 0.01365 -0.00104 -0.21971 -0.97547
1317639577.712882 22.773 15.522 -2.209 0.03259 -0.00777 -0.30222 -0.95265
1317639578.542954 27.405 18.799 -2.374 0.02262 -0.00542 -0.30837 -0.95098
1317639579.372478 32.927 22.685 -2.528 0.01590 -0.00539 -0.29574 -0.95512
1317639580.201756 39.339 26.939 -2.624 0.00239 -0.00183 -0.28796 -0.95764
1317639581.030821 46.169 31.553 -2.741 0.00626 -0.00463 -0.29469 -0.95556
1317639581.860269 52.851 36.209 -2.825 0.00982 -0.00930 -0.29827 -0.95439
1317639582.689479 59.336 40.666 -2.922 0.00522 -0.00711 -0.29457 -0.95559
1317639583.51864 65.674 44.955 -3.030 -0.00075 -0.01479 -0.29575 -0.95515
1317639584.347824 71.597 49.122 -3.152 0.00225 -0.01528 -0.30555 -0.95205
1317639585.177229 76.591 52.753 -3.267 0.00925 -0.01713 -0.29947 -0.95391
1317639586.007491 80.812 55.322 -3.380 0.00975 -0.01558 -0.22995 -0.97303
1317639586.838094 85.096 56.686 -3.412 0.02579 -0.00199 -0.06080 -0.99782
1317639587.668066 89.543 55.982 -3.346 0.02733 0.00637 0.17306 -0.98451
1317639588.497038 93.585 53.132 -3.193 0.01823 0.01480 0.37190 -0.92798
1317639589.324478 97.103 48.615 -2.898 0.00627 0.01778 0.46721 -0.88395
1317639590.151896 100.499 43.409 -2.592 -0.00288 0.02698 0.47520 -0.87946
1317639590.980803 104.203 37.793 -2.188 -0.01755 0.03010 0.46844 -0.88281
1317639591.810138 108.382 31.724 -1.841 -0.00410 0.02531 0.46798 -0.88336
1317639592.639006 112.899 25.080 -1.516 -0.00427 0.02008 0.46875 -0.88309
1317639593.468113 117.722 18.070 -1.125 -0.00392 0.01990 0.46600 -0.88455
1317639594.297277 122.564 11.051 -0.738 -0.00241 0.02566 0.46333 -0.88581
1317639595.126367 127.418 4.153 -0.356 0.00143 0.01852 0.46540 -0.88490
1317639595.955693 132.170 -2.682 -0.005 0.00552 0.01366 0.46618 -0.88457
1317639596.784788 136.860 -9.381 0.307 0.00206 0.00890 0.45831 -0.88874
1317639597.613875 141.605 -15.771 0.667 0.00399 0.02068 0.44344 -0.89606
1317639598.443324 146.620 -21.976 1.022 0.01631 0.00952 0.43335 -0.90103
1317639599.272594 151.555 -28.223 1.294 0.01990 0.00311 0.45093 -0.89233
1317639600.101616 156.288 -34.824 1.603 0.01961 0.00627 0.46615 -0.88446
1317639600.930972 160.863 -41.525 1.911 0.02332 0.00643 0.47066 -0.88198
1317639601.760228 165.266 -48.086 2.160 0.01597 0.00600 0.47239 -0.88122
1317639602.589607 169.150 -53.984 2.458 0.02027 0.00681 0.48571 -0.87386
1317639603.418647 172.256 -59.164 2.650 0.01265 0.00938 0.49588 -0.86825
1317639604.247715 175.079 -63.790 2.908 0.00638 0.01080 0.48025 -0.87704
1317639605.076849 178.386 -68.115 3.111 0.01554 0.00935 0.43217 -0.90161
1317639605.906775 182.305 -72.924 3.297 0.02150 0.00602 0.43967 -0.89788
1317639606.736081 186.457 -78.759 3.539 0.02433 0.01136 0.47631 -0.87887
1317639607.564837 190.811 -85.639 3.806 0.01464 0.00727 0.48358 -0.87514
1317639608.39421 195.518 -92.851 4.094 0.00966 0.00910 0.47119 -0.88193
1317639609.223566 200.374 -99.903 4.370 0.01364 0.00817 0.46642 -0.88442
1317639610.05287 205.095 -106.744 4.596 0.01578 0.00690 0.46775 -0.88369
1317639610.882057 209.571 -113.319 4.885 0.01214 0.00668 0.46720 -0.88405
1317639611.710858 213.708 -118.952 5.096 0.01022 0.00184 0.44533 -0.89531
1317639612.540043 217.508 -123.503 5.282 0.01611 -0.00010 0.41526 -0.90956
1317639613.37115 220.444 -126.908 5.420 0.03254 -0.01069 0.47004 -0.88198
1317639614.204149 221.607 -130.313 5.544 0.02186 0.00232 0.67137 -0.74079
1317639615.034268 220.613 -133.472 5.664 0.00015 0.01137 0.84703 -0.53143
1317639615.862542 218.054 -135.991 5.694 0.00129 0.01248 0.94090 -0.33845
1317639616.688751 214.336 -138.568 5.725 -0.00203 0.01633 0.95647 -0.29136
1317639617.516859 209.865 -141.705 5.789 0.00373 0.01992 0.95344 -0.30091
1317639618.3461 204.640 -145.474 5.845 -0.00488 0.01538 0.95151 -0.30719
1317639619.175488 198.756 -149.710 5.980 -0.00093 0.01115 0.95334 -0.30168
1317639620.004746 192.516 -154.156 6.056 -0.00036 0.00984 0.95360 -0.30092
1317639620.834029 186.081 -158.683 6.158 -0.00538 0.01090 0.95351 -0.30111
1317639621.663093 179.740 -163.146 6.213 -0.00325 0.01621 0.95435 -0.29825
1317639622.492255 173.535 -167.490 6.344 -0.00392 0.01307 0.95386 -0.29995
1317639623.32146 167.572 -171.762 6.514 -0.00155 0.00783 0.95124 -0.30835
1317639624.150406 162.013 -176.219 6.574 -0.00267 0.00616 0.93855 -0.34508
1317639624.979882 156.898 -181.008 6.652 -0.00853 0.00689 0.92664 -0.37579
1317639625.808969 152.144 -186.071 6.728 -0.00490 0.01852 0.90932 -0.41565
1317639626.638322 147.998 -191.332 6.795 -0.00564 0.01644 0.89569 -0.44434
1317639627.467577 144.200 -196.765 6.891 -0.00062 0.01586 0.88106 -0.47273
1317639628.296859 140.895 -202.339 7.061 0.00351 0.01503 0.86235 -0.50608
1317639629.126234 138.160 -207.864 7.206 -0.00234 0.01003 0.84289 -0.53799
1317639629.95582 136.137 -212.589 7.320 0.00233 0.00813 0.83469 -0.55065
1317639630.785942 134.497 -215.964 7.401 -0.00863 0.00591 0.86075 -0.50892
1317639631.616045 132.741 -218.342 7.413 -0.00610 0.01140 0.91567 -0.40172
1317639632.445883 130.326 -219.903 7.441 -0.00204 0.00953 0.97350 -0.22846
1317639635.758613 116.554 -217.488 7.014 -0.01501 0.00539 0.98499 0.17186
1317639637.7277 102.937 -212.784 6.702 -0.01547 0.00618 0.98664 0.16204
1317639638.556936 95.490 -210.295 6.522 -0.01959 0.00613 0.98645 0.16278
1317639639.386024 87.953 -207.883 6.293 -0.01559 0.00582 0.98798 0.15371
1317639640.215353 79.941 -205.398 6.031 -0.01941 0.00273 0.98773 0.15493
1317639641.044514 71.883 -202.840 5.790 -0.01799 0.00467 0.98835 0.15108
1317639641.87365 64.004 -200.521 5.592 -0.01865 0.00187 0.98874 0.14847
1317639642.702977 57.001 -198.385 5.419 -0.02103 0.00195 0.98632 0.16346
1317639643.533408 51.911 -196.282 5.282 -0.01858 0.00018 0.96692 0.25440
1317639647.473894 44.543 -180.549 4.616 -0.01960 0.00843 0.78344 0.62111
1317639648.716677 42.889 -169.054 4.259 -0.01271 0.00666 0.74012 0.67232
1317639649.545525 42.102 -160.384 4.062 -0.01469 0.00471 0.73251 0.68058
1317639650.374637 41.493 -151.353 3.835 -0.01929 0.00288 0.72544 0.68801
1317639651.203819 41.062 -142.315 3.616 -0.02431 0.00201 0.71962 0.69394
1317639652.032982 40.740 -133.441 3.352 -0.02473 0.00422 0.71626 0.69738
1317639652.862288 40.485 -124.826 3.078 -0.02520 0.00666 0.71625 0.69735
1317639653.691326 40.247 -116.550 2.810 -0.02090 0.00513 0.71244 0.70140
1317639654.520642 40.205 -108.994 2.621 -0.01897 0.01038 0.70337 0.71050
1317639655.34922 40.205 -102.616 2.461 -0.01398 0.01680 0.71808 0.69562
1317639656.17667 39.423 -97.630 2.305 -0.01260 0.02507 0.79312 0.60842
1317639657.003332 37.015 -94.369 2.173 -0.01068 0.02740 0.92877 0.36948
1317639658.248602 31.283 -92.639 1.986 -0.01548 0.00980 0.99803 0.06007
1317639659.079821 26.290 -92.393 1.857 -0.01321 0.01232 0.99975 0.01301
1317639659.909245 20.121 -92.400 1.737 -0.00903 0.01792 0.99978 -0.00651
1317639660.738546 12.822 -92.613 1.578 -0.01386 0.01533 0.99962 -0.01804
1317639661.567829 4.590 -92.965 1.398 -0.01259 0.01294 0.99967 -0.01820
1317639662.396952 -3.920 -93.350 1.257 -0.01311 0.01423 0.99957 -0.02188
1317639663.226198 -12.474 -93.769 1.148 -0.01321 0.01557 0.99960 -0.01983
1317639664.055265 -21.094 -94.095 0.925 -0.01737 0.01558 0.99958 -0.01741
1317639664.884381 -30.025 -94.421 0.695 -0.01429 0.02377 0.99947 -0.01714
1317639665.713301 -39.308 -94.762 0.419 -0.01771 0.02292 0.99946 -0.01548
1317639666.542104 -48.787 -95.129 0.179 -0.01800 0.02067 0.99944 -0.01909
1317639667.370757 -58.113 -95.574 0.008 -0.01948 0.02042 0.99936 -0.02179
1317639668.199775 -67.338 -96.031 -0.250 -0.02265 0.01534 0.99945 -0.01885
1317639669.028787 -76.353 -96.384 -0.473 -0.02444 0.02259 0.99928 -0.01803
1317639669.857928 -85.142 -96.783 -0.758 -0.01594 0.02003 0.99955 -0.01536
1317639670.686986 -93.456 -97.074 -1.027 -0.01774 0.01457 0.99958 -0.01755
1317639671.516252 -100.755 -97.394 -1.191 -0.01672 0.01850 0.99943 -0.02274
1317639672.345601 -106.868 -97.759 -1.320 -0.02030 0.01282 0.99924 -0.03070
1317639673.175099 -111.459 -98.076 -1.445 -0.02360 0.00193 0.99957 -0.01733
1317639674.006769 -114.928 -97.799 -1.626 -0.02394 0.00748 0.99448 0.10185
1317639674.939726 -118.188 -96.120 -1.799 -0.02787 0.01891 0.95007 0.31023
1317639676.597162 -121.812 -88.594 -2.234 -0.02159 0.00426 0.76311 0.64589
1317639677.424693 -122.330 -82.918 -2.481 -0.01967 0.01086 0.72361 0.68984
1317639678.253106 -122.518 -75.934 -2.699 -0.01506 0.01341 0.71332 0.70055
1317639679.082082 -122.656 -68.015 -2.975 -0.01355 0.01622 0.71520 0.69860
1317639679.910907 -122.982 -59.988 -3.274 -0.01737 0.02003 0.72381 0.68949
1317639680.740159 -123.388 -52.166 -3.498 -0.01165 0.02059 0.72305 0.69039
1317639681.569322 -123.729 -44.536 -3.764 -0.01043 0.02453 0.72302 0.69032
1317639682.398591 -124.087 -37.460 -4.049 -0.01261 0.02423 0.72468 0.68854
1317639683.228032 -124.401 -31.804 -4.271 -0.01855 0.02708 0.71900 0.69424
1317639684.057575 -124.347 -27.849 -4.439 -0.01807 0.02267 0.68832 0.72483
1317639684.887768 -123.693 -24.369 -4.579 -0.02213 0.01171 0.57985 0.81434
1317639685.717515 -121.704 -21.329 -4.665 -0.02652 0.00466 0.41214 0.91072
1317639686.546576 -118.384 -19.151 -4.683 -0.01483 -0.00829 0.22282 0.97471
1317639687.478195 -113.913 -18.017 -4.557 -0.00701 -0.01774 0.06608 0.99763
1317639688.305532 -109.581 -17.726 -4.405 -0.00155 -0.00889 0.01754 0.99981
1317639689.132031 -105.270 -17.169 -4.287 0.00576 -0.00734 0.08736 0.99613
1317639690.786518 -101.570 -13.268 -4.387 -0.03688 0.00201 0.48663 0.87283
1317639693.589733 -104.880 -3.406 -4.966 -0.03386 -0.00657 0.51013 0.85940
1317639694.418915 -101.356 3.306 -5.179 -0.03352 -0.00418 0.51870 0.85429
1317639695.248226 -97.478 10.918 -5.393 -0.03322 -0.00373 0.51983 0.85361
1317639696.077352 -93.465 18.644 -5.593 -0.03049 0.00052 0.52064 0.85323
1317639696.906424 -89.733 26.210 -5.806 -0.03676 -0.00004 0.52713 0.84899
1317639697.735348 -86.432 33.145 -6.041 -0.04525 -0.00349 0.52805 0.84800
1317639698.564649 -83.734 38.773 -6.205 -0.04561 -0.00284 0.52747 0.84835
1317639699.394194 -81.747 42.658 -6.313 -0.04618 -0.00044 0.50777 0.86025
1317639700.223428 -80.459 44.720 -6.372 -0.03852 -0.00730 0.47327 0.88004
1317639701.052862 -79.353 46.104 -6.369 -0.03469 -0.00944 0.40809 0.91223
1317639701.882666 -77.655 47.347 -6.334 -0.02868 -0.00756 0.27979 0.95960
1317639702.920049 -73.660 48.065 -6.295 -0.02356 -0.01331 -0.01081 0.99958
1317639703.851461 -68.422 46.384 -6.089 -0.01406 -0.01782 -0.22893 0.97318
1317639704.677505 -62.821 43.421 -5.840 -0.00921 -0.01759 -0.25102 0.96778
1317639705.505824 -56.017 39.751 -5.544 -0.00920 -0.01547 -0.24382 0.96965
1317639706.334962 -48.065 35.531 -5.182 -0.00713 -0.01323 -0.24091 0.97043
1317639707.164222 -39.519 31.088 -4.759 -0.00527 -0.01845 -0.23795 0.97109
1317639707.993504 -30.687 26.539 -4.336 -0.00981 -0.01583 -0.23872 0.97091
1317639708.822732 -21.772 21.906 -3.899 -0.01243 -0.01021 -0.24155 0.97025
1317639709.651868 -12.764 17.216 -3.485 -0.01917 -0.01024 -0.24012 0.97050
1317639710.481246 -3.707 12.516 -3.113 -0.01976 -0.01002 -0.23906 0.97075
1317639711.310382 5.233 7.838 -2.750 -0.01220 -0.00919 -0.23917 0.97086
1317639712.139516 13.867 3.341 -2.387 -0.00414 -0.00648 -0.23654 0.97159
1317639712.968921 21.611 -0.619 -2.112 -0.00528 -0.00921 -0.23795 0.97122
1317639713.798202 28.353 -4.170 -1.859 -0.00054 -0.00603 -0.24706 0.96898
1317639714.627364 33.667 -7.079 -1.651 -0.00288 -0.00977 -0.24950 0.96832
1317639715.455279 37.841 -8.923 -1.503 -0.00639 -0.00835 -0.18618 0.98246
1317639716.591222 43.324 -8.475 -1.509 -0.01028 0.01593 0.17807 0.98384
1317639718.461366 48.625 -3.151 -1.657 -0.00937 0.00188 0.35444 0.93503
1317639719.292691 53.244 0.923 -1.710 -0.01416 -0.00232 0.33854 0.94084
1317639720.122306 59.078 5.384 -1.822 -0.02152 0.00280 0.30810 0.95111
1317639720.951563 65.789 10.256 -1.920 -0.02188 0.00155 0.30228 0.95297
1317639721.780462 72.961 15.303 -2.031 -0.02726 0.00406 0.29954 0.95369
1317639722.60967 80.097 20.358 -2.155 -0.02481 0.00299 0.30484 0.95208
1317639723.438974 87.074 25.328 -2.275 -0.02614 0.00266 0.29552 0.95498
1317639724.268302 93.763 29.804 -2.388 -0.02523 0.00400 0.28254 0.95892
1317639725.09724 99.771 33.678 -2.439 -0.01700 0.00585 0.29220 0.95619
1317639725.926145 105.325 37.954 -2.435 -0.01935 -0.00296 0.33020 0.94371
1317639726.755931 111.168 42.610 -2.516 -0.03150 0.00543 0.32094 0.94656
1317639727.585332 117.992 47.728 -2.731 -0.03481 -0.00002 0.30138 0.95287
1317639728.414709 125.789 52.938 -2.820 -0.02874 0.00087 0.28091 0.95930
1317639729.243222 133.779 58.027 -2.886 -0.01853 0.00039 0.28662 0.95787
1317639730.072096 141.451 63.372 -2.982 -0.02224 0.00721 0.30138 0.95322
1317639730.901282 148.926 68.719 -3.114 -0.02098 0.01029 0.30741 0.95129
1317639731.730489 156.090 74.036 -3.276 -0.02406 0.01096 0.31382 0.94911
1317639732.559745 163.066 79.248 -3.449 -0.02055 0.00671 0.31444 0.94903
1317639733.388953 169.919 84.399 -3.591 -0.02515 0.00343 0.30319 0.95259
1317639734.217993 177.114 89.333 -3.704 -0.01511 0.00927 0.29251 0.95610
1317639735.047201 184.600 94.299 -3.895 -0.02753 0.00807 0.27788 0.96019
1317639735.87627 192.333 99.151 -4.119 -0.02618 0.00950 0.27157 0.96201
1317639736.705693 199.971 103.775 -4.317 -0.02727 0.01185 0.25691 0.96598
1317639737.534784 207.148 107.671 -4.487 -0.02414 0.01392 0.23938 0.97053
1317639738.364175 213.422 110.940 -4.621 -0.02873 0.01403 0.22020 0.97493
1317639739.193945 218.641 112.987 -4.713 -0.01600 0.01267 0.16387 0.98627
1317639740.022578 222.790 114.290 -4.742 -0.00691 0.01492 0.16197 0.98666
1317639740.851091 225.983 115.657 -4.806 -0.00673 0.01410 0.22593 0.97402
1317639741.680567 228.680 117.403 -4.878 -0.01671 0.01112 0.28187 0.95924
1317639742.510421 231.594 119.262 -4.942 -0.02620 0.00834 0.26281 0.96446
1317639743.339747 234.523 120.784 -5.001 -0.02934 0.01004 0.22004 0.97500
1317639744.168112 237.014 121.860 -5.048 -0.02363 0.00683 0.21282 0.97678
1317639744.995313 239.273 123.317 -5.091 -0.02636 0.00511 0.31974 0.94712
1317639745.822529 241.339 126.082 -5.251 -0.01994 0.00943 0.50219 0.86447
1317639747.584998 240.820 136.443 -5.729 -0.00751 0.02645 0.81726 0.57561
1317639748.726871 236.319 145.104 -6.156 -0.00663 0.02947 0.85345 0.52031
1317639749.555962 232.281 152.789 -6.528 -0.00934 0.03011 0.85635 0.51543
1317639750.384763 227.749 161.054 -6.970 -0.00792 0.03328 0.86298 0.50408
1317639751.213756 222.906 169.188 -7.384 -0.01386 0.03198 0.87116 0.48975
1317639752.04256 217.847 177.050 -7.815 -0.01384 0.03627 0.88182 0.46998
1317639752.871554 212.590 184.519 -8.212 -0.01099 0.04115 0.89024 0.45350
1317639753.700542 207.080 191.816 -8.614 -0.00815 0.04001 0.89619 0.44180
1317639754.529439 201.229 199.070 -9.010 -0.00972 0.03983 0.90232 0.42912
1317639755.358238 195.120 206.288 -9.439 -0.01112 0.03748 0.90856 0.41591
1317639756.18697 188.621 213.412 -9.869 -0.01428 0.03744 0.91644 0.39816
1317639757.015913 181.633 220.501 -10.321 -0.01627 0.03666 0.92459 0.37885
1317639757.844822 174.379 227.301 -10.752 -0.01485 0.04053 0.93232 0.35906
1317639758.673826 166.883 233.822 -11.206 -0.01286 0.04186 0.93730 0.34575
1317639759.5028 159.139 240.135 -11.594 -0.01376 0.04717 0.94371 0.32709
1317639760.331772 151.267 246.111 -11.999 -0.01198 0.04498 0.94765 0.31591
1317639761.160709 143.318 251.876 -12.419 -0.01139 0.04548 0.95129 0.30471
1317639761.989558 135.248 257.324 -12.834 -0.01350 0.04003 0.95626 0.28944
1317639762.818551 127.099 262.459 -13.237 -0.01726 0.03845 0.96199 0.26981
1317639763.647545 118.863 267.231 -13.668 -0.01909 0.04262 0.96597 0.25439
1317639764.476345 110.438 271.749 -14.121 -0.01702 0.04230 0.96996 0.23895
1317639765.305241 101.671 276.097 -14.495 -0.01255 0.04467 0.97406 0.22149
1317639766.13451 92.630 280.162 -14.902 -0.01632 0.04256 0.97788 0.20413
1317639766.963564 83.601 283.860 -15.281 -0.01573 0.03916 0.98101 0.18932
1317639767.792248 74.616 287.253 -15.672 -0.01954 0.03899 0.98408 0.17226
1317639768.621194 65.484 290.305 -16.080 -0.01932 0.04557 0.98703 0.15274
1317639769.450447 56.051 293.098 -16.466 -0.01678 0.04852 0.98926 0.13685
1317639770.279708 46.334 295.573 -16.851 -0.01711 0.04538 0.99165 0.11950
1317639771.108799 36.386 297.754 -17.229 -0.01777 0.04631 0.99361 0.10143
1317639771.937839 26.144 299.637 -17.604 -0.01854 0.04104 0.99497 0.08952
1317639772.76714 15.765 301.379 -17.992 -0.02371 0.03400 0.99552 0.08496
1317639773.596134 5.353 303.214 -18.409 -0.02175 0.04660 0.99453 0.09088
1317639774.425245 -4.956 305.090 -18.836 -0.01759 0.04589 0.99436 0.09398
1317639775.254361 -15.260 307.010 -19.245 -0.02217 0.05001 0.99437 0.09074
1317639776.083256 -25.566 308.855 -19.671 -0.02024 0.04851 0.99447 0.09093
1317639776.912109 -35.891 310.703 -20.089 -0.02495 0.04442 0.99456 0.09090
1317639777.740905 -46.107 312.523 -20.572 -0.02474 0.03985 0.99474 0.09101
1317639778.569853 -56.340 314.364 -21.019 -0.02650 0.04258 0.99470 0.08977
1317639779.398937 -66.614 316.186 -21.506 -0.02513 0.04939 0.99458 0.08798
1317639780.228076 -76.974 317.985 -21.994 -0.02143 0.04892 0.99464 0.08857
1317639781.05714 -87.401 319.790 -22.501 -0.02464 0.04554 0.99474 0.08837
1317639781.886158 -97.791 321.583 -23.042 -0.02787 0.04311 0.99488 0.08709
1317639782.715316 -108.037 323.337 -23.604 -0.02944 0.04329 0.99474 0.08810
1317639783.544336 -118.064 325.120 -24.161 -0.02592 0.04861 0.99408 0.09367
1317639784.373355 -127.833 326.948 -24.700 -0.03011 0.05214 0.99367 0.09483
1317639785.202465 -136.837 328.549 -25.224 -0.02916 0.04688 0.99446 0.08950
1317639786.031672 -144.885 329.905 -25.650 -0.03036 0.05115 0.99502 0.07996
1317639786.860379 -151.723 330.661 -25.995 -0.02946 0.04707 0.99772 0.03835
1317639787.688533 -157.733 330.115 -26.229 -0.02517 0.04241 0.99491 -0.08786
1317639789.242587 -166.115 324.383 -26.238 -0.00911 0.03303 0.89036 -0.45396
1317639790.593193 -169.722 317.076 -25.883 0.00284 0.02902 0.84500 -0.53397
1317639791.422526 -171.782 313.120 -25.688 -0.00249 0.03626 0.85887 -0.51090
1317639792.251533 -173.538 310.123 -25.541 -0.00862 0.03855 0.86974 -0.49192
1317639793.08041 -174.763 308.184 -25.446 -0.00488 0.04426 0.87087 -0.48949
1317639794.115612 -175.819 305.883 -25.322 0.00692 0.04902 0.82422 -0.56410
1317639797.535742 -173.755 293.048 -24.332 0.00331 0.04464 0.60228 -0.79703
1317639798.883258 -170.284 281.216 -23.348 0.00314 0.04200 0.59161 -0.80513
1317639799.712569 -167.645 273.149 -22.729 0.00091 0.03900 0.58487 -0.81019
1317639800.541754 -164.829 264.776 -22.064 0.00377 0.03514 0.58638 -0.80926
1317639801.370744 -162.056 256.221 -21.418 0.00724 0.03834 0.59235 -0.80474
1317639802.199594 -159.311 247.320 -20.741 -0.00252 0.03655 0.59318 -0.80424
1317639803.028798 -156.476 238.285 -20.068 0.00268 0.03716 0.59302 -0.80433
1317639803.857774 -153.660 229.264 -19.314 0.00490 0.04352 0.59285 -0.80412
1317639804.687076 -150.894 220.403 -18.652 0.00544 0.03743 0.59473 -0.80304
1317639805.516191 -148.303 211.722 -18.012 -0.00418 0.04246 0.59669 -0.80134


==> fig/kitti_00/UNIFORM_SAMPLING_EVO.txt <==
# id, timestamp, sec_from_start, dist, dist_from_start, ape
7, 1317639337.216, 0.726, 6.237, 6.172, 0.544
15, 1317639338.045, 1.555, 13.674, 13.611, 0.532
23, 1317639338.874, 2.384, 21.478, 21.363, 0.583
31, 1317639339.704, 3.214, 29.468, 29.613, 0.325
39, 1317639340.533, 4.043, 37.381, 37.630, 0.219
47, 1317639341.362, 4.872, 45.076, 45.407, 0.136
55, 1317639342.192, 5.702, 52.406, 52.815, 0.142
63, 1317639343.021, 6.531, 58.904, 59.427, 0.201
71, 1317639343.850, 7.360, 64.238, 64.919, 0.315
79, 1317639344.680, 8.190, 68.540, 69.321, 0.381
87, 1317639345.511, 9.021, 71.953, 72.958, 0.595
95, 1317639346.861, 10.371, 76.949, 78.021, 0.645
103, 1317639347.793, 11.303, 80.527, 81.505, 0.486
111, 1317639348.621, 12.131, 84.242, 85.150, 0.419
119, 1317639349.450, 12.960, 88.992, 89.753, 0.430
127, 1317639350.280, 13.790, 94.886, 95.471, 0.442
135, 1317639351.109, 14.619, 101.358, 101.930, 0.375
143, 1317639351.939, 15.449, 107.927, 108.452, 0.371
151, 1317639352.768, 16.278, 114.307, 114.849, 0.343
159, 1317639353.598, 17.108, 120.308, 120.913, 0.266
167, 1317639354.427, 17.937, 125.680, 126.358, 0.217
175, 1317639355.255, 18.765, 130.106, 130.769, 0.294
183, 1317639356.083, 19.593, 134.213, 134.793, 0.588
191, 1317639356.912, 20.422, 137.963, 138.547, 0.691
199, 1317639357.743, 21.253, 141.714, 142.431, 0.614
207, 1317639358.575, 22.086, 146.100, 146.762, 0.713
215, 1317639359.405, 22.915, 151.335, 151.853, 0.843
223, 1317639360.234, 23.744, 157.289, 157.661, 1.028
231, 1317639361.064, 24.574, 163.827, 164.176, 1.124
239, 1317639361.893, 25.403, 170.764, 171.066, 1.205
247, 1317639362.722, 26.232, 177.538, 177.933, 1.229
255, 1317639363.552, 27.062, 184.190, 184.625, 1.364
263, 1317639364.381, 27.891, 190.734, 191.145, 1.502
271, 1317639365.210, 28.720, 197.224, 197.624, 1.611
279, 1317639366.040, 29.550, 203.837, 204.191, 1.774
287, 1317639366.869, 30.379, 210.468, 210.797, 1.861
295, 1317639367.698, 31.209, 217.073, 217.431, 1.933
303, 1317639368.528, 32.038, 223.820, 224.188, 2.028
311, 1317639369.358, 32.868, 230.592, 231.007, 2.083
319, 1317639370.187, 33.697, 237.425, 237.798, 2.232
327, 1317639371.017, 34.527, 243.953, 244.317, 2.339
335, 1317639372.779, 36.290, 255.591, 256.236, 2.285
343, 1317639373.609, 37.119, 260.764, 261.398, 2.334
351, 1317639374.438, 37.948, 266.202, 266.795, 2.390
359, 1317639375.267, 38.777, 271.786, 272.182, 2.643
367, 1317639376.097, 39.607, 277.263, 277.613, 2.824
375, 1317639376.926, 40.436, 282.144, 282.529, 2.912
383, 1317639377.754, 41.264, 286.214, 286.612, 3.205
391, 1317639379.204, 42.714, 292.469, 292.815, 3.427
399, 1317639381.800, 45.310, 305.163, 306.294, 2.490
407, 1317639382.630, 46.140, 311.963, 312.746, 0.380
415, 1317639383.459, 46.969, 319.004, 319.698, 2.085
423, 1317639384.288, 47.798, 325.982, 326.704, 4.066
431, 1317639385.118, 48.628, 332.748, 333.584, 6.101
439, 1317639385.947, 49.457, 339.329, 340.200, 8.067
447, 1317639386.776, 50.286, 345.670, 346.571, 10.008
455, 1317639387.606, 51.116, 351.315, 352.340, 11.779
463, 1317639388.435, 51.945, 356.039, 357.175, 13.257
471, 1317639389.264, 52.775, 359.676, 360.952, 14.425
479, 1317639390.094, 53.604, 362.125, 363.590, 15.204
487, 1317639390.923, 54.433, 363.043, 364.689, 15.471
495, 1317639391.752, 55.262, 363.193, 364.855, 15.488
503, 1317639392.581, 56.091, 363.294, 364.931, 15.474
511, 1317639393.411, 56.921, 363.887, 365.412, 15.647
519, 1317639394.240, 57.750, 365.542, 367.011, 16.117
527, 1317639395.070, 58.580, 367.866, 369.388, 16.819
535, 1317639395.901, 59.411, 370.826, 372.352, 17.522
543, 1317639396.833, 60.343, 375.512, 376.775, 18.259
551, 1317639397.660, 61.170, 380.778, 381.900, 18.722
559, 1317639398.489, 61.999, 386.972, 388.065, 19.257
567, 1317639399.318, 62.828, 394.078, 395.130, 20.093
575, 1317639400.251, 63.761, 402.954, 403.972, 21.408
583, 1317639401.080, 64.590, 411.347, 412.323, 22.854
591, 1317639401.909, 65.419, 419.739, 420.798, 24.418
599, 1317639402.739, 66.249, 428.036, 429.070, 26.203
607, 1317639403.568, 67.078, 436.175, 437.268, 28.021
615, 1317639404.397, 67.907, 444.566, 445.589, 30.008
623, 1317639405.227, 68.737, 453.178, 454.189, 32.168
631, 1317639406.056, 69.566, 461.735, 462.783, 34.414
639, 1317639406.885, 70.395, 469.958, 471.119, 36.631
647, 1317639407.714, 71.224, 477.572, 478.869, 38.671
655, 1317639408.543, 72.053, 484.310, 485.730, 40.518
663, 1317639409.373, 72.883, 489.706, 491.223, 41.957
671, 1317639410.201, 73.711, 493.710, 495.305, 43.022
679, 1317639411.029, 74.539, 497.307, 498.795, 43.918
687, 1317639412.064, 75.574, 501.955, 503.232, 45.049
695, 1317639414.661, 78.171, 517.126, 518.356, 46.990
703, 1317639415.490, 79.000, 523.817, 524.869, 47.853
711, 1317639416.320, 79.830, 531.195, 532.106, 48.965
719, 1317639417.149, 80.659, 538.523, 539.444, 50.279
727, 1317639417.978, 81.488, 545.806, 546.682, 51.546
735, 1317639418.807, 82.318, 552.946, 553.820, 52.892
743, 1317639419.637, 83.147, 559.972, 560.816, 54.310
751, 1317639420.466, 83.976, 566.658, 567.547, 55.816
759, 1317639421.295, 84.805, 572.067, 573.095, 57.107
767, 1317639422.124, 85.635, 576.783, 577.806, 58.097
775, 1317639422.954, 86.464, 581.651, 582.570, 59.006
783, 1317639423.783, 87.294, 587.068, 587.889, 60.066
791, 1317639424.613, 88.123, 593.327, 594.068, 61.397
799, 1317639425.442, 88.953, 600.569, 601.158, 62.969
807, 1317639426.271, 89.782, 608.527, 608.990, 64.920
815, 1317639427.101, 90.611, 616.538, 616.944, 66.865
823, 1317639427.930, 91.440, 624.404, 624.746, 68.747
831, 1317639428.759, 92.269, 632.086, 632.415, 70.605
839, 1317639429.588, 93.098, 639.533, 639.901, 72.498
847, 1317639430.417, 93.928, 646.652, 647.061, 74.335
855, 1317639431.247, 94.757, 652.702, 653.262, 76.047
863, 1317639432.076, 95.586, 657.537, 658.200, 77.327
871, 1317639432.903, 96.413, 661.949, 662.498, 78.070
879, 1317639433.731, 97.241, 666.174, 666.604, 78.397
887, 1317639434.976, 98.486, 672.969, 673.470, 78.099
895, 1317639435.808, 99.318, 678.387, 678.820, 77.312
903, 1317639436.638, 100.148, 684.782, 684.976, 76.181
911, 1317639437.467, 100.978, 691.894, 691.913, 74.934
919, 1317639438.297, 101.807, 699.391, 699.349, 73.836
927, 1317639439.126, 102.636, 706.876, 706.836, 72.895
935, 1317639439.955, 103.465, 714.538, 714.466, 71.990
943, 1317639440.784, 104.294, 722.156, 722.092, 71.205
951, 1317639441.614, 105.124, 729.607, 729.574, 70.564
959, 1317639442.443, 105.953, 737.095, 736.965, 69.887
967, 1317639443.273, 106.783, 744.688, 744.476, 69.228
975, 1317639444.102, 107.612, 752.516, 752.230, 68.635
983, 1317639444.931, 108.441, 760.411, 760.065, 68.125
991, 1317639445.760, 109.270, 768.393, 767.963, 67.636
999, 1317639446.693, 110.204, 777.423, 776.968, 67.237
1007, 1317639447.523, 111.033, 785.246, 784.787, 67.019
1015, 1317639448.352, 111.862, 792.464, 792.097, 67.009
1023, 1317639449.181, 112.691, 798.876, 798.575, 67.063
1031, 1317639450.010, 113.520, 804.094, 803.863, 67.212
1039, 1317639450.838, 114.349, 808.065, 807.803, 67.179
1047, 1317639452.598, 116.108, 815.742, 815.519, 69.421
1055, 1317639454.675, 118.185, 825.310, 829.117, 66.924
1063, 1317639455.504, 119.014, 831.838, 835.681, 62.010
1071, 1317639456.333, 119.843, 838.983, 842.771, 56.676
1079, 1317639457.162, 120.672, 846.212, 849.997, 51.493
1087, 1317639457.992, 121.502, 853.318, 857.154, 46.544
1095, 1317639458.821, 122.331, 859.875, 863.825, 42.378
1103, 1317639459.651, 123.161, 865.282, 869.350, 39.465
1111, 1317639460.480, 123.990, 870.164, 874.180, 37.283
1119, 1317639461.516, 125.026, 876.150, 879.962, 34.900
1127, 1317639465.146, 128.656, 887.787, 898.663, 26.420
1135, 1317639467.432, 130.942, 894.460, 907.439, 31.257
1143, 1317639469.813, 133.323, 908.210, 920.578, 37.272
1151, 1317639470.642, 134.153, 914.632, 927.002, 41.797
1159, 1317639471.472, 134.982, 921.544, 933.866, 47.207
1167, 1317639472.301, 135.811, 928.617, 941.019, 53.117
1175, 1317639473.131, 136.641, 935.493, 947.993, 59.088
1183, 1317639473.959, 137.470, 942.132, 954.686, 64.977
1191, 1317639474.789, 138.299, 948.470, 961.071, 70.707
1199, 1317639475.722, 139.232, 954.800, 967.420, 76.538
1207, 1317639476.551, 140.061, 959.747, 972.483, 81.252
1215, 1317639477.380, 140.890, 963.545, 976.384, 85.026
1223, 1317639478.210, 141.720, 966.256, 979.247, 87.787
1231, 1317639479.039, 142.549, 967.833, 980.952, 89.402
1239, 1317639479.868, 143.378, 969.152, 982.273, 90.729
1247, 1317639480.699, 144.209, 971.189, 984.339, 92.739
1255, 1317639481.529, 145.039, 974.393, 987.496, 95.434
1263, 1317639482.357, 145.867, 978.924, 991.727, 98.101
1271, 1317639483.185, 146.695, 984.745, 997.342, 100.660
1279, 1317639484.013, 147.523, 991.766, 1004.234, 103.689
1287, 1317639484.842, 148.352, 999.880, 1012.226, 107.723
1295, 1317639485.671, 149.181, 1008.698, 1021.015, 112.721
1303, 1317639486.500, 150.010, 1017.884, 1030.209, 118.489
1311, 1317639487.329, 150.839, 1027.423, 1039.708, 124.914
1319, 1317639488.158, 151.669, 1037.383, 1049.571, 131.926
1327, 1317639488.987, 152.498, 1047.735, 1059.802, 139.556
1335, 1317639489.816, 153.326, 1058.222, 1070.243, 147.645
1343, 1317639490.645, 154.155, 1068.637, 1080.798, 155.960
1351, 1317639491.474, 154.984, 1078.953, 1091.250, 164.528
1359, 1317639492.303, 155.813, 1088.850, 1101.319, 172.868
1367, 1317639493.132, 156.643, 1097.681, 1110.389, 180.466
1375, 1317639493.962, 157.472, 1105.155, 1118.186, 186.945
1383, 1317639494.790, 158.301, 1111.172, 1124.450, 192.210
1391, 1317639495.618, 159.128, 1115.962, 1129.388, 196.579
1399, 1317639496.447, 159.957, 1120.405, 1133.774, 200.772
1407, 1317639497.276, 160.786, 1124.489, 1138.054, 204.173
1415, 1317639498.314, 161.825, 1129.700, 1143.483, 207.315
1423, 1317639499.145, 162.655, 1134.805, 1148.461, 210.052
1431, 1317639499.974, 163.484, 1140.860, 1154.353, 213.442
1439, 1317639500.804, 164.314, 1147.753, 1161.130, 216.911
1447, 1317639501.633, 165.143, 1154.708, 1168.024, 220.677
1455, 1317639502.462, 165.972, 1161.510, 1174.761, 225.076
1463, 1317639503.291, 166.801, 1168.489, 1181.696, 229.864
1471, 1317639504.121, 167.631, 1175.729, 1188.908, 234.943
1479, 1317639504.950, 168.460, 1182.756, 1195.988, 240.712
1487, 1317639505.779, 169.289, 1189.830, 1203.052, 246.978
1495, 1317639506.608, 170.118, 1197.087, 1210.344, 253.518
1503, 1317639507.437, 170.947, 1204.815, 1217.997, 260.769
1511, 1317639508.266, 171.776, 1212.753, 1225.951, 268.294
1519, 1317639509.095, 172.605, 1220.460, 1233.726, 275.845
1527, 1317639509.924, 173.434, 1227.902, 1241.227, 283.300
1535, 1317639510.753, 174.263, 1234.644, 1248.137, 290.086
1543, 1317639511.582, 175.092, 1240.214, 1253.821, 295.627
1551, 1317639512.411, 175.922, 1245.621, 1259.228, 300.985
1559, 1317639513.240, 176.750, 1251.459, 1264.995, 306.729
1567, 1317639514.070, 177.580, 1257.828, 1271.311, 312.950
1575, 1317639514.899, 178.409, 1264.943, 1278.338, 319.926
1583, 1317639515.728, 179.238, 1272.665, 1286.000, 327.527
1591, 1317639516.557, 180.067, 1280.381, 1293.752, 335.191
1599, 1317639517.386, 180.896, 1288.005, 1301.386, 342.739
1607, 1317639518.215, 181.725, 1295.440, 1308.863, 350.137
1615, 1317639519.045, 182.555, 1302.130, 1315.713, 356.876
1623, 1317639519.874, 183.384, 1307.552, 1321.266, 362.350
1631, 1317639520.701, 184.211, 1312.210, 1325.969, 366.666
1639, 1317639521.530, 185.040, 1316.899, 1330.623, 370.476
1647, 1317639522.361, 185.871, 1321.978, 1335.726, 374.320
1655, 1317639523.191, 186.701, 1327.606, 1341.272, 378.638
1663, 1317639524.020, 187.530, 1333.565, 1347.207, 383.413
1671, 1317639524.850, 188.360, 1339.759, 1353.351, 388.359
1679, 1317639525.679, 189.189, 1346.172, 1359.668, 393.500
1687, 1317639526.508, 190.019, 1352.869, 1366.333, 399.002
1695, 1317639527.338, 190.848, 1359.676, 1373.099, 404.537
1703, 1317639528.167, 191.677, 1366.497, 1379.932, 410.226
1711, 1317639528.996, 192.506, 1373.517, 1386.960, 416.107
1719, 1317639529.826, 193.336, 1380.725, 1394.142, 422.142
1727, 1317639530.655, 194.165, 1387.931, 1401.335, 428.249
1735, 1317639531.588, 195.098, 1395.750, 1409.197, 434.933
1743, 1317639532.521, 196.031, 1403.099, 1416.610, 441.221
1751, 1317639533.454, 196.964, 1409.387, 1422.806, 446.463
1759, 1317639534.283, 197.793, 1414.154, 1427.370, 450.515
1767, 1317639535.112, 198.622, 1417.663, 1431.574, 454.464
1775, 1317639535.940, 199.450, 1420.009, 1433.962, 456.601
1783, 1317639536.768, 200.279, 1422.183, 1436.010, 457.933
1791, 1317639537.700, 201.210, 1425.079, 1438.839, 458.849
1799, 1317639538.737, 202.247, 1429.493, 1443.447, 458.229
1807, 1317639539.568, 203.078, 1434.452, 1447.584, 456.123
1815, 1317639540.398, 203.908, 1440.674, 1453.559, 453.083
1823, 1317639541.228, 204.738, 1447.970, 1460.659, 449.504
1831, 1317639542.057, 205.567, 1455.765, 1468.369, 445.946
1839, 1317639542.886, 206.396, 1463.824, 1476.420, 442.420
1847, 1317639543.715, 207.225, 1471.969, 1484.587, 438.975
1855, 1317639544.544, 208.054, 1480.141, 1492.825, 435.700
1863, 1317639545.373, 208.883, 1488.320, 1501.038, 432.587
1871, 1317639546.203, 209.713, 1496.445, 1509.204, 429.478
1879, 1317639547.032, 210.542, 1504.472, 1517.301, 426.708
1887, 1317639547.861, 211.371, 1512.498, 1525.319, 424.096
1895, 1317639548.691, 212.201, 1520.478, 1533.311, 421.987
1903, 1317639549.520, 213.030, 1528.265, 1541.116, 420.262
1911, 1317639550.349, 213.859, 1535.787, 1548.687, 418.663
1919, 1317639551.178, 214.688, 1542.636, 1555.621, 417.369
1927, 1317639552.008, 215.518, 1548.514, 1561.652, 416.693
1935, 1317639552.837, 216.347, 1553.212, 1566.430, 416.460
1943, 1317639553.664, 217.174, 1557.637, 1570.761, 415.883
1951, 1317639556.774, 220.284, 1576.151, 1589.066, 401.190
1959, 1317639557.915, 221.425, 1585.686, 1598.413, 391.961
1967, 1317639558.745, 222.255, 1593.342, 1606.050, 384.566
1975, 1317639559.678, 223.188, 1602.057, 1614.802, 376.205
1983, 1317639560.506, 224.016, 1609.895, 1622.579, 368.908
1991, 1317639561.336, 224.846, 1617.820, 1630.539, 361.476
1999, 1317639562.165, 225.675, 1625.789, 1638.495, 353.887
2007, 1317639562.994, 226.505, 1633.590, 1646.331, 346.378
2015, 1317639563.824, 227.334, 1641.127, 1653.924, 339.144
2023, 1317639564.653, 228.163, 1648.155, 1661.034, 332.410
2031, 1317639565.482, 228.992, 1654.279, 1667.283, 326.501
2039, 1317639566.312, 229.822, 1659.081, 1672.290, 321.840
2047, 1317639567.141, 230.651, 1662.352, 1675.794, 318.713
2055, 1317639567.971, 231.481, 1664.334, 1677.853, 316.885
2063, 1317639568.800, 232.310, 1666.284, 1679.828, 315.366
2071, 1317639569.628, 233.139, 1669.595, 1682.846, 312.522
2079, 1317639570.457, 233.967, 1674.298, 1687.395, 308.339
2087, 1317639572.531, 236.041, 1689.540, 1702.521, 294.087
2095, 1317639573.360, 236.870, 1696.531, 1709.516, 287.499
2103, 1317639574.189, 237.699, 1703.479, 1716.482, 280.963
2111, 1317639575.019, 238.529, 1709.926, 1723.023, 274.914
2119, 1317639575.848, 239.358, 1715.083, 1728.312, 270.069
2127, 1317639576.675, 240.186, 1719.697, 1732.923, 265.741
2135, 1317639577.505, 241.015, 1724.304, 1737.530, 261.290
2143, 1317639578.336, 241.846, 1729.718, 1742.860, 256.084
2151, 1317639579.165, 242.675, 1736.215, 1749.187, 249.955
2159, 1317639579.994, 243.505, 1743.736, 1756.524, 242.827
2167, 1317639580.824, 244.334, 1751.876, 1764.562, 235.075
2175, 1317639581.653, 245.163, 1760.096, 1772.709, 227.272
2183, 1317639582.482, 245.992, 1768.021, 1780.641, 219.680
2191, 1317639583.311, 246.821, 1775.707, 1788.367, 212.325
2199, 1317639584.140, 247.651, 1783.130, 1795.838, 205.277
2207, 1317639584.970, 248.480, 1789.640, 1802.443, 199.134
2215, 1317639585.800, 249.310, 1794.855, 1807.748, 194.092
2223, 1317639586.630, 250.140, 1799.383, 1812.370, 189.654
2231, 1317639587.461, 250.971, 1803.910, 1816.902, 185.381
2239, 1317639588.290, 251.800, 1808.730, 1821.721, 182.025
2247, 1317639589.118, 252.628, 1814.234, 1827.137, 179.837
2255, 1317639589.945, 253.455, 1820.365, 1833.094, 178.303
2263, 1317639590.773, 254.284, 1826.986, 1839.587, 177.039
2271, 1317639591.603, 255.113, 1834.199, 1846.704, 175.727
2279, 1317639592.432, 255.942, 1842.081, 1854.480, 174.626
2287, 1317639593.261, 256.771, 1850.543, 1862.916, 173.858
2295, 1317639594.090, 257.600, 1859.117, 1871.482, 173.481
2303, 1317639594.919, 258.429, 1867.593, 1879.933, 173.435
2311, 1317639595.748, 259.258, 1875.892, 1888.349, 173.920
2319, 1317639596.577, 260.088, 1884.108, 1896.616, 174.742
2327, 1317639597.407, 260.917, 1892.135, 1904.741, 175.764
2335, 1317639598.236, 261.746, 1900.128, 1912.746, 176.779
2343, 1317639599.065, 262.575, 1908.126, 1920.741, 178.040
2351, 1317639599.894, 263.404, 1916.154, 1928.812, 180.030
2359, 1317639600.724, 264.234, 1924.323, 1936.930, 182.553
2367, 1317639601.553, 265.063, 1932.364, 1944.890, 185.381
2375, 1317639602.382, 265.892, 1939.631, 1952.298, 188.448
2383, 1317639603.211, 266.721, 1946.000, 1958.793, 191.506
2391, 1317639604.040, 267.551, 1951.471, 1964.266, 194.244
2399, 1317639604.869, 268.380, 1956.865, 1969.626, 196.592
2407, 1317639605.699, 269.209, 1962.838, 1975.579, 199.005
2415, 1317639606.529, 270.039, 1969.769, 1982.437, 202.218
2423, 1317639607.358, 270.868, 1977.662, 1990.130, 206.441
2431, 1317639608.187, 271.697, 1986.231, 1998.600, 211.339
2439, 1317639609.016, 272.526, 1994.848, 2007.157, 216.342
2447, 1317639609.846, 273.356, 2003.210, 2015.566, 221.458
2455, 1317639610.675, 274.185, 2011.326, 2023.701, 226.630
2463, 1317639611.504, 275.014, 2018.588, 2031.007, 231.276
2471, 1317639612.333, 275.843, 2024.780, 2037.339, 235.186
2479, 1317639613.163, 276.673, 2029.607, 2042.433, 238.291
2487, 1317639613.996, 277.506, 2033.472, 2046.251, 240.646
2495, 1317639614.827, 278.337, 2036.882, 2049.540, 244.293
2503, 1317639615.656, 279.166, 2040.300, 2052.752, 247.831
2511, 1317639616.482, 279.992, 2044.622, 2056.831, 251.009
2519, 1317639617.310, 280.820, 2049.848, 2061.970, 254.764
2527, 1317639618.139, 281.649, 2056.068, 2068.097, 259.311
2535, 1317639618.968, 282.478, 2063.100, 2075.061, 264.557
2543, 1317639619.797, 283.307, 2070.701, 2082.604, 270.220
2551, 1317639620.627, 284.137, 2078.549, 2090.404, 276.187
2559, 1317639621.456, 284.966, 2086.376, 2098.190, 282.218
2567, 1317639622.285, 285.795, 2093.998, 2105.872, 288.129
2575, 1317639623.114, 286.624, 2101.372, 2113.284, 293.937
2583, 1317639623.943, 287.453, 2108.572, 2120.507, 299.790
2591, 1317639624.773, 288.283, 2115.645, 2127.556, 305.856
2599, 1317639625.602, 289.112, 2122.599, 2134.483, 312.048
2607, 1317639626.431, 289.941, 2129.340, 2141.243, 318.282
2615, 1317639627.260, 290.770, 2135.978, 2147.882, 324.585
2623, 1317639628.193, 291.703, 2143.322, 2155.200, 331.585
2631, 1317639629.023, 292.533, 2149.561, 2161.444, 337.583
2639, 1317639629.852, 293.362, 2154.869, 2166.899, 342.796
2647, 1317639630.682, 294.192, 2158.786, 2171.000, 346.791
2655, 1317639631.512, 295.022, 2161.786, 2174.023, 349.671
2663, 1317639632.342, 295.852, 2164.659, 2176.909, 352.065
2671, 1317639635.655, 299.165, 2178.385, 2198.704, 348.914
2679, 1317639637.624, 301.134, 2192.798, 2217.956, 346.750
2687, 1317639638.453, 301.963, 2200.710, 2225.910, 348.011
2695, 1317639639.282, 302.792, 2208.557, 2233.782, 349.479
2703, 1317639640.112, 303.622, 2216.900, 2242.043, 351.363
2711, 1317639640.941, 304.451, 2225.400, 2250.434, 353.493
2719, 1317639641.770, 305.280, 2233.662, 2258.823, 355.607
2727, 1317639642.910, 306.420, 2243.511, 2268.225, 358.430
2735, 1317639645.300, 308.810, 2253.823, 2282.519, 354.186
2743, 1317639648.303, 311.813, 2272.814, 2304.185, 350.376
2751, 1317639649.131, 312.641, 2281.277, 2312.493, 350.107
2759, 1317639649.960, 313.470, 2290.162, 2321.305, 349.820
2767, 1317639650.789, 314.299, 2299.288, 2330.313, 349.534
2775, 1317639651.618, 315.128, 2308.282, 2339.247, 349.214
2783, 1317639652.448, 315.958, 2317.053, 2347.958, 348.992
2791, 1317639653.277, 316.787, 2325.499, 2356.420, 348.785
2799, 1317639654.106, 317.616, 2333.518, 2364.520, 348.586
2807, 1317639654.935, 318.445, 2340.472, 2371.618, 348.368
2815, 1317639655.763, 319.273, 2346.259, 2377.497, 348.310
2823, 1317639656.590, 320.100, 2350.708, 2381.948, 348.497
2831, 1317639657.625, 321.135, 2355.597, 2386.834, 348.539
2839, 1317639658.664, 322.174, 2361.176, 2392.454, 348.496
2847, 1317639659.495, 323.005, 2366.785, 2397.888, 348.687
2855, 1317639660.324, 323.834, 2373.474, 2404.423, 348.853
2863, 1317639661.153, 324.663, 2381.368, 2412.117, 349.072
2871, 1317639661.982, 325.492, 2389.754, 2420.460, 349.145
2879, 1317639662.812, 326.322, 2398.384, 2428.998, 349.265
2887, 1317639663.641, 327.151, 2406.906, 2437.522, 349.312
2895, 1317639664.470, 327.980, 2415.694, 2446.258, 349.406
2903, 1317639665.299, 328.809, 2424.764, 2455.394, 349.389
2911, 1317639666.128, 329.638, 2434.213, 2464.816, 349.469
2919, 1317639666.956, 330.466, 2443.607, 2474.244, 349.491
2927, 1317639667.785, 331.295, 2452.917, 2483.543, 349.549
2935, 1317639668.614, 332.124, 2462.041, 2492.717, 349.537
2943, 1317639669.443, 332.953, 2470.981, 2501.672, 349.552
2951, 1317639670.272, 333.783, 2479.653, 2510.309, 349.627
2959, 1317639671.102, 334.612, 2487.496, 2518.273, 349.552
2967, 1317639671.931, 335.441, 2494.250, 2525.135, 349.472
2975, 1317639672.760, 336.270, 2499.632, 2530.686, 349.338
2983, 1317639673.590, 337.100, 2503.555, 2534.871, 349.096
2991, 1317639674.421, 337.931, 2506.900, 2538.276, 349.018
2999, 1317639675.976, 339.486, 2513.892, 2545.194, 348.960
3007, 1317639677.114, 340.624, 2520.928, 2551.968, 349.063
3015, 1317639677.942, 341.453, 2527.394, 2558.267, 349.016
3023, 1317639678.771, 342.281, 2535.075, 2565.760, 349.040
3031, 1317639679.600, 343.110, 2543.124, 2573.774, 349.060
3039, 1317639680.429, 343.939, 2551.063, 2581.709, 348.885
3047, 1317639681.258, 344.769, 2558.781, 2589.474, 348.726
3055, 1317639682.088, 345.598, 2566.187, 2596.982, 348.552
3063, 1317639682.917, 346.427, 2572.528, 2603.487, 348.458
3071, 1317639683.850, 347.360, 2577.435, 2608.646, 348.134
3079, 1317639684.680, 348.190, 2581.028, 2612.313, 348.095
3087, 1317639685.510, 349.020, 2584.577, 2615.939, 348.057
3095, 1317639686.339, 349.850, 2588.538, 2619.985, 348.031
3103, 1317639687.271, 350.781, 2593.177, 2624.694, 348.055
3111, 1317639688.099, 351.609, 2597.467, 2628.927, 347.979
3119, 1317639688.925, 352.435, 2601.854, 2633.291, 347.960
3127, 1317639689.959, 353.469, 2607.117, 2638.385, 347.959
3135, 1317639693.382, 356.892, 2624.764, 2657.471, 353.327
3143, 1317639694.212, 357.722, 2632.070, 2664.629, 349.509
3151, 1317639695.041, 358.551, 2640.434, 2672.848, 345.119
3159, 1317639695.870, 359.380, 2649.120, 2681.517, 340.462
3167, 1317639696.699, 360.209, 2657.702, 2690.053, 335.908
3175, 1317639697.528, 361.038, 2665.621, 2698.109, 331.652
3183, 1317639698.357, 361.867, 2672.267, 2704.975, 328.038
3191, 1317639699.187, 362.697, 2677.142, 2710.132, 325.372
3199, 1317639700.016, 363.526, 2679.998, 2713.232, 323.807
3207, 1317639700.846, 364.356, 2681.809, 2715.146, 322.855
3215, 1317639701.675, 365.185, 2683.733, 2717.072, 321.945
3223, 1317639702.505, 366.015, 2686.631, 2720.013, 320.894
3231, 1317639703.645, 367.155, 2692.599, 2725.716, 320.016
3239, 1317639704.471, 367.981, 2698.700, 2731.539, 320.110
3247, 1317639705.299, 368.809, 2706.027, 2738.771, 320.582
3255, 1317639706.128, 369.638, 2714.760, 2747.355, 321.154
3263, 1317639706.957, 370.467, 2724.321, 2756.868, 321.931
3271, 1317639707.786, 371.296, 2734.167, 2766.790, 322.899
3279, 1317639708.615, 372.125, 2744.212, 2776.809, 323.878
3287, 1317639709.445, 372.955, 2754.372, 2786.959, 324.979
3295, 1317639710.274, 373.784, 2764.578, 2797.180, 326.192
3303, 1317639711.103, 374.613, 2774.747, 2807.310, 327.432
3311, 1317639711.932, 375.442, 2784.578, 2817.215, 328.828
3319, 1317639712.762, 376.272, 2793.586, 2826.301, 330.150
3327, 1317639713.591, 377.101, 2801.492, 2834.368, 331.473
3335, 1317639714.420, 377.930, 2807.977, 2841.032, 332.715
3343, 1317639715.249, 378.759, 2812.823, 2846.043, 333.602
3351, 1317639716.075, 379.585, 2817.012, 2850.148, 333.537
3359, 1317639718.253, 381.763, 2825.953, 2861.446, 329.771
3367, 1317639719.085, 382.595, 2831.761, 2867.155, 324.669
3375, 1317639719.915, 383.425, 2838.809, 2874.063, 318.629
3383, 1317639720.744, 384.254, 2846.926, 2882.005, 311.895
3391, 1317639721.573, 385.083, 2855.629, 2890.603, 304.819
3399, 1317639722.402, 385.912, 2864.430, 2899.368, 297.804
3407, 1317639723.232, 386.742, 2873.048, 2908.005, 290.996
3415, 1317639724.061, 387.571, 2881.290, 2916.318, 284.703
3423, 1317639724.890, 388.400, 2888.607, 2923.689, 279.331
3431, 1317639725.719, 389.229, 2895.594, 2930.617, 274.058
3439, 1317639726.548, 390.059, 2902.887, 2937.842, 268.337
3447, 1317639727.378, 390.888, 2911.141, 2945.972, 262.058
3455, 1317639728.207, 391.718, 2920.375, 2955.044, 255.382
3463, 1317639729.036, 392.546, 2929.864, 2964.516, 248.974
3471, 1317639729.865, 393.375, 2939.241, 2973.848, 242.680
3479, 1317639730.694, 394.204, 2948.467, 2983.040, 236.473
3487, 1317639731.523, 395.033, 2957.488, 2992.051, 230.491
3495, 1317639732.352, 395.862, 2966.244, 3000.807, 224.776
3503, 1317639733.182, 396.692, 2974.809, 3009.354, 219.351
3511, 1317639734.011, 397.521, 2983.526, 3018.014, 214.263
3519, 1317639734.840, 398.350, 2992.420, 3026.869, 209.412
3527, 1317639735.669, 399.179, 3001.543, 3035.969, 204.942
3535, 1317639736.498, 400.008, 3010.572, 3045.001, 200.957
3543, 1317639737.328, 400.838, 3018.995, 3053.516, 197.831
3551, 1317639738.157, 401.667, 3026.361, 3061.042, 195.611
3559, 1317639738.987, 402.497, 3032.332, 3067.191, 194.373
3567, 1317639739.815, 403.325, 3036.995, 3071.986, 194.063
3575, 1317639740.644, 404.154, 3040.596, 3075.685, 193.702
3583, 1317639741.473, 404.983, 3043.839, 3078.924, 192.817
3591, 1317639742.303, 405.813, 3047.240, 3082.308, 191.756
3599, 1317639743.132, 406.643, 3050.664, 3085.720, 190.997
3607, 1317639743.961, 407.471, 3053.487, 3088.616, 190.738
3615, 1317639744.789, 408.299, 3056.115, 3091.167, 190.190
3623, 1317639745.616, 409.126, 3059.389, 3094.178, 188.556
3631, 1317639747.066, 410.576, 3067.323, 3101.853, 182.102
3639, 1317639748.519, 412.029, 3078.784, 3113.372, 171.373
3647, 1317639749.349, 412.859, 3087.258, 3121.794, 163.227
3655, 1317639750.178, 413.688, 3096.584, 3131.047, 154.339
3663, 1317639751.007, 414.517, 3106.116, 3140.598, 145.316
3671, 1317639751.835, 415.345, 3115.479, 3150.012, 136.512
3679, 1317639752.664, 416.174, 3124.659, 3159.244, 128.030
3687, 1317639753.493, 417.003, 3133.816, 3168.381, 119.803
3695, 1317639754.322, 417.832, 3143.084, 3177.635, 111.633
3703, 1317639755.151, 418.661, 3152.511, 3187.089, 103.578
3711, 1317639755.980, 419.490, 3162.140, 3196.746, 95.697
3719, 1317639756.809, 420.319, 3172.014, 3206.613, 88.192
3727, 1317639757.638, 421.148, 3181.989, 3216.671, 81.275
3735, 1317639758.467, 421.977, 3191.919, 3226.671, 75.279
3743, 1317639759.296, 422.806, 3201.926, 3236.688, 70.438
3751, 1317639760.125, 423.635, 3211.869, 3246.677, 66.991
3759, 1317639760.954, 424.464, 3221.713, 3256.565, 65.068
3767, 1317639761.782, 425.292, 3231.433, 3266.387, 64.774
3775, 1317639762.611, 426.121, 3241.129, 3276.157, 66.191
3783, 1317639763.440, 426.950, 3250.673, 3285.792, 69.167
3791, 1317639764.269, 427.779, 3260.213, 3295.350, 73.501
3799, 1317639765.098, 428.608, 3269.962, 3305.269, 79.012
3807, 1317639765.927, 429.437, 3279.859, 3315.293, 85.630
3815, 1317639766.756, 430.266, 3289.696, 3325.185, 93.000
3823, 1317639767.585, 431.095, 3299.332, 3334.907, 100.726
3831, 1317639768.414, 431.924, 3309.010, 3344.595, 108.926
3839, 1317639769.243, 432.753, 3318.757, 3354.394, 117.568
3847, 1317639770.072, 433.582, 3328.734, 3364.400, 126.647
3855, 1317639770.902, 434.412, 3338.864, 3374.593, 136.120
3863, 1317639771.731, 435.241, 3349.234, 3385.014, 145.999
3871, 1317639772.560, 436.070, 3359.786, 3395.604, 156.102
3879, 1317639773.389, 436.899, 3370.334, 3406.233, 166.275
3887, 1317639774.218, 437.728, 3380.839, 3416.760, 176.349
3895, 1317639775.047, 438.557, 3391.325, 3427.248, 186.451
3903, 1317639775.876, 439.386, 3401.810, 3437.769, 196.610
3911, 1317639776.705, 440.215, 3412.294, 3448.287, 206.796
3919, 1317639777.534, 441.044, 3422.720, 3458.718, 216.928
3927, 1317639778.363, 441.873, 3433.117, 3469.118, 227.044
3935, 1317639779.192, 442.702, 3443.541, 3479.587, 237.189
3943, 1317639780.021, 443.531, 3454.046, 3490.142, 247.416
3951, 1317639780.850, 444.360, 3464.659, 3500.763, 257.756
3959, 1317639781.679, 445.189, 3475.225, 3511.427, 268.104
3967, 1317639782.508, 446.018, 3485.717, 3521.979, 278.404
3975, 1317639783.337, 446.847, 3495.963, 3532.333, 288.430
3983, 1317639784.166, 447.676, 3505.959, 3542.451, 298.240
3991, 1317639784.995, 448.505, 3515.365, 3551.971, 307.492
3999, 1317639785.824, 449.334, 3523.863, 3560.605, 315.833
4007, 1317639786.653, 450.163, 3531.022, 3567.916, 322.884
4015, 1317639787.482, 450.992, 3537.228, 3574.198, 328.784
4023, 1317639788.621, 452.131, 3545.107, 3582.069, 335.472
4031, 1317639790.386, 453.896, 3556.080, 3593.200, 340.760
4039, 1317639791.215, 454.725, 3560.723, 3597.911, 342.715
4047, 1317639792.044, 455.554, 3564.492, 3601.771, 344.562
4055, 1317639792.873, 456.383, 3567.028, 3604.398, 345.944
4063, 1317639793.701, 457.212, 3569.077, 3606.378, 346.808
4071, 1317639795.876, 459.386, 3577.040, 3613.862, 346.895
4079, 1317639798.676, 462.186, 3593.827, 3635.226, 342.061
4087, 1317639799.505, 463.015, 3602.193, 3643.507, 338.253
4095, 1317639800.334, 463.845, 3610.964, 3652.224, 334.459
4103, 1317639801.164, 464.674, 3619.940, 3661.184, 331.013
4111, 1317639801.992, 465.502, 3629.197, 3670.374, 327.964
4119, 1317639802.821, 466.332, 3638.654, 3679.838, 325.238
4127, 1317639803.651, 467.161, 3648.196, 3689.388, 322.906
4135, 1317639804.480, 467.990, 3657.563, 3698.757, 321.007
4143, 1317639805.309, 468.819, 3666.692, 3707.892, 319.628


==> fig/motivation/kitti_00/COVARIANCE_SAMPLING.txt <==
x y z
15.191 0.659 0.048
24.419 1.253 -0.014
34.116 1.914 0.129
44.071 2.606 0.083
53.779 3.391 0.176
63.081 4.197 0.151
71.135 4.995 0.237
77.388 5.654 0.345
82.135 5.646 0.463
85.651 3.911 0.543
87.494 0.761 0.580
88.286 -3.380 0.724
88.654 -8.891 0.794
88.950 -16.216 0.903
89.664 -24.350 1.111
90.163 -32.485 1.298
89.838 -40.123 1.485
89.226 -46.758 1.603
89.800 -52.053 1.769
92.727 -55.857 1.924
97.091 -57.380 1.981
102.577 -58.300 2.123
109.088 -59.720 2.229
116.833 -61.312 2.464
125.178 -62.917 2.694
133.480 -64.680 2.926
141.577 -66.123 3.271
149.630 -67.455 3.556
157.775 -68.157 3.827
166.018 -68.355 3.971
174.323 -68.204 4.121
182.786 -67.469 4.260
191.234 -66.609 4.493
199.372 -65.816 4.593
206.238 -65.072 4.710
212.678 -64.838 4.748
219.330 -64.582 4.952
226.281 -64.224 4.912
233.065 -63.735 5.096
238.659 -63.118 5.162
242.865 -60.989 5.180
245.071 -57.407 5.033
245.421 -52.855 4.717
244.659 -46.779 4.448
244.033 -38.647 4.066
243.237 -29.881 3.463
242.258 -21.325 3.062
241.580 -13.023 2.771
240.611 -5.110 2.529
239.580 1.893 2.200
238.991 7.408 1.890
238.747 11.275 1.811
238.678 12.887 1.705
238.675 13.042 1.695
238.717 13.238 1.670
238.825 14.637 1.641
239.566 17.237 1.620
242.273 19.864 1.562
247.518 21.470 1.739
254.495 22.255 1.944
262.937 22.909 2.286
272.611 23.763 2.715
283.040 24.884 3.152
293.458 26.189 3.524
303.620 27.404 4.118
313.895 28.596 4.570
324.502 29.802 5.147
335.032 31.044 5.685
344.918 32.202 6.142
353.570 33.277 6.609
360.211 34.062 6.913
364.939 34.918 7.252
368.583 37.143 7.340
370.682 41.538 7.311
369.956 47.130 7.065
368.772 54.008 6.584
367.883 62.299 6.190
366.609 71.514 5.785
365.355 80.550 5.385
363.992 89.370 4.935
363.016 98.056 4.627
362.458 105.853 4.408
361.749 111.899 4.158
360.711 117.780 4.011
359.432 124.537 3.710
358.125 132.737 3.347
357.191 142.238 2.995
356.249 152.165 2.665
354.939 161.795 2.305
353.566 171.186 2.004
352.165 180.141 1.595
351.025 187.802 1.088
349.884 193.684 0.949
347.380 198.323 0.650
342.651 200.624 0.180
336.542 200.445 -0.410
329.177 199.156 -0.958
320.611 197.354 -1.595
311.383 195.563 -2.277
302.157 193.944 -3.098
292.777 192.483 -3.909
283.562 191.057 -4.620
274.393 189.614 -5.381
264.994 188.080 -6.180
255.302 186.504 -6.963
245.598 184.769 -7.676
235.766 182.876 -8.456
226.320 181.252 -9.127
217.908 179.844 -9.741
211.067 178.923 -10.158
206.219 177.968 -10.469
202.677 175.284 -10.737
200.596 170.233 -10.847
200.893 163.625 -10.823
201.772 155.925 -10.672
203.104 147.308 -10.545
204.806 138.420 -10.429
206.705 129.810 -10.227
208.225 122.280 -9.941
209.079 116.123 -9.748
209.977 110.231 -9.627
212.266 105.094 -9.329
216.487 101.899 -8.923
221.517 101.027 -8.486
226.222 100.487 -8.113
229.556 98.545 -7.826
231.498 95.171 -7.651
233.098 90.193 -7.423
234.272 83.787 -7.249
235.776 75.987 -7.029
237.283 67.448 -6.709
239.012 58.837 -6.340
240.707 50.553 -5.985
242.425 42.842 -5.492
244.028 36.052 -5.063
245.187 30.407 -4.685
245.624 26.284 -4.465
245.605 24.032 -4.393
245.284 22.361 -4.344
243.924 19.727 -4.409
239.994 17.207 -4.613
233.300 15.496 -5.095
224.715 14.100 -5.779
214.585 12.209 -6.473
203.559 9.905 -7.082
191.968 7.379 -7.770
179.797 4.973 -8.384
167.081 2.535 -8.973
154.301 0.001 -9.528
141.662 -2.557 -9.931
129.664 -5.067 -10.460
119.225 -7.188 -10.895
111.046 -9.013 -11.267
105.144 -11.130 -11.478
101.552 -15.171 -11.545
100.811 -20.123 -11.598
101.409 -25.575 -11.621
102.253 -32.421 -11.615
104.004 -40.607 -11.464
105.890 -49.026 -11.124
106.869 -57.484 -10.964
107.802 -66.374 -10.676
107.796 -75.157 -10.464
106.413 -83.894 -10.278
104.474 -92.915 -10.195
101.606 -102.267 -9.950
98.274 -111.358 -9.721
94.018 -119.575 -9.609
90.100 -126.554 -9.496
86.945 -132.449 -9.445
83.402 -138.650 -9.503
79.860 -145.840 -9.465
75.704 -153.942 -9.392
71.348 -162.615 -9.398
67.234 -171.203 -9.453
63.136 -179.466 -9.367
59.439 -186.494 -9.329
56.885 -192.167 -9.259
56.641 -197.841 -9.083
57.696 -204.170 -8.942
58.621 -211.236 -8.684
59.444 -218.849 -8.512
60.258 -226.770 -8.290
61.051 -235.071 -8.024
61.915 -243.470 -7.731
62.843 -252.094 -7.485
63.796 -260.963 -7.322
64.651 -269.853 -7.137
65.608 -278.420 -6.878
66.559 -286.188 -6.579
67.024 -292.773 -6.452
66.949 -297.793 -6.218
66.992 -300.877 -6.181
68.055 -303.290 -5.979
70.757 -305.291 -5.905
75.637 -305.894 -5.890
82.639 -305.375 -5.839
91.319 -304.158 -5.792
100.985 -303.081 -5.688
111.017 -301.891 -5.613
121.073 -300.597 -5.470
131.211 -299.480 -5.497
141.254 -298.171 -5.328
151.163 -297.029 -5.110
161.175 -296.189 -5.001
170.932 -295.749 -4.856
180.275 -295.180 -4.714
188.578 -294.771 -4.697
195.129 -294.889 -4.560
200.616 -294.863 -4.501
205.670 -292.955 -4.493
209.157 -288.215 -4.784
210.711 -281.287 -5.150
212.980 -273.149 -5.552
215.657 -264.076 -5.903
218.984 -255.077 -6.273
222.670 -246.006 -6.735
225.633 -236.500 -7.208
228.163 -227.054 -7.707
230.589 -217.973 -8.073
232.795 -209.690 -8.300
234.373 -203.075 -8.584
235.562 -198.651 -8.835
236.458 -196.315 -8.873
237.670 -193.816 -8.942
239.838 -189.235 -9.044
242.145 -182.870 -9.234
244.363 -175.352 -9.588
246.760 -167.015 -9.852
249.095 -158.763 -10.119
251.084 -151.376 -10.256
251.935 -145.382 -10.288
250.924 -139.803 -10.541
248.974 -133.372 -10.908
246.388 -125.259 -11.312
243.783 -115.750 -11.542
240.882 -105.930 -11.915
238.048 -96.490 -12.202
235.373 -87.261 -12.443
232.725 -78.915 -12.759
230.739 -72.310 -13.018
230.485 -66.625 -13.136
233.006 -61.669 -13.275
238.467 -58.315 -13.153
245.582 -56.167 -12.897
253.573 -54.005 -12.814
262.397 -51.402 -12.460
272.221 -48.592 -12.142
282.418 -45.595 -11.846
292.497 -42.518 -11.413
302.409 -39.575 -10.956
312.047 -36.510 -10.523
321.449 -33.145 -10.023
330.678 -29.644 -9.444
340.277 -26.507 -8.921
349.977 -23.702 -8.352
359.011 -21.180 -7.867
366.637 -19.208 -7.417
373.192 -17.630 -7.076
379.705 -15.115 -6.590
387.523 -12.283 -6.155
396.982 -9.771 -5.517
407.298 -6.935 -4.821
417.341 -3.807 -4.037
427.094 -0.881 -3.310
435.622 1.912 -2.693
442.440 4.782 -2.099
447.403 6.664 -1.700
451.497 5.235 -1.377
453.838 1.690 -1.201
455.584 -3.731 -1.193
457.802 -10.674 -1.142
460.509 -18.755 -0.853
463.516 -27.734 -0.683
466.581 -37.031 -0.280
469.455 -46.206 -0.004
472.271 -55.121 0.175
475.569 -63.505 0.400
479.363 -71.386 0.699
483.784 -78.682 1.090
488.700 -85.416 1.552
493.984 -91.536 2.211
499.532 -96.798 2.807
504.139 -100.601 3.320
506.768 -103.569 3.648
508.096 -106.899 3.773
507.449 -111.321 3.677
504.007 -117.273 3.013
498.594 -124.571 2.205
492.553 -132.722 1.351
486.657 -140.874 0.505
481.004 -148.936 -0.275
475.355 -157.122 -1.094
469.408 -165.869 -1.858
463.729 -174.506 -2.696
458.570 -182.099 -3.382
454.207 -187.113 -3.872
448.961 -188.574 -4.498
443.632 -186.361 -5.202
438.767 -181.638 -5.894
434.367 -174.437 -6.521
430.203 -165.205 -7.041
426.078 -155.038 -7.566
422.046 -144.455 -8.028
418.216 -134.107 -8.576
414.663 -123.984 -9.110
411.463 -114.519 -9.698
408.869 -106.369 -10.140
406.171 -100.441 -10.420
401.951 -97.806 -10.962
396.978 -98.111 -11.726
390.833 -99.790 -12.646
383.250 -102.647 -13.835
374.081 -106.223 -15.171
364.245 -110.082 -16.490
354.460 -113.988 -17.887
344.365 -117.886 -19.274
333.828 -121.963 -20.709
322.951 -126.175 -22.067
312.203 -130.434 -23.356
301.681 -134.515 -24.669
291.407 -138.533 -25.839
281.708 -142.284 -26.957
273.459 -145.649 -28.010
267.123 -148.366 -28.804
262.604 -149.932 -29.306
258.549 -149.644 -29.811
254.557 -147.007 -30.242
251.458 -141.843 -30.555
248.467 -134.553 -30.764
244.972 -125.508 -30.938
241.343 -116.203 -31.316
237.610 -107.231 -31.612
234.069 -98.620 -31.818
231.102 -91.572 -32.108
229.492 -86.801 -32.161
229.215 -82.489 -32.203
231.250 -78.151 -31.998
235.197 -75.048 -31.476
240.025 -72.821 -30.822
244.590 -70.175 -30.120
247.424 -66.136 -29.908
247.424 -61.316 -29.955
245.344 -55.994 -30.144
242.658 -48.773 -30.412
239.166 -39.907 -30.747
234.999 -30.045 -31.233
231.005 -19.981 -31.461
227.068 -10.918 -31.639
223.945 -3.766 -31.887
222.190 0.685 -32.037
221.580 3.182 -32.057
221.645 5.639 -32.029
223.399 9.109 -31.678
228.389 12.467 -30.945
235.857 15.663 -29.750
245.360 19.339 -28.228
256.210 23.870 -26.519
267.425 28.691 -24.621
278.868 33.551 -22.696
290.485 38.484 -20.623
302.034 43.420 -18.553
313.073 48.160 -16.504
322.809 52.404 -14.739
330.854 55.655 -13.333
336.514 58.116 -12.138
340.063 61.593 -11.383
340.350 66.596 -11.205
337.274 71.769 -11.499
333.658 78.481 -11.778
329.793 87.155 -11.952
325.499 96.949 -12.091
321.185 106.990 -12.245
316.935 116.752 -12.322
313.322 125.787 -12.377
309.925 133.853 -12.306
305.823 142.041 -12.353
301.425 151.606 -12.428
297.206 162.551 -12.438
292.728 173.401 -12.359
288.032 183.841 -12.264
283.254 193.882 -12.378
278.470 203.564 -12.393
273.919 213.355 -12.293
269.526 223.575 -12.226
265.424 234.210 -12.121
261.793 244.542 -11.870
258.828 253.616 -11.469
257.155 260.805 -11.119
256.291 266.240 -10.842
255.130 270.261 -10.693
253.517 274.058 -10.620
252.204 278.042 -10.443
251.295 281.398 -10.279
249.666 284.517 -10.194
245.723 287.265 -10.650
239.743 287.415 -11.668
231.519 285.635 -13.150
221.643 282.610 -15.078
210.674 279.097 -17.212
199.830 275.033 -19.250
189.413 270.573 -21.227
179.345 265.749 -23.130
169.270 260.422 -25.148
159.171 254.564 -27.364
149.016 248.221 -29.448
138.997 241.104 -31.581
129.298 233.615 -33.562
119.906 225.725 -35.517
110.945 217.575 -37.406
102.388 209.213 -39.357
94.200 200.522 -41.222
86.494 191.643 -43.005
79.052 182.309 -44.605
71.850 172.444 -46.307
65.179 162.302 -47.828
59.021 152.148 -49.311
53.180 141.588 -50.807
47.781 130.466 -52.164
42.683 118.870 -53.422
37.926 106.759 -54.789
33.302 94.522 -56.003
28.384 82.401 -57.075
23.659 70.352 -58.334
18.859 58.248 -59.356
14.090 46.157 -60.266
9.412 34.193 -61.452
4.702 22.097 -62.394
-0.052 9.820 -63.244
-4.780 -2.419 -63.970
-9.475 -14.621 -64.850
-14.148 -26.482 -65.596
-18.686 -37.744 -66.405
-22.623 -47.858 -67.130
-25.511 -56.348 -67.564
-26.433 -63.878 -67.599
-24.264 -70.440 -67.189
-19.674 -74.896 -66.196
-14.845 -78.528 -65.265
-11.047 -81.727 -64.528
-8.724 -83.904 -64.076
-6.789 -85.383 -63.613
-3.769 -86.553 -62.956
1.017 -86.826 -62.088
7.420 -84.801 -60.911
15.303 -81.525 -59.465
24.429 -77.496 -57.758
34.109 -72.961 -55.902
44.100 -68.317 -53.995
54.498 -63.610 -51.915
65.201 -58.762 -49.814
75.665 -54.021 -47.557
85.845 -49.452 -45.369


==> fig/motivation/kitti_00/NORMAL_SAMPLING.txt <==
x y z 
5.236 0.132 0.041
11.877 0.447 0.063
19.049 0.887 0.103
26.556 1.365 0.127
34.401 1.810 0.142
42.425 2.369 0.141
50.266 2.943 0.129
57.920 3.509 0.101
65.023 4.143 0.110
71.224 4.758 0.115
76.228 5.268 0.131
80.263 5.381 0.154
83.510 4.718 0.145
85.806 2.740 0.125
87.039 -0.039 0.191
87.648 -3.352 0.200
87.889 -7.509 0.277
88.051 -12.860 0.340
88.463 -19.090 0.425
89.026 -25.640 0.578
89.424 -32.154 0.712
89.259 -38.334 0.814
88.730 -44.047 0.926
88.424 -48.863 1.068
89.162 -52.994 1.155
91.480 -56.059 1.201
94.854 -57.544 1.251
98.754 -58.236 1.209
103.488 -59.301 1.203
108.907 -60.569 1.205
115.100 -61.826 1.205
121.697 -63.104 1.232
128.434 -64.528 1.242
135.018 -65.931 1.268
141.477 -67.190 1.339
147.873 -68.261 1.333
154.370 -68.994 1.367
160.947 -69.326 1.386
167.554 -69.458 1.352
174.274 -69.324 1.314
181.008 -68.809 1.203
187.862 -68.259 1.158
194.561 -67.627 1.160
200.734 -67.042 1.152
206.081 -66.575 1.156
211.256 -66.468 1.168
216.500 -66.364 1.191
222.007 -66.152 1.070
227.595 -65.916 0.981
232.933 -65.627 0.982
237.384 -65.207 0.943
241.021 -63.843 0.961
243.485 -61.354 0.884
244.662 -58.252 0.808
244.632 -54.361 0.732
244.254 -49.523 0.632
243.814 -43.331 0.545
243.358 -36.232 0.452
242.795 -29.234 0.299
242.145 -22.387 0.275
241.646 -15.703 0.163
240.999 -9.270 0.094
240.218 -3.276 0.001
239.607 1.893 -0.052
239.266 6.063 -0.096
239.170 9.132 -0.123
239.176 10.808 -0.136
239.167 11.181 -0.160
239.171 11.175 -0.156
239.183 11.409 -0.176
239.243 12.527 -0.174
239.694 14.507 -0.166
241.129 16.703 -0.172
244.089 18.446 -0.204
248.640 19.358 -0.217
254.203 19.776 -0.221
260.753 20.176 -0.219
268.132 20.650 -0.239
276.195 21.162 -0.272
284.600 21.806 -0.246
292.946 22.521 -0.236
301.128 23.240 -0.244
309.329 23.950 -0.240
317.691 24.619 -0.267
326.303 25.279 -0.286
334.786 25.918 -0.334
342.860 26.566 -0.369
350.302 27.239 -0.425
356.688 27.761 -0.463
361.663 28.134 -0.492
365.429 28.686 -0.510
368.605 30.134 -0.561
371.056 32.890 -0.736
371.906 36.926 -0.719
371.145 41.543 -0.879
370.404 47.120 -0.965
369.714 53.677 -1.105
369.148 60.953 -1.317
368.566 68.304 -1.503
367.831 75.572 -1.681
367.069 82.700 -1.861
366.546 89.686 -2.074
366.308 96.439 -2.247
366.121 102.017 -2.363
365.707 106.724 -2.466
365.071 111.471 -2.527
364.262 116.742 -2.647
363.443 122.861 -2.884
362.739 129.951 -3.049
362.403 137.837 -3.228
362.038 145.804 -3.415
361.475 153.689 -3.579
360.783 161.354 -3.768
360.029 168.822 -3.973
359.374 175.943 -4.179
358.862 182.142 -4.386
358.320 187.077 -4.514
357.265 191.332 -4.628
354.753 194.612 -4.691
350.734 196.245 -4.792
345.765 196.303 -4.823
340.020 195.741 -4.776
333.411 194.872 -4.740
326.151 193.904 -4.661
318.685 193.023 -4.664
311.213 192.244 -4.673
303.547 191.573 -4.690
296.040 190.901 -4.687
288.606 190.355 -4.675
281.129 189.677 -4.667
273.492 188.959 -4.621
265.618 188.304 -4.672
257.733 187.538 -4.675
249.765 186.643 -4.630
241.829 185.792 -4.620
234.150 185.046 -4.598
227.170 184.410 -4.539
221.057 183.982 -4.533
216.203 183.726 -4.500
212.489 183.023 -4.490
209.526 181.127 -4.483
207.195 177.653 -4.442
206.432 172.812 -4.417
206.554 167.228 -4.368
206.798 160.965 -4.279
207.201 154.049 -4.190
207.854 146.832 -4.153
208.774 139.743 -4.115
209.666 132.937 -4.053
210.256 127.097 -3.962
210.503 122.155 -3.855
210.650 117.321 -3.836
211.451 112.709 -3.768
213.659 108.846 -3.741
217.075 106.379 -3.667
221.537 105.404 -3.645
225.285 104.665 -3.611
228.270 103.222 -3.533
230.093 100.852 -3.556
231.233 97.344 -3.578
231.925 92.533 -3.547
232.497 87.099 -3.559
233.061 80.841 -3.563
233.596 74.066 -3.483
234.205 67.022 -3.369
234.925 60.125 -3.310
235.625 53.440 -3.244
236.371 47.048 -3.189
237.106 41.335 -3.127
237.744 36.092 -3.114
238.106 31.889 -3.051
238.138 28.771 -3.005
237.958 26.833 -3.008
237.659 25.544 -2.986
236.999 24.049 -2.973
235.156 21.948 -3.012
231.568 20.308 -3.011
226.328 19.397 -3.085
219.760 18.932 -3.202
212.051 18.442 -3.319
203.479 17.675 -3.411
194.464 16.719 -3.504
185.093 15.715 -3.611
175.361 14.829 -3.788
165.159 13.940 -3.944
154.760 13.051 -4.093
144.303 12.090 -4.262
134.020 11.104 -4.434
123.975 10.089 -4.682
114.733 9.150 -4.851
106.734 8.410 -4.958
100.258 7.880 -5.070
95.274 6.784 -5.150
91.532 4.318 -5.236
89.342 0.743 -5.299
88.885 -3.184 -5.316
88.976 -7.732 -5.279
89.018 -13.157 -5.242
89.328 -19.594 -5.208
90.201 -26.542 -5.060
90.686 -33.424 -4.947
90.552 -40.182 -4.868
90.395 -47.342 -4.760
89.935 -54.483 -4.660
88.420 -61.269 -4.574
86.277 -68.068 -4.596
83.822 -75.075 -4.627
80.563 -82.280 -4.577
77.237 -89.378 -4.565
73.333 -95.880 -4.595
68.921 -101.710 -4.617
65.246 -106.744 -4.670
62.101 -111.145 -4.671
58.810 -115.533 -4.718
55.301 -120.418 -4.838
51.676 -125.990 -4.913
47.542 -132.123 -5.009
43.170 -138.564 -5.171
38.896 -144.992 -5.294
34.703 -151.267 -5.422
30.637 -157.270 -5.510
27.013 -162.333 -5.580
24.141 -166.431 -5.586
22.812 -170.746 -5.564
22.720 -175.526 -5.515
22.823 -180.815 -5.449
22.689 -186.599 -5.411
22.486 -192.653 -5.372
22.281 -198.925 -5.303
21.995 -205.419 -5.248
21.655 -212.205 -5.242
21.467 -218.965 -5.108
21.161 -225.873 -5.077
20.920 -233.019 -5.052
20.601 -240.266 -5.021
20.243 -247.347 -4.928
19.994 -254.240 -4.889
19.841 -260.615 -4.806
19.651 -266.146 -4.737
19.081 -270.830 -4.711
18.369 -274.301 -4.706
18.146 -276.604 -4.686
18.623 -278.660 -4.653
20.016 -280.706 -4.572
22.967 -282.160 -4.527
27.311 -283.050 -4.465
33.065 -283.305 -4.288
39.999 -283.328 -4.114
47.602 -283.575 -3.863
55.588 -283.858 -3.666
63.702 -284.085 -3.522
71.849 -284.313 -3.297
80.028 -284.701 -3.170
88.139 -284.840 -2.933
96.205 -285.094 -2.770
104.216 -285.446 -2.545
112.219 -286.080 -2.381
120.003 -286.988 -2.179
127.596 -287.842 -1.972
134.687 -288.562 -1.820
140.959 -289.408 -1.712
145.937 -290.415 -1.599
150.298 -291.264 -1.535
154.647 -291.107 -1.428
158.625 -289.024 -1.405
162.037 -283.717 -1.418
164.411 -278.229 -1.468
167.304 -271.995 -1.433
170.591 -265.140 -1.404
174.275 -258.328 -1.344
178.457 -251.791 -1.305
182.509 -244.986 -1.294
186.168 -237.917 -1.276
189.487 -230.754 -1.271
192.762 -223.842 -1.210
195.870 -217.287 -1.176
198.577 -211.420 -1.089
200.731 -206.544 -1.057
202.352 -203.033 -1.035
203.469 -201.018 -1.037
204.522 -199.444 -1.027
206.105 -197.338 -1.028
208.578 -193.878 -1.022
211.300 -189.378 -1.024
214.072 -183.979 -1.023
217.004 -177.975 -1.078
220.094 -171.684 -1.140
223.163 -165.496 -1.150
225.899 -159.829 -1.127
227.832 -155.168 -1.100
228.595 -150.679 -1.140
228.301 -145.990 -1.204
227.635 -140.499 -1.353
226.845 -133.897 -1.515
226.165 -126.309 -1.662
225.405 -118.167 -1.742
224.509 -110.057 -1.839
223.660 -102.191 -1.908
222.911 -94.551 -1.989
222.103 -87.274 -2.117
221.311 -80.973 -2.205
221.030 -75.962 -2.328
221.712 -71.495 -2.412
224.238 -67.802 -2.447
228.452 -65.435 -2.425
233.982 -64.335 -2.312
240.057 -63.819 -2.214
246.742 -63.303 -2.040
253.970 -62.558 -1.911
261.931 -61.805 -1.822
270.421 -60.963 -1.697
278.891 -60.100 -1.575
287.316 -59.158 -1.435
295.578 -58.278 -1.312
303.728 -57.386 -1.217
311.659 -56.337 -1.096
319.561 -54.939 -0.977
327.414 -53.578 -0.852
335.408 -52.602 -0.773
343.520 -51.773 -0.657
351.455 -51.059 -0.562
358.624 -50.453 -0.447
364.826 -50.176 -0.389
370.263 -49.980 -0.321
375.628 -49.266 -0.186
381.623 -48.097 -0.152
388.611 -47.206 -0.051
396.658 -46.726 0.059
405.216 -46.104 0.191
413.746 -45.229 0.311
422.091 -44.368 0.347
430.043 -43.619 0.496
437.121 -42.752 0.591
443.084 -41.650 0.658
447.680 -40.566 0.702
451.343 -40.989 0.773
453.790 -43.217 0.931
454.958 -46.513 1.065
455.393 -50.893 1.208
455.933 -56.190 1.384
456.685 -62.480 1.614
457.559 -69.528 1.926
458.386 -77.140 2.207
459.272 -84.936 2.535
460.087 -92.696 2.815
460.892 -100.247 3.126
461.736 -107.561 3.494
462.856 -114.600 3.763
464.520 -121.465 3.977
466.576 -128.030 4.203
469.121 -134.264 4.409
472.011 -140.273 4.647
475.235 -145.857 4.937
478.731 -151.021 5.186
482.001 -155.210 5.378
484.278 -158.361 5.481
485.647 -161.002 5.614
486.004 -163.845 5.754
485.050 -167.094 5.781
481.471 -171.440 5.764
476.612 -175.859 5.782
470.699 -181.035 5.749
464.655 -186.363 5.788
458.691 -191.745 5.826
452.861 -197.036 5.874
447.089 -202.335 5.870
441.147 -207.956 5.867
434.931 -213.757 5.850
428.936 -219.517 5.877
423.358 -224.923 5.895
418.720 -229.016 5.882
414.494 -231.143 5.890
410.171 -230.655 5.778
404.639 -226.084 5.444
401.537 -220.417 5.151
399.430 -213.816 4.853
397.834 -205.967 4.599
396.284 -197.392 4.354
394.886 -188.444 4.097
393.630 -179.466 3.843
392.524 -170.676 3.547
391.503 -162.114 3.218
390.543 -153.908 2.926
389.857 -146.392 2.715
389.279 -140.025 2.537
388.096 -135.133 2.358
385.448 -132.085 2.208
381.710 -130.938 2.090
377.165 -130.897 1.931
371.579 -131.241 1.737
364.910 -131.969 1.573
357.112 -133.029 1.377
348.748 -134.139 1.177
340.262 -135.315 1.005
331.785 -136.483 0.825
323.064 -137.570 0.552
314.046 -138.731 0.287
304.677 -139.940 0.016
295.361 -141.206 -0.198
286.186 -142.468 -0.456
277.117 -143.696 -0.707
268.265 -144.876 -0.972
259.687 -145.984 -1.220
251.929 -146.969 -1.471
245.248 -147.957 -1.600
239.950 -148.814 -1.728
236.044 -149.268 -1.867
232.758 -148.692 -2.020
229.905 -146.845 -2.191
227.625 -143.446 -2.461
226.232 -138.645 -2.660
225.330 -132.556 -2.911
224.501 -125.153 -3.187
223.605 -117.230 -3.459
222.498 -109.351 -3.732
221.461 -101.680 -3.948
220.421 -94.207 -4.228
219.474 -87.612 -4.482
218.887 -82.688 -4.701
218.752 -78.977 -4.853
219.522 -75.595 -4.968
221.813 -72.564 -5.010
225.316 -70.494 -4.996
229.341 -69.461 -4.875
233.632 -68.833 -4.699
237.795 -67.726 -4.530
240.968 -65.227 -4.537
242.608 -61.732 -4.632
242.387 -56.577 -4.908
241.786 -51.277 -5.164
241.116 -44.667 -5.476
240.189 -36.975 -5.857
239.025 -28.466 -6.229
237.928 -19.857 -6.603
236.651 -11.533 -7.000
235.472 -4.121 -7.297
234.533 1.836 -7.560
234.054 5.860 -7.712
233.984 8.121 -7.781
234.150 9.875 -7.826
234.985 11.985 -7.838
237.270 14.310 -7.834
241.566 15.888 -7.708
247.531 16.714 -7.475
254.809 17.513 -7.182
263.497 18.505 -6.854
272.962 19.664 -6.517
282.760 20.951 -6.112
292.721 22.196 -5.680
302.792 23.450 -5.284
312.937 24.751 -4.903
322.995 25.995 -4.538
332.772 27.205 -4.212
341.678 28.404 -3.908
349.530 29.344 -3.642
355.939 30.036 -3.424
360.735 30.711 -3.268
364.453 32.486 -3.237
366.641 35.824 -3.438
366.516 39.967 -3.547
365.156 44.779 -3.842
363.652 50.977 -4.151
362.472 58.386 -4.610
361.269 66.654 -5.078
360.096 75.311 -5.538
358.878 83.965 -6.012
357.728 92.388 -6.492
356.902 100.259 -6.938
356.204 107.285 -7.314
354.926 114.177 -7.623
353.479 121.588 -8.063
352.177 130.141 -8.607
351.193 139.496 -9.079
350.347 148.910 -9.560
349.110 158.166 -10.056
347.849 167.204 -10.539
346.421 175.999 -11.078
345.042 184.532 -11.612
343.723 193.017 -12.100
342.683 201.670 -12.595
341.785 210.616 -13.160
341.085 219.674 -13.719
340.561 228.510 -14.260
340.470 236.577 -14.738
340.535 243.435 -15.124
341.201 248.779 -15.404
341.932 252.973 -15.576
342.097 256.359 -15.777
341.789 259.575 -15.945
341.510 262.999 -16.151
341.574 266.258 -16.325
341.759 268.948 -16.477
341.389 271.638 -16.645
339.735 274.762 -16.895
336.095 277.368 -17.169
329.805 278.833 -17.577
320.737 278.760 -18.021
312.019 278.722 -18.477
302.528 278.488 -18.961
293.059 277.895 -19.407
283.754 276.999 -19.866
274.661 275.735 -20.268
265.645 274.194 -20.638
256.519 272.331 -21.006
247.305 270.192 -21.415
237.942 267.682 -21.748
228.482 264.697 -22.133
219.112 261.360 -22.492
209.856 257.674 -22.820
200.664 253.669 -23.079
191.763 249.391 -23.311
182.994 244.953 -23.567
174.421 240.244 -23.794
166.107 235.298 -23.995
158.067 230.127 -24.238
150.199 224.676 -24.436
142.299 218.841 -24.565
134.580 212.644 -24.683
127.133 206.250 -24.772
120.035 199.772 -24.878
113.108 192.950 -24.974
106.326 185.816 -25.012
99.679 178.242 -25.019
93.199 170.334 -25.004
86.865 162.045 -24.915
80.581 153.517 -24.874
74.192 145.042 -24.852
67.851 136.709 -24.794
61.508 128.351 -24.738
55.200 119.986 -24.686
48.860 111.609 -24.656
42.629 103.297 -24.653
36.380 95.004 -24.615
30.111 86.631 -24.586
23.839 78.179 -24.574
17.502 69.687 -24.584
11.219 61.178 -24.618
5.034 52.815 -24.682
-1.126 44.650 -24.729
-7.170 36.770 -24.750
-12.687 29.420 -24.829
-17.533 22.816 -24.808
-21.286 17.101 -24.772
-23.570 11.490 -24.649
-23.811 5.889 -24.339
-21.869 0.948 -23.870
-18.836 -3.083 -23.319
-15.929 -6.859 -22.815
-13.675 -10.151 -22.335
-12.179 -12.547 -22.020
-11.041 -14.246 -21.779
-9.655 -15.758 -21.495
-7.230 -17.370 -21.162
-1.736 -18.834 -20.580
4.626 -18.457 -19.999
11.498 -17.542 -19.411
19.274 -16.505 -18.753
27.644 -15.133 -18.079
36.300 -13.655 -17.398
45.221 -12.209 -16.718
54.387 -10.877 -16.003
63.723 -9.473 -15.260
73.082 -8.054 -14.442
82.237 -6.691 -13.731
91.206 -5.467 -13.038


==> fig/motivation/kitti_00/RISE.txt <==
x y z 
0.000 0.000 0.000
4.432 0.059 0.029
9.233 0.273 0.043
14.385 0.593 0.103
19.799 0.920 0.151
25.447 1.306 0.169
31.252 1.640 0.192
37.206 2.051 0.221
43.151 2.484 0.203
49.113 2.943 0.218
54.912 3.346 0.243
60.531 3.810 0.250
65.814 4.288 0.264
70.574 4.764 0.238
74.688 5.222 0.262
78.103 5.541 0.313
81.096 5.604 0.344
83.544 5.207 0.324
85.585 4.152 0.332
86.988 2.316 0.347
87.866 0.234 0.395
88.415 -2.143 0.361
88.693 -5.054 0.407
88.826 -8.480 0.457
88.966 -12.591 0.529
89.252 -17.242 0.545
89.700 -22.206 0.628
90.090 -27.046 0.742
90.327 -31.904 0.844
90.220 -36.648 0.925
89.875 -41.106 1.015
89.455 -45.119 1.077
89.227 -48.639 1.145
89.660 -51.840 1.200
90.972 -54.564 1.273
93.148 -56.434 1.288
95.809 -57.350 1.330
98.620 -57.877 1.283
101.892 -58.536 1.262
105.701 -59.416 1.231
109.812 -60.360 1.253
114.445 -61.329 1.242
119.253 -62.263 1.240
124.354 -63.296 1.221
129.386 -64.379 1.254
134.382 -65.493 1.258
139.216 -66.495 1.319
144.086 -67.358 1.328
148.870 -68.219 1.295
153.734 -68.827 1.323
158.668 -69.167 1.317
163.569 -69.349 1.308
168.525 -69.429 1.261
173.539 -69.412 1.205
178.639 -69.137 1.186
183.713 -68.748 1.102
188.849 -68.329 1.067
193.923 -67.875 1.055
198.795 -67.387 1.002
203.026 -66.985 1.006
206.988 -66.713 1.011
210.964 -66.614 1.007
214.853 -66.539 0.958
218.885 -66.467 0.924
222.982 -66.337 0.887
227.162 -66.164 0.800
231.361 -65.966 0.776
235.145 -65.771 0.714
238.391 -65.409 0.683
241.170 -64.384 0.720
243.431 -62.816 0.669
244.969 -60.756 0.593
245.700 -58.417 0.550
245.752 -55.543 0.444
245.460 -52.259 0.367
245.209 -48.284 0.299
244.879 -43.446 0.205
244.556 -38.155 0.129
244.241 -32.834 0.011
243.794 -27.646 -0.068
243.327 -22.489 -0.091
242.992 -17.494 -0.159
242.563 -12.637 -0.237
242.076 -7.902 -0.310
241.512 -3.436 -0.393
241.053 0.514 -0.437
240.720 3.996 -0.491
240.540 6.814 -0.528
240.469 8.987 -0.556
240.497 10.432 -0.582
240.515 10.994 -0.578
240.517 11.011 -0.601
240.527 11.072 -0.609
240.527 11.157 -0.614
240.555 11.712 -0.615
240.639 12.831 -0.619
241.012 14.356 -0.640
241.986 16.026 -0.681
243.705 17.468 -0.754
246.468 18.620 -0.759
250.060 19.205 -0.790
254.129 19.455 -0.838
258.833 19.718 -0.930
263.957 20.026 -1.006
269.619 20.339 -1.066
275.664 20.701 -1.145
281.831 21.116 -1.201
288.164 21.601 -1.264
294.413 22.098 -1.315
300.611 22.589 -1.370
306.669 23.092 -1.433
312.836 23.576 -1.518
319.169 24.066 -1.596
325.645 24.521 -1.656
332.086 24.983 -1.749
338.358 25.386 -1.839
344.298 25.863 -1.911
349.996 26.316 -1.999
355.162 26.765 -2.052
359.493 27.023 -2.107
363.198 27.294 -2.169
366.037 27.601 -2.175
368.590 28.546 -2.244
370.782 29.994 -2.317
372.598 32.233 -2.497
373.458 35.157 -2.550
373.105 38.320 -2.624
372.615 42.019 -2.750
372.068 46.367 -2.800
371.547 51.143 -2.886
371.123 56.459 -3.087
370.752 62.040 -3.239
370.318 67.550 -3.397
369.834 73.038 -3.585
369.284 78.379 -3.718
368.776 83.684 -3.855
368.536 88.952 -4.010
368.346 94.073 -4.196
368.250 98.672 -4.312
368.104 102.432 -4.373
367.773 106.002 -4.457
367.352 109.536 -4.547
366.821 113.305 -4.598
366.176 117.468 -4.730
365.638 122.137 -4.926
365.077 127.391 -5.126
364.839 133.162 -5.220
364.654 139.164 -5.388
364.380 145.136 -5.564
364.012 151.008 -5.698
363.576 156.856 -5.841
363.045 162.519 -6.028
362.517 168.139 -6.215
362.061 173.568 -6.405
361.676 178.474 -6.580
361.350 182.798 -6.709
360.962 186.391 -6.833
360.240 189.620 -6.910
358.747 192.458 -6.978
356.429 194.565 -7.015
353.356 195.623 -7.068
349.683 195.708 -7.126
345.601 195.512 -7.085
341.043 195.032 -7.010
336.025 194.403 -6.948
330.611 193.660 -6.859
324.936 193.035 -6.817
319.446 192.440 -6.774
313.801 191.874 -6.759
307.963 191.489 -6.747
302.332 191.002 -6.717
296.717 190.570 -6.668
291.172 190.198 -6.634
285.562 189.741 -6.613
279.915 189.250 -6.525
274.104 188.778 -6.505
268.139 188.356 -6.512
262.232 187.826 -6.510
256.300 187.229 -6.525
250.227 186.605 -6.460
244.364 186.047 -6.367
238.536 185.471 -6.298
233.087 185.074 -6.260
228.030 184.677 -6.222
223.502 184.368 -6.191
219.783 184.282 -6.151
216.739 183.920 -6.105
214.159 183.046 -6.085
211.994 181.581 -6.066
210.072 179.144 -6.022
208.975 175.839 -5.943
208.898 172.039 -5.949
208.921 167.856 -5.913
209.053 163.121 -5.740
209.202 158.163 -5.647
209.480 152.778 -5.533
209.933 147.473 -5.496
210.604 142.096 -5.387
211.222 136.875 -5.334
211.726 131.995 -5.236
212.114 127.696 -5.157
212.266 123.949 -5.064
212.370 120.279 -4.971
212.561 116.694 -4.944
213.257 113.301 -4.861
214.739 110.211 -4.869
216.924 107.953 -4.819
219.741 106.530 -4.739
222.614 105.882 -4.709
225.516 105.289 -4.705
228.205 104.469 -4.747
230.248 103.296 -4.647
231.510 101.406 -4.627
232.344 99.255 -4.639
233.066 96.631 -4.605
233.434 93.386 -4.548
233.835 89.511 -4.523
234.273 85.012 -4.440
234.627 80.189 -4.371
234.967 75.203 -4.274
235.371 69.835 -4.196
235.820 64.561 -4.081
236.345 59.436 -3.992
236.793 54.426 -3.891
237.305 49.504 -3.779
237.845 44.968 -3.707
238.344 40.756 -3.611
238.767 36.819 -3.563
239.067 33.449 -3.476
239.223 30.689 -3.429
239.192 28.576 -3.408
239.008 27.080 -3.365
238.782 26.124 -3.341
238.478 25.188 -3.371
237.866 23.929 -3.353
236.418 22.391 -3.325
234.064 21.039 -3.320
230.658 20.068 -3.248
226.463 19.531 -3.257
221.534 19.211 -3.260
215.975 18.956 -3.271
209.809 18.566 -3.286
203.285 18.038 -3.264
196.484 17.396 -3.223
189.514 16.707 -3.195
182.403 16.078 -3.188
174.957 15.508 -3.189
167.328 14.931 -3.213
159.523 14.344 -3.165
151.717 13.758 -3.166
143.923 13.087 -3.127
136.129 12.414 -3.146
128.453 11.749 -3.170
121.135 11.072 -3.205
114.471 10.464 -3.163
108.464 9.996 -3.156
103.234 9.632 -3.151
98.958 9.236 -3.119
95.449 8.070 -3.102
92.640 6.252 -3.123
90.632 3.659 -3.157
89.664 0.865 -3.126
89.610 -2.172 -3.156
89.617 -5.591 -3.149
89.596 -9.493 -3.146
89.566 -13.949 -3.113
89.901 -18.908 -3.077
90.485 -24.088 -3.024
90.867 -29.322 -2.969
90.871 -34.311 -2.906
90.627 -39.531 -2.869
90.414 -44.870 -2.802
90.172 -50.257 -2.725
89.346 -55.487 -2.680
87.924 -60.572 -2.568
86.253 -65.619 -2.633
84.415 -70.856 -2.631
82.159 -76.002 -2.564
79.572 -81.434 -2.509
76.967 -86.705 -2.426
74.048 -91.706 -2.403
70.772 -96.276 -2.376
67.437 -100.489 -2.328
64.613 -104.243 -2.292
62.245 -107.518 -2.244
59.774 -110.725 -2.243
57.128 -114.060 -2.217
54.427 -117.699 -2.216
51.728 -121.719 -2.282
48.725 -126.073 -2.252
45.512 -130.670 -2.269
42.151 -135.483 -2.327
38.834 -140.219 -2.332
35.598 -144.971 -2.431
32.376 -149.606 -2.464
29.208 -154.093 -2.437
26.300 -158.090 -2.387
23.771 -161.294 -2.426
21.800 -164.313 -2.410
20.775 -167.497 -2.394
20.447 -171.016 -2.354
20.421 -174.800 -2.388
20.433 -178.866 -2.402
20.274 -183.176 -2.393
20.055 -187.682 -2.413
19.812 -192.353 -2.430
19.579 -197.026 -2.438
19.279 -201.880 -2.431
18.906 -206.978 -2.439
18.670 -212.013 -2.412
18.427 -217.195 -2.409
18.104 -222.350 -2.437
17.833 -227.629 -2.477
17.544 -233.031 -2.485
17.169 -238.497 -2.554
16.787 -243.791 -2.559
16.525 -249.005 -2.530
16.303 -254.039 -2.516
16.111 -258.692 -2.530
15.930 -262.836 -2.544
15.495 -266.526 -2.562
14.943 -269.608 -2.571
14.340 -271.944 -2.574
14.197 -273.646 -2.574
14.420 -275.228 -2.584
15.177 -276.828 -2.657
16.436 -278.350 -2.629
18.620 -279.456 -2.659
21.566 -280.197 -2.675
25.351 -280.666 -2.716
29.931 -280.885 -2.722
35.126 -281.062 -2.737
40.741 -281.344 -2.755
46.604 -281.717 -2.750
52.692 -282.022 -2.745
58.758 -282.335 -2.831
64.898 -282.635 -2.855
71.012 -283.017 -2.920
77.087 -283.371 -2.953
83.198 -283.627 -2.956
89.293 -283.920 -2.956
95.305 -284.256 -2.999
101.277 -284.735 -3.013
107.275 -285.292 -3.025
113.181 -286.118 -3.074
118.969 -286.922 -3.122
124.593 -287.602 -3.142
129.876 -288.254 -3.198
134.783 -288.971 -3.275
138.997 -289.749 -3.310
142.514 -290.643 -3.344
145.785 -291.377 -3.389
149.073 -291.534 -3.450
152.240 -290.816 -3.446
155.169 -288.962 -3.456
157.340 -285.936 -3.486
158.960 -282.211 -3.474
160.951 -277.927 -3.499
163.251 -273.335 -3.472
165.771 -268.312 -3.478
168.474 -263.165 -3.452
171.446 -258.237 -3.399
174.765 -253.409 -3.353
177.986 -248.500 -3.387
181.036 -243.332 -3.373
183.803 -238.014 -3.374
186.403 -232.731 -3.356
188.921 -227.590 -3.342
191.469 -222.537 -3.267
193.893 -217.734 -3.253
196.049 -213.368 -3.255
197.865 -209.471 -3.237
199.335 -206.383 -3.204
200.502 -204.020 -3.207
201.389 -202.553 -3.219
202.154 -201.417 -3.235
203.043 -200.186 -3.273
204.520 -198.397 -3.237
206.450 -195.819 -3.238
208.537 -192.706 -3.311
210.665 -189.008 -3.299
212.896 -184.842 -3.318
215.180 -180.431 -3.366
217.619 -175.747 -3.389
220.055 -171.127 -3.444
222.453 -166.553 -3.460
224.595 -162.354 -3.464
226.296 -158.767 -3.444
227.314 -155.427 -3.445
227.784 -152.019 -3.420
227.668 -148.648 -3.430
227.285 -144.643 -3.487
226.845 -140.074 -3.543
226.384 -134.886 -3.564
226.049 -129.241 -3.605
225.632 -123.138 -3.618
225.181 -116.972 -3.579
224.713 -110.910 -3.584
224.181 -105.061 -3.604
223.817 -99.232 -3.569
223.387 -93.544 -3.554
222.927 -88.226 -3.562
222.383 -83.448 -3.568
222.149 -79.543 -3.608
222.313 -76.023 -3.661
223.189 -72.686 -3.717
225.148 -69.990 -3.781
228.032 -68.034 -3.851
231.755 -66.733 -3.850
236.130 -66.296 -3.866
240.798 -66.092 -3.899
245.734 -65.850 -3.915
250.940 -65.472 -3.927
256.495 -65.047 -3.965
262.471 -64.646 -4.048
268.805 -64.168 -4.136
275.237 -63.673 -4.228
281.561 -63.160 -4.257
287.868 -62.614 -4.338
294.087 -62.088 -4.403
300.270 -61.625 -4.468
306.380 -61.060 -4.620
312.379 -60.414 -4.678
318.280 -59.583 -4.690
324.216 -58.610 -4.776
330.104 -57.771 -4.918
336.144 -57.216 -4.982
342.270 -56.701 -5.058
348.364 -56.305 -5.183
354.170 -55.878 -5.279
359.571 -55.567 -5.341
364.477 -55.425 -5.429
368.687 -55.377 -5.451
372.745 -55.310 -5.531
376.736 -54.799 -5.587
381.088 -54.082 -5.670
385.969 -53.396 -5.784
391.447 -52.956 -5.846
397.451 -52.724 -5.955
403.812 -52.468 -6.085
410.334 -52.018 -6.155
416.660 -51.513 -6.270
422.916 -51.017 -6.444
429.041 -50.574 -6.525
434.684 -50.105 -6.618
439.810 -49.564 -6.715
444.346 -48.830 -6.775
448.056 -48.064 -6.864
451.113 -47.681 -6.933
453.689 -48.393 -6.955
455.493 -50.122 -6.951
456.500 -52.413 -6.955
456.929 -55.380 -6.926
457.206 -58.856 -6.883
457.506 -62.869 -6.845
457.947 -67.382 -6.789
458.472 -72.466 -6.738
459.026 -77.941 -6.663
459.517 -83.650 -6.587
460.082 -89.510 -6.529
460.584 -95.396 -6.458
461.084 -101.175 -6.411
461.561 -106.879 -6.329
462.081 -112.424 -6.196
462.645 -117.876 -6.138
463.491 -123.131 -6.120
464.592 -128.223 -6.062
466.006 -133.313 -6.076
467.610 -138.107 -6.062
469.493 -142.838 -6.078
471.539 -147.385 -6.108
473.813 -151.733 -6.097
476.229 -155.777 -6.050
478.835 -159.603 -6.021
481.189 -162.790 -6.031
483.104 -165.439 -6.036
484.319 -167.532 -6.010
485.154 -169.586 -6.030
485.374 -171.672 -6.022
484.901 -174.051 -5.993
483.430 -176.655 -5.995
480.773 -179.615 -5.974
477.237 -182.762 -5.926
472.904 -186.391 -5.887
468.228 -190.234 -5.823
463.593 -194.097 -5.710
459.044 -198.030 -5.620
454.533 -201.943 -5.528
450.021 -205.797 -5.449
445.605 -209.575 -5.411
440.961 -213.690 -5.322
436.317 -217.861 -5.274
431.547 -222.166 -5.222
426.961 -226.301 -5.159
422.608 -230.269 -5.094
418.670 -233.777 -5.047
415.389 -236.216 -4.979
412.178 -237.472 -4.923
408.917 -237.362 -4.855
405.887 -235.725 -4.808
403.172 -233.167 -4.778
400.978 -229.847 -4.842
399.163 -225.651 -4.835
397.671 -220.603 -4.827
396.650 -214.868 -4.818
395.622 -208.634 -4.772
394.655 -202.147 -4.711
393.770 -195.317 -4.655
393.030 -188.636 -4.611
392.358 -181.884 -4.582
391.743 -175.325 -4.579
391.128 -168.823 -4.570
390.538 -162.576 -4.603
390.078 -156.542 -4.593
389.793 -151.099 -4.544
389.484 -146.293 -4.531
388.811 -142.288 -4.492
387.459 -139.313 -4.484
385.286 -137.332 -4.429
382.474 -136.399 -4.376
379.266 -136.106 -4.391
375.535 -136.197 -4.342
371.124 -136.373 -4.308
366.112 -136.750 -4.236
360.349 -137.306 -4.188
354.223 -137.919 -4.098
347.905 -138.551 -4.027
341.523 -139.237 -3.898
335.143 -139.886 -3.740
328.695 -140.515 -3.710
321.983 -141.123 -3.682
315.304 -141.776 -3.625
308.267 -142.405 -3.604
301.159 -143.105 -3.536
294.186 -143.816 -3.425
287.320 -144.517 -3.365
280.346 -145.268 -3.302
273.612 -145.903 -3.205
267.023 -146.544 -3.260
260.582 -147.157 -3.200
254.502 -147.744 -3.165
249.083 -148.306 -3.087
244.243 -148.862 -3.028
240.256 -149.357 -3.000
237.119 -149.724 -2.944
234.468 -149.672 -2.953
232.099 -148.931 -2.958
229.989 -147.459 -2.925
228.173 -145.138 -2.948
226.914 -142.012 -2.921
226.162 -138.149 -2.940
225.674 -133.524 -2.956
225.248 -128.135 -2.874
224.833 -122.250 -2.846
224.278 -116.277 -2.831
223.669 -110.288 -2.771
223.015 -104.380 -2.682
222.418 -98.690 -2.612
221.830 -93.183 -2.593
221.265 -88.150 -2.594
220.890 -84.096 -2.569
220.689 -81.032 -2.615
220.803 -78.289 -2.633
221.530 -75.803 -2.671
222.964 -73.455 -2.668
225.270 -71.591 -2.785
228.057 -70.334 -2.765
231.067 -69.655 -2.757
234.342 -69.201 -2.761
237.559 -68.802 -2.791
240.686 -67.807 -2.750
243.075 -65.898 -2.818
244.787 -63.507 -2.860
245.363 -60.690 -2.917
245.129 -57.524 -2.941
244.869 -53.810 -2.979
244.518 -49.352 -3.008
244.146 -44.108 -3.037
243.592 -38.323 -3.094
242.969 -32.024 -3.123
242.350 -25.484 -3.128
241.648 -19.061 -3.120
240.917 -12.740 -3.172
240.177 -6.946 -3.184
239.530 -1.823 -3.203
238.990 2.375 -3.208
238.710 5.399 -3.220
238.667 7.346 -3.204
238.733 8.744 -3.215
238.909 10.040 -3.208
239.580 11.573 -3.177
241.010 13.282 -3.200
243.518 14.802 -3.202
247.145 15.668 -3.218
251.693 16.151 -3.207
256.934 16.517 -3.215
263.012 16.987 -3.235
269.813 17.559 -3.195
276.914 18.149 -3.224
284.242 18.865 -3.146
291.699 19.552 -3.118
299.223 20.230 -3.089
306.859 20.936 -3.063
314.610 21.618 -3.042
322.221 22.337 -3.029
329.770 23.012 -3.000
337.120 23.643 -3.013
344.000 24.301 -2.989
350.413 24.932 -3.003
356.083 25.353 -2.998
360.982 25.709 -3.043
364.829 26.050 -3.003
368.109 26.758 -3.002
370.746 28.407 -3.010
372.447 30.917 -3.151
372.857 33.902 -3.080
372.070 37.026 -3.073
371.172 40.830 -3.092
370.193 45.606 -3.073
369.459 51.061 -3.124
368.758 56.957 -3.165
368.122 63.360 -3.208
367.503 69.908 -3.246
366.896 76.489 -3.300
366.182 82.944 -3.320
365.626 89.267 -3.352
365.209 95.242 -3.430
364.926 100.623 -3.441
364.411 105.816 -3.445
363.564 111.021 -3.418
362.717 116.639 -3.431
361.938 122.888 -3.532
361.257 129.725 -3.585
360.923 136.822 -3.621
360.540 143.915 -3.657
359.909 150.901 -3.651
359.235 157.773 -3.672
358.533 164.625 -3.766
357.730 171.241 -3.847
356.917 177.705 -3.923
356.082 184.129 -3.934
355.409 190.470 -4.024
354.902 197.071 -4.067
354.380 203.768 -4.185
354.072 210.573 -4.293
353.787 217.377 -4.421
353.658 224.028 -4.494
353.792 230.281 -4.579
353.987 235.943 -4.660
354.265 240.877 -4.789
354.943 244.860 -4.819
355.712 248.152 -4.864
356.171 250.863 -4.925
356.237 253.353 -4.938
356.082 255.719 -4.983
355.942 258.363 -4.987
355.931 260.877 -5.031
356.140 263.266 -5.072
356.395 265.242 -5.100
356.324 267.221 -5.104
355.757 269.514 -5.134
354.262 271.955 -5.192
351.591 274.015 -5.180
347.789 275.280 -5.248
343.051 276.107 -5.242
337.588 276.447 -5.270
331.250 276.607 -5.261
324.507 276.663 -5.229
317.305 276.714 -5.228
310.200 276.508 -5.223
303.176 276.175 -5.254
296.179 275.649 -5.254
289.422 274.926 -5.250
282.566 273.985 -5.246
275.690 272.886 -5.254
268.802 271.625 -5.239
261.824 270.217 -5.260
254.739 268.640 -5.256
247.588 266.773 -5.244
240.451 264.666 -5.261
233.298 262.326 -5.335
226.321 259.806 -5.335
219.346 257.155 -5.287
212.411 254.283 -5.302
205.647 251.292 -5.301
198.939 248.206 -5.301
192.397 244.967 -5.311
185.918 241.580 -5.287
179.564 238.062 -5.295
173.469 234.452 -5.347
167.356 230.679 -5.360
161.411 226.749 -5.368
155.295 222.508 -5.368
149.360 218.107 -5.360
143.536 213.557 -5.342
137.917 208.936 -5.333
132.378 204.186 -5.359
127.012 199.372 -5.392
121.704 194.262 -5.416
116.521 189.043 -5.411
111.283 183.421 -5.393
106.267 177.755 -5.378
101.269 171.813 -5.358
96.289 165.671 -5.328
91.378 159.509 -5.352
86.336 153.330 -5.377
81.351 147.174 -5.370
76.360 141.134 -5.358
71.362 135.020 -5.347
66.406 128.957 -5.368
61.466 122.830 -5.348
56.498 116.704 -5.371
51.582 110.698 -5.420
46.668 104.675 -5.413
41.767 98.577 -5.485
36.865 92.515 -5.526
31.918 86.349 -5.577
26.898 80.122 -5.616
21.930 73.914 -5.688
16.966 67.730 -5.767
12.123 61.653 -5.883
7.269 55.664 -5.990
2.485 49.915 -6.034
-2.150 44.324 -6.163
-6.432 39.009 -6.237
-10.360 34.121 -6.313
-13.693 29.764 -6.358
-16.255 25.691 -6.368
-17.969 21.480 -6.409
-18.477 17.204 -6.391
-17.747 13.153 -6.304
-15.942 9.783 -6.150
-13.778 6.641 -6.031
-11.633 3.696 -5.917
-9.837 0.912 -5.769
-8.482 -1.430 -5.693
-7.488 -3.136 -5.599
-6.658 -4.513 -5.529
-5.811 -5.711 -5.495
-4.545 -6.981 -5.380
-2.686 -8.269 -5.294
-0.122 -9.426 -5.174
3.346 -10.015 -5.057
7.646 -9.920 -4.862
12.413 -9.450 -4.685
17.940 -9.057 -4.453
23.846 -8.527 -4.224
30.118 -7.813 -4.015
36.545 -7.074 -3.799
43.198 -6.248 -3.572
49.953 -5.537 -3.388
56.892 -4.857 -3.124
63.977 -4.118 -2.921
71.047 -3.443 -2.685
78.133 -2.730 -2.347
85.032 -2.075 -2.103
91.874 -1.398 -1.886
98.634 -0.786 -1.681
99.738 -0.744 -1.625


==> fig/motivation/kitti_00/UNIFORM_SAMPLING.txt <==
x y z 
5.237 0.136 0.038
11.763 0.433 0.065
18.886 0.874 0.110
26.349 1.349 0.138
34.181 1.810 0.150
42.154 2.352 0.152
50.028 2.928 0.129
57.707 3.487 0.131
64.904 4.163 0.105
71.252 4.793 0.098
76.406 5.312 0.129
80.559 5.510 0.138
83.837 5.017 0.132
87.266 1.540 0.143
88.280 -1.879 0.183
88.643 -5.685 0.260
88.808 -10.600 0.336
89.076 -16.600 0.425
89.662 -23.054 0.570
90.130 -29.637 0.731
90.186 -35.948 0.853
89.704 -41.890 0.988
89.239 -47.074 1.092
89.474 -51.444 1.207
91.273 -55.031 1.309
94.306 -57.093 1.327
98.005 -57.890 1.310
102.420 -58.773 1.303
107.591 -59.978 1.289
113.500 -61.277 1.266
119.970 -62.529 1.277
126.756 -63.939 1.286
133.373 -65.382 1.259
139.869 -66.683 1.306
146.295 -67.855 1.337
152.743 -68.718 1.301
159.363 -69.175 1.302
165.936 -69.373 1.231
172.585 -69.356 1.175
179.316 -68.946 1.085
186.121 -68.468 0.993
192.838 -67.819 0.936
199.315 -67.239 0.862
204.916 -66.664 0.867
210.128 -66.439 0.820
215.299 -66.372 0.746
220.731 -66.212 0.688
226.309 -66.000 0.570
231.776 -65.692 0.505
236.646 -65.414 0.415
240.580 -64.428 0.374
244.962 -60.180 0.218
242.049 -49.972 -0.076
243.834 -43.414 -0.284
245.669 -36.620 -0.492
247.276 -29.833 -0.665
248.958 -23.282 -0.834
250.564 -16.904 -1.020
251.907 -10.711 -1.200
253.032 -5.183 -1.356
254.087 -0.581 -1.479
255.062 2.920 -1.570
255.838 5.238 -1.655
256.140 6.098 -1.671
256.154 6.179 -1.672
256.183 6.229 -1.671
256.393 6.780 -1.698
257.070 8.282 -1.703
258.593 10.017 -1.735
261.252 11.257 -1.817
265.912 11.199 -1.850
271.043 10.018 -1.871
277.012 8.365 -1.911
283.863 6.485 -1.949
291.444 4.431 -1.984
299.525 2.290 -1.987
307.686 0.222 -1.982
315.713 -1.749 -1.993
323.645 -3.709 -2.011
331.750 -5.742 -2.049
340.053 -7.864 -2.073
348.377 -10.030 -2.139
356.378 -12.122 -2.184
363.888 -13.996 -2.251
370.537 -15.635 -2.315
375.930 -17.026 -2.360
379.958 -17.994 -2.391
383.540 -18.044 -2.443
387.277 -16.533 -2.620
391.990 -2.254 -3.160
393.467 4.125 -3.400
395.266 11.195 -3.723
397.118 18.351 -4.026
398.789 25.434 -4.320
400.363 32.409 -4.635
402.166 39.198 -4.949
404.121 45.679 -5.249
405.763 51.007 -5.448
406.892 55.612 -5.625
407.847 60.340 -5.759
408.787 65.574 -5.969
410.002 71.606 -6.299
411.594 78.536 -6.608
413.868 86.092 -6.927
416.099 93.763 -7.252
418.114 101.378 -7.555
419.925 108.872 -7.904
421.610 116.154 -8.277
423.309 123.132 -8.630
424.829 129.155 -8.953
425.925 133.991 -9.180
426.207 138.371 -9.377
424.873 142.337 -9.513
419.397 146.037 -9.653
414.308 147.510 -9.642
408.179 148.825 -9.566
401.263 150.149 -9.478
393.968 151.680 -9.408
386.663 153.291 -9.405
379.240 155.095 -9.389
371.820 156.919 -9.404
364.603 158.726 -9.369
357.342 160.602 -9.330
349.988 162.348 -9.302
342.411 164.179 -9.315
334.722 166.066 -9.360
326.961 167.856 -9.390
319.100 169.584 -9.327
311.447 171.370 -9.267
304.221 173.126 -9.238
297.777 174.693 -9.222
292.451 176.190 -9.223
288.353 177.173 -9.193
283.561 176.672 -9.134
280.899 169.770 -8.897
275.748 165.948 -8.697
270.192 161.680 -8.517
264.607 157.087 -8.344
259.258 152.384 -8.194
254.181 147.897 -7.996
249.760 144.275 -7.804
245.809 141.327 -7.657
241.912 138.468 -7.547
238.478 128.032 -7.151
236.722 125.409 -7.039
229.275 120.124 -6.832
224.023 116.652 -6.715
218.301 112.990 -6.567
212.361 109.124 -6.383
206.648 105.256 -6.203
201.083 101.491 -6.044
195.808 97.814 -5.900
191.094 94.457 -5.737
186.774 91.387 -5.609
183.235 89.073 -5.498
180.495 87.571 -5.444
178.713 86.833 -5.414
177.436 86.496 -5.411
175.832 86.378 -5.411
173.122 87.022 -5.471
169.960 89.412 -5.559
166.646 93.607 -5.758
163.133 99.139 -6.039
159.060 105.722 -6.356
154.351 112.882 -6.683
149.244 120.356 -7.019
143.902 128.151 -7.381
138.513 136.304 -7.824
132.926 144.857 -8.259
127.209 153.630 -8.689
121.464 162.323 -9.132
115.676 170.963 -9.590
110.071 179.321 -10.115
104.832 187.021 -10.554
100.384 193.684 -10.904
96.848 199.150 -11.205
93.471 203.022 -11.425
89.495 205.127 -11.605
85.286 205.401 -11.709
81.232 203.667 -11.719
76.598 201.057 -11.661
71.609 198.393 -11.612
66.010 194.791 -11.533
60.335 190.753 -11.331
54.396 187.242 -11.211
48.331 184.245 -11.116
41.886 180.961 -11.024
35.304 178.220 -10.934
28.458 176.607 -10.923
21.377 175.294 -11.023
13.961 174.356 -11.101
6.023 173.871 -11.182
-1.774 173.612 -11.292
-9.229 174.206 -11.442
-16.275 175.409 -11.624
-22.152 176.155 -11.753
-27.500 176.872 -11.860
-33.067 177.764 -12.062
-39.148 178.425 -12.282
-45.958 179.033 -12.476
-53.465 179.799 -12.734
-61.244 180.620 -13.035
-68.835 181.297 -13.296
-76.262 182.070 -13.603
-83.274 182.799 -13.825
-89.146 183.605 -14.002
-93.961 183.956 -14.121
-98.353 182.711 -14.129
-102.648 180.320 -14.144
-107.406 177.721 -14.116
-112.627 175.072 -14.103
-118.098 172.345 -14.111
-123.780 169.570 -14.120
-129.704 166.725 -14.109
-135.811 163.769 -14.070
-141.903 160.725 -14.072
-148.193 157.688 -14.110
-154.601 154.503 -14.156
-161.105 151.364 -14.212
-167.455 148.327 -14.228
-173.557 145.275 -14.203
-179.039 142.453 -14.211
-183.885 140.133 -14.213
-188.082 138.602 -14.251
-191.129 137.729 -14.303
-193.113 136.755 -14.333
-194.592 135.131 -14.297
-195.519 131.470 -14.114
-194.545 127.638 -13.901
-192.469 122.756 -13.557
-189.411 117.061 -13.141
-186.024 110.455 -12.656
-182.528 103.395 -12.111
-178.875 96.143 -11.603
-175.204 88.896 -11.109
-171.630 81.592 -10.611
-167.940 74.322 -10.115
-164.258 67.122 -9.590
-160.680 59.979 -9.058
-157.292 52.721 -8.577
-154.275 45.376 -8.109
-151.409 38.196 -7.668
-148.585 31.417 -7.204
-146.097 25.249 -6.863
-144.290 19.985 -6.519
-143.080 15.627 -6.332
-141.316 11.605 -6.087
-130.323 7.400 -5.549
-116.587 8.472 -5.213
-108.993 8.826 -5.004
-101.223 8.770 -4.750
-93.487 8.173 -4.509
-85.562 7.936 -4.306
-77.611 8.197 -4.104
-69.767 8.710 -3.911
-62.155 9.150 -3.718
-54.986 9.540 -3.538
-48.633 10.006 -3.370
-43.500 10.421 -3.248
-39.827 10.662 -3.166
-37.668 10.619 -3.120
-35.764 10.454 -3.097
-32.963 10.002 -2.988
-28.565 9.503 -2.890
-23.225 9.311 -2.762
-17.088 9.508 -2.672
-10.369 9.802 -2.579
-3.356 10.097 -2.496
3.550 10.361 -2.382
9.684 10.681 -2.259
14.564 11.299 -2.157
18.817 12.937 -2.132
22.773 15.522 -2.209
27.405 18.799 -2.374
32.927 22.685 -2.528
39.339 26.939 -2.624
46.169 31.553 -2.741
52.851 36.209 -2.825
59.336 40.666 -2.922
65.674 44.955 -3.030
71.597 49.122 -3.152
76.591 52.753 -3.267
80.812 55.322 -3.380
85.096 56.686 -3.412
89.543 55.982 -3.346
93.585 53.132 -3.193
97.103 48.615 -2.898
100.499 43.409 -2.592
104.203 37.793 -2.188
108.382 31.724 -1.841
112.899 25.080 -1.516
117.722 18.070 -1.125
122.564 11.051 -0.738
127.418 4.153 -0.356
132.170 -2.682 -0.005
136.860 -9.381 0.307
141.605 -15.771 0.667
146.620 -21.976 1.022
151.555 -28.223 1.294
156.288 -34.824 1.603
160.863 -41.525 1.911
165.266 -48.086 2.160
169.150 -53.984 2.458
172.256 -59.164 2.650
175.079 -63.790 2.908
178.386 -68.115 3.111
182.305 -72.924 3.297
186.457 -78.759 3.539
190.811 -85.639 3.806
195.518 -92.851 4.094
200.374 -99.903 4.370
205.095 -106.744 4.596
209.571 -113.319 4.885
213.708 -118.952 5.096
217.508 -123.503 5.282
220.444 -126.908 5.420
221.607 -130.313 5.544
220.613 -133.472 5.664
218.054 -135.991 5.694
214.336 -138.568 5.725
209.865 -141.705 5.789
204.640 -145.474 5.845
198.756 -149.710 5.980
192.516 -154.156 6.056
186.081 -158.683 6.158
179.740 -163.146 6.213
173.535 -167.490 6.344
167.572 -171.762 6.514
162.013 -176.219 6.574
156.898 -181.008 6.652
152.144 -186.071 6.728
147.998 -191.332 6.795
144.200 -196.765 6.891
140.895 -202.339 7.061
138.160 -207.864 7.206
136.137 -212.589 7.320
134.497 -215.964 7.401
132.741 -218.342 7.413
130.326 -219.903 7.441
116.554 -217.488 7.014
102.937 -212.784 6.702
95.490 -210.295 6.522
87.953 -207.883 6.293
79.941 -205.398 6.031
71.883 -202.840 5.790
64.004 -200.521 5.592
57.001 -198.385 5.419
51.911 -196.282 5.282
44.543 -180.549 4.616
42.889 -169.054 4.259
42.102 -160.384 4.062
41.493 -151.353 3.835
41.062 -142.315 3.616
40.740 -133.441 3.352
40.485 -124.826 3.078
40.247 -116.550 2.810
40.205 -108.994 2.621
40.205 -102.616 2.461
39.423 -97.630 2.305
37.015 -94.369 2.173
31.283 -92.639 1.986
26.290 -92.393 1.857
20.121 -92.400 1.737
12.822 -92.613 1.578
4.590 -92.965 1.398
-3.920 -93.350 1.257
-12.474 -93.769 1.148
-21.094 -94.095 0.925
-30.025 -94.421 0.695
-39.308 -94.762 0.419
-48.787 -95.129 0.179
-58.113 -95.574 0.008
-67.338 -96.031 -0.250
-76.353 -96.384 -0.473
-85.142 -96.783 -0.758
-93.456 -97.074 -1.027
-100.755 -97.394 -1.191
-106.868 -97.759 -1.320
-111.459 -98.076 -1.445
-114.928 -97.799 -1.626
-118.188 -96.120 -1.799
-121.812 -88.594 -2.234
-122.330 -82.918 -2.481
-122.518 -75.934 -2.699
-122.656 -68.015 -2.975
-122.982 -59.988 -3.274
-123.388 -52.166 -3.498
-123.729 -44.536 -3.764
-124.087 -37.460 -4.049
-124.401 -31.804 -4.271
-124.347 -27.849 -4.439
-123.693 -24.369 -4.579
-121.704 -21.329 -4.665
-118.384 -19.151 -4.683
-113.913 -18.017 -4.557
-109.581 -17.726 -4.405
-105.270 -17.169 -4.287
-101.570 -13.268 -4.387
-104.880 -3.406 -4.966
-101.356 3.306 -5.179
-97.478 10.918 -5.393
-93.465 18.644 -5.593
-89.733 26.210 -5.806
-86.432 33.145 -6.041
-83.734 38.773 -6.205
-81.747 42.658 -6.313
-80.459 44.720 -6.372
-79.353 46.104 -6.369
-77.655 47.347 -6.334
-73.660 48.065 -6.295
-68.422 46.384 -6.089
-62.821 43.421 -5.840
-56.017 39.751 -5.544
-48.065 35.531 -5.182
-39.519 31.088 -4.759
-30.687 26.539 -4.336
-21.772 21.906 -3.899
-12.764 17.216 -3.485
-3.707 12.516 -3.113
5.233 7.838 -2.750
13.867 3.341 -2.387
21.611 -0.619 -2.112
28.353 -4.170 -1.859
33.667 -7.079 -1.651
37.841 -8.923 -1.503
43.324 -8.475 -1.509
48.625 -3.151 -1.657
53.244 0.923 -1.710
59.078 5.384 -1.822
65.789 10.256 -1.920
72.961 15.303 -2.031
80.097 20.358 -2.155
87.074 25.328 -2.275
93.763 29.804 -2.388
99.771 33.678 -2.439
105.325 37.954 -2.435
111.168 42.610 -2.516
117.992 47.728 -2.731
125.789 52.938 -2.820
133.779 58.027 -2.886
141.451 63.372 -2.982
148.926 68.719 -3.114
156.090 74.036 -3.276
163.066 79.248 -3.449
169.919 84.399 -3.591
177.114 89.333 -3.704
184.600 94.299 -3.895
192.333 99.151 -4.119
199.971 103.775 -4.317
207.148 107.671 -4.487
213.422 110.940 -4.621
218.641 112.987 -4.713
222.790 114.290 -4.742
225.983 115.657 -4.806
228.680 117.403 -4.878
231.594 119.262 -4.942
234.523 120.784 -5.001
237.014 121.860 -5.048
239.273 123.317 -5.091
241.339 126.082 -5.251
240.820 136.443 -5.729
236.319 145.104 -6.156
232.281 152.789 -6.528
227.749 161.054 -6.970
222.906 169.188 -7.384
217.847 177.050 -7.815
212.590 184.519 -8.212
207.080 191.816 -8.614
201.229 199.070 -9.010
195.120 206.288 -9.439
188.621 213.412 -9.869
181.633 220.501 -10.321
174.379 227.301 -10.752
166.883 233.822 -11.206
159.139 240.135 -11.594
151.267 246.111 -11.999
143.318 251.876 -12.419
135.248 257.324 -12.834
127.099 262.459 -13.237
118.863 267.231 -13.668
110.438 271.749 -14.121
101.671 276.097 -14.495
92.630 280.162 -14.902
83.601 283.860 -15.281
74.616 287.253 -15.672
65.484 290.305 -16.080
56.051 293.098 -16.466
46.334 295.573 -16.851
36.386 297.754 -17.229
26.144 299.637 -17.604
15.765 301.379 -17.992
5.353 303.214 -18.409
-4.956 305.090 -18.836
-15.260 307.010 -19.245
-25.566 308.855 -19.671
-35.891 310.703 -20.089
-46.107 312.523 -20.572
-56.340 314.364 -21.019
-66.614 316.186 -21.506
-76.974 317.985 -21.994
-87.401 319.790 -22.501
-97.791 321.583 -23.042
-108.037 323.337 -23.604
-118.064 325.120 -24.161
-127.833 326.948 -24.700
-136.837 328.549 -25.224
-144.885 329.905 -25.650
-151.723 330.661 -25.995
-157.733 330.115 -26.229
-166.115 324.383 -26.238
-169.722 317.076 -25.883
-171.782 313.120 -25.688
-173.538 310.123 -25.541
-174.763 308.184 -25.446
-175.819 305.883 -25.322
-173.755 293.048 -24.332
-170.284 281.216 -23.348
-167.645 273.149 -22.729
-164.829 264.776 -22.064
-162.056 256.221 -21.418
-159.311 247.320 -20.741
-156.476 238.285 -20.068
-153.660 229.264 -19.314
-150.894 220.403 -18.652
-148.303 211.722 -18.012


==> fig/motivation/stara_voda/CovS.txt <==
# timestamp x y z qx qy qz qw
1597151012.048988 0.00000 0.00000 -0.10000 0.000000000 0.000000000 0.000000000 1.000000000
1597151012.148926 0.00996 -0.00694 -0.09597 -0.000311647 -0.000710480 -0.000316550 0.999999649
1597151012.249032 0.00359 -0.00361 -0.09462 -0.000119221 -0.000252025 -0.000117424 0.999999954
1597151012.349128 0.00464 -0.00404 -0.09153 -0.000393924 -0.000668227 -0.000286173 0.999999658
1597151012.449151 0.00210 -0.00362 -0.09600 -0.000294740 -0.000201566 -0.000238432 0.999999908
1597151012.549134 -0.00039 -0.00846 -0.09629 -0.000425591 -0.000013240 -0.000096287 0.999999905
1597151012.649034 -0.00298 -0.00727 -0.09801 -0.000423994 -0.000000272 -0.000044951 0.999999909
1597151012.749059 -0.00029 -0.00655 -0.09192 -0.000225053 -0.000432249 -0.000140312 0.999999871
1597151012.849018 0.00105 -0.00245 -0.09232 -0.000229836 0.000264641 -0.000389653 0.999999863
1597151012.949051 0.00056 -0.00993 -0.09032 -0.000332779 0.000217347 -0.000165630 0.999999907
1597151013.048969 0.00112 -0.00585 -0.09142 -0.000252024 0.000083837 -0.000363115 0.999999899
1597151013.148986 -0.00241 -0.00437 -0.08866 -0.000160323 0.000388054 -0.000227823 0.999999886
1597151013.24901 0.00353 -0.00781 -0.09225 -0.000242835 0.000109839 -0.000393796 0.999999887
1597151013.349022 -0.00048 -0.00343 -0.09058 -0.000244488 0.000386654 -0.000389440 0.999999820
1597151013.448986 0.00095 -0.00355 -0.08890 -0.000171416 0.000531541 -0.000347859 0.999999784
1597151013.548959 0.00167 0.00011 -0.08684 -0.000105879 0.000124374 -0.000530864 0.999999846
1597151013.648923 0.00658 -0.00366 -0.08758 -0.000248548 -0.000043829 -0.000618592 0.999999777
1597151013.74905 -0.00302 0.00140 -0.08983 -0.000314162 0.000387025 -0.000206704 0.999999854
1597151013.849086 0.00688 0.00025 -0.08787 -0.000122422 0.000113283 -0.000646929 0.999999777
1597151013.94906 0.00406 -0.00077 -0.08963 -0.000208891 0.000085854 -0.000507946 0.999999845
1597151014.049051 0.00566 -0.00295 -0.08705 -0.000148254 0.000387198 -0.000584762 0.999999743
1597151014.149079 0.00499 -0.00293 -0.09057 -0.000307994 0.000360241 -0.000401603 0.999999807
1597151014.248982 0.00653 -0.00120 -0.09062 -0.000336171 0.000424146 -0.000555430 0.999999699
1597151014.348921 0.00450 -0.00263 -0.09044 -0.000376789 0.000461143 -0.000556929 0.999999668
1597151014.448866 0.00578 -0.00154 -0.08820 -0.000136915 0.000137523 -0.000419023 0.999999893
1597151014.548883 0.00379 -0.00196 -0.09013 -0.000244459 0.000527247 -0.000453172 0.999999728
1597151014.648939 0.00295 -0.00467 -0.08726 -0.000255398 0.000754975 -0.000437949 0.999999586
1597151014.749006 0.00184 -0.00161 -0.08920 -0.000224390 0.000659533 -0.000306921 0.999999710
1597151014.849115 0.00274 -0.00285 -0.08827 -0.000241424 0.000556726 -0.000429728 0.999999724
1597151014.949214 0.00569 0.00067 -0.08717 -0.000161739 0.000381197 -0.000586542 0.999999742
1597151015.049155 -0.00144 -0.00181 -0.08831 -0.000245192 0.000612730 -0.000416608 0.999999695
1597151015.149125 -0.00219 -0.00153 -0.08756 -0.000239097 0.000717971 -0.000303213 0.999999668
1597151015.249159 -0.00269 -0.00195 -0.08909 -0.000259506 0.000508367 -0.000322845 0.999999785
1597151015.349225 -0.00339 -0.00647 -0.09004 -0.000418038 0.000528783 -0.000265899 0.999999737
1597151015.449253 -0.00316 -0.00205 -0.08804 -0.000312997 0.000546777 -0.000403645 0.999999720
1597151015.549241 0.00440 -0.00289 -0.08875 -0.000334504 0.000400772 -0.000545327 0.999999715
1597151015.649279 0.00046 -0.00206 -0.08859 -0.000328511 0.000594546 -0.000475119 0.999999656
1597151015.749369 0.00083 -0.00117 -0.08560 -0.000395028 0.000613693 -0.000489283 0.999999614
1597151015.849553 0.00158 0.00206 -0.08919 -0.000357316 0.000619026 -0.001189243 0.999999037
1597151015.949612 0.00117 -0.00125 -0.09207 -0.000415592 0.000618342 -0.000359170 0.999999658
1597151016.049789 -0.00462 -0.00832 -0.09029 -0.000658943 0.000271491 0.000734299 0.999999476
1597151016.149986 -0.02613 0.00372 -0.08596 -0.000279131 -0.001325642 0.001065433 0.999998515
1597151016.250075 -0.03268 -0.00119 -0.07873 -0.000100056 -0.016762550 -0.001148094 0.999858834
1597151016.3501 -0.03460 -0.01108 -0.07487 0.003259374 -0.036217163 -0.002807906 0.999334683
1597151016.450059 -0.06178 -0.00956 -0.04552 0.008480464 -0.041141279 -0.005455013 0.999102457
1597151016.549865 -0.08924 -0.01007 -0.02631 0.009573274 -0.034093279 -0.008791944 0.999334130
1597151016.64966 -0.11907 -0.01098 -0.01941 0.008096187 -0.028227131 -0.011517640 0.999502389
1597151016.749683 -0.18180 0.00171 -0.00408 0.007226953 -0.017725117 -0.013608774 0.999724158
1597151016.849669 -0.21800 0.00481 0.00445 0.005945542 -0.012245747 -0.016306146 0.999774375
1597151016.949936 -0.27329 0.00002 0.02379 0.006315877 -0.005053433 -0.017813391 0.999808609
1597151017.050285 -0.33994 0.00240 0.03627 0.007232535 0.005973190 -0.019607222 0.999763756
1597151017.150353 -0.39408 0.00225 0.06178 0.007138543 0.014656190 -0.020438949 0.999658185
1597151017.250768 -0.44450 -0.00014 0.07700 0.008811711 0.023297935 -0.020694412 0.999475513
1597151017.351605 -0.50501 0.00711 0.10467 0.011215403 0.033407297 -0.021045907 0.999157263
1597151017.452814 -0.54972 0.00998 0.13302 0.012009219 0.041386608 -0.021122878 0.998847712
1597151017.553682 -0.58570 0.00899 0.16952 0.010261749 0.047724016 -0.020292557 0.998601686
1597151017.654522 -0.62185 0.01940 0.20153 0.009022398 0.050767700 -0.018418687 0.998499869
1597151017.75575 -0.64514 0.01949 0.24132 0.007480809 0.053276902 -0.016778121 0.998410789
1597151017.856006 -0.65967 0.01842 0.27349 0.007872744 0.055494178 -0.014943076 0.998316143
1597151017.955932 -0.65799 0.02164 0.31608 0.008518980 0.053337132 -0.013262664 0.998452142
1597151018.055824 -0.65941 0.02137 0.37242 0.007677516 0.049480623 -0.011542647 0.998678873
1597151018.155791 -0.64883 0.02330 0.42183 0.010049697 0.048496923 -0.009783982 0.998724850
1597151018.256082 -0.62025 0.02488 0.48576 0.010671166 0.046478118 -0.008292427 0.998827886
1597151018.355973 -0.59564 0.02103 0.53652 0.010072792 0.040821012 -0.006664533 0.999093473
1597151018.455772 -0.57532 0.02224 0.58971 0.009099805 0.032810927 -0.004942981 0.999407926
1597151018.555445 -0.54386 0.02473 0.63537 0.009930857 0.024372609 -0.003911535 0.999645964
1597151018.655465 -0.50627 0.02171 0.68004 0.010589050 0.015295071 -0.003264588 0.999821622
1597151018.755703 -0.46310 0.02603 0.73974 0.009975642 0.007594473 -0.002769382 0.999917567
1597151018.855904 -0.42888 0.02139 0.79395 0.009333044 0.002209509 -0.002278117 0.999951410
1597151018.956259 -0.40187 0.02161 0.85541 0.009641773 -0.002733140 -0.001920996 0.999947937
1597151019.056219 -0.36916 0.02612 0.92162 0.009364827 -0.007910269 -0.002135661 0.999922580
1597151019.156691 -0.34283 0.02877 0.98220 0.008901099 -0.011838155 -0.002515834 0.999887143
1597151019.256345 -0.32084 0.02879 1.05477 0.009029734 -0.014220993 -0.003166144 0.999853091
1597151019.35619 -0.30833 0.03365 1.12887 0.010379538 -0.013598825 -0.003335759 0.999848093
1597151019.456286 -0.29610 0.02946 1.19028 0.011993970 -0.012545121 -0.003551605 0.999843063
1597151019.556516 -0.28508 0.02988 1.26526 0.013332056 -0.011535378 -0.003498513 0.999838463
1597151019.657474 -0.28424 0.02615 1.34486 0.012110197 -0.007624406 -0.003333331 0.999892044
1597151019.757862 -0.28473 0.02188 1.40612 0.011203117 -0.005113515 -0.003363697 0.999918511
1597151019.85828 -0.28977 0.01978 1.48667 0.011911218 -0.005164607 -0.003076779 0.999910988
1597151019.958595 -0.29615 0.01326 1.55093 0.010573874 -0.000082487 -0.003284473 0.999938697
1597151020.059071 -0.30299 0.00748 1.60940 0.008799306 0.005695494 -0.003420184 0.999939216
1597151020.159084 -0.31478 0.00182 1.65862 0.007953158 0.009926113 -0.003255587 0.999913807
1597151020.259029 -0.32348 -0.00203 1.70717 0.007879759 0.015060625 -0.002837844 0.999851506
1597151020.358819 -0.33526 -0.00971 1.75942 0.007261954 0.020416529 -0.002289384 0.999762566
1597151020.4588 -0.34176 -0.00966 1.80437 0.005639610 0.021691023 -0.001309875 0.999747958
1597151020.558591 -0.34418 -0.01493 1.83734 0.003962649 0.025017066 -0.000420606 0.999679082
1597151020.658741 -0.34681 -0.01850 1.86358 0.003390067 0.024756591 0.000652614 0.999687548
1597151020.758193 -0.35237 -0.02210 1.89584 0.002458730 0.024638589 0.001945962 0.999691506
1597151020.857988 -0.35146 -0.02633 1.90703 0.002991197 0.023990391 0.003164454 0.999702706
1597151020.957755 -0.33571 -0.03569 1.92610 0.004836855 0.023720860 0.004263938 0.999697827
1597151021.057364 -0.32929 -0.02980 1.95992 0.005636540 0.022430424 0.006205450 0.999713258
1597151021.156873 -0.31816 -0.03414 1.95716 0.006614268 0.019521467 0.007985448 0.999755668
1597151021.256491 -0.31051 -0.03277 1.98430 0.006121807 0.015562201 0.009522839 0.999814811
1597151021.356458 -0.29178 -0.03299 1.99001 0.005238965 0.013178429 0.010963819 0.999839326
1597151021.456053 -0.28129 -0.03525 1.99450 0.004773451 0.011527188 0.012986705 0.999837829
1597151021.556217 -0.27068 -0.03982 1.99405 0.005704979 0.008789655 0.014910933 0.999833916
1597151021.656195 -0.25933 -0.03697 1.99675 0.005634618 0.007771646 0.016380066 0.999819757
1597151021.75594 -0.24706 -0.03893 1.98671 0.006097632 0.006740900 0.017973916 0.999797138
1597151021.856023 -0.24064 -0.04057 1.98286 0.006797506 0.004196101 0.019301068 0.999781804
1597151021.956082 -0.22374 -0.04142 1.96794 0.007156316 0.002073768 0.020121656 0.999769776
1597151022.055927 -0.22082 -0.04130 1.96721 0.007613613 0.002774083 0.020604458 0.999754867
1597151022.155936 -0.21404 -0.04718 1.94687 0.008231311 0.003256801 0.020089477 0.999758997
1597151022.25595 -0.21317 -0.04485 1.95857 0.007787948 0.003182778 0.018408593 0.999795150
1597151022.355855 -0.21126 -0.04466 1.95760 0.006192238 0.002198887 0.016271329 0.999846021
1597151022.455717 -0.21073 -0.04964 1.94211 0.006767827 0.001438200 0.013527026 0.999884567
1597151022.555522 -0.21288 -0.05459 1.94173 0.007757262 0.000823440 0.010599686 0.999913393
1597151022.655195 -0.20037 -0.04774 1.94151 0.007409202 0.002555905 0.006834385 0.999945930
1597151022.75506 -0.20774 -0.05520 1.93503 0.006988111 0.004299137 0.003262810 0.999961018
1597151022.85486 -0.20949 -0.05425 1.94377 0.006759459 0.005208326 -0.000113527 0.999963584
1597151022.954744 -0.20968 -0.05589 1.93703 0.004443389 0.005762736 -0.002986942 0.999969062
1597151023.054476 -0.20839 -0.05239 1.93837 0.002420130 0.006947001 -0.005035081 0.999960264
1597151023.154782 -0.21038 -0.06396 1.92063 0.002184831 0.006853469 -0.005313646 0.999960010
1597151023.25438 -0.20474 -0.06597 1.92940 0.002910020 0.009231499 -0.004503966 0.999943011
1597151023.354137 -0.21220 -0.06891 1.91557 0.002716519 0.008303556 -0.002576289 0.999958516
1597151023.454527 -0.21852 -0.07270 1.92190 0.003186971 0.006880337 -0.000571810 0.999971088
1597151023.554922 -0.22608 -0.06998 1.91654 0.002187245 0.006739244 0.001288175 0.999974069
1597151023.656046 -0.22208 -0.06657 1.90788 0.002765073 0.009033260 0.002606568 0.999951979
1597151023.756353 -0.22657 -0.06504 1.91177 0.002705671 0.010034038 0.002859715 0.999941908
1597151023.856815 -0.22900 -0.06434 1.89621 0.004108657 0.011932445 0.002993927 0.999915883
1597151023.956686 -0.22859 -0.06101 1.90203 0.005224679 0.013004126 0.001751766 0.999900258
1597151024.056275 -0.23544 -0.06270 1.90452 0.005414157 0.013117749 0.000858269 0.999898932
1597151024.15591 -0.23470 -0.06164 1.89643 0.005090761 0.013107681 -0.000572821 0.999900967
1597151024.255865 -0.23869 -0.05987 1.89644 0.005533881 0.013936735 -0.001330983 0.999886680
1597151024.356544 -0.23104 -0.06064 1.88773 0.006159835 0.016964204 -0.002819409 0.999833148
1597151024.457237 -0.23426 -0.05473 1.89733 0.007094657 0.015454980 -0.004644889 0.999844605
1597151024.557368 -0.23284 -0.05353 1.90095 0.006579728 0.012156188 -0.007326295 0.999877622
1597151024.657494 -0.23218 -0.05607 1.89623 0.005287488 0.008729014 -0.010025172 0.999897666
1597151024.756984 -0.21842 -0.06011 1.89766 0.006391775 0.010096714 -0.013853962 0.999832621
1597151024.856782 -0.21022 -0.05588 1.90132 0.006415640 0.010704985 -0.016506198 0.999785871
1597151024.956138 -0.21032 -0.05460 1.89773 0.005614097 0.009734675 -0.019023950 0.999755874
1597151025.056077 -0.20084 -0.05921 1.90384 0.006610023 0.008658379 -0.021216224 0.999715565
1597151025.156415 -0.19116 -0.05690 1.91571 0.005521844 0.009138875 -0.023123788 0.999675588
1597151025.256725 -0.18348 -0.05034 1.90722 0.003602437 0.007627700 -0.023993813 0.999676516
1597151025.357394 -0.17779 -0.05505 1.89302 0.004077272 0.004431427 -0.024350536 0.999685345
1597151025.457909 -0.17222 -0.05817 1.90388 0.005519980 0.004407053 -0.023424508 0.999700655
1597151025.557948 -0.16265 -0.05648 1.89728 0.005412684 0.004533036 -0.022585498 0.999719986
1597151025.657432 -0.16110 -0.04986 1.90118 0.005466924 0.003893207 -0.020850372 0.999760080
1597151025.756658 -0.15565 -0.05012 1.89474 0.005045378 0.003522037 -0.019118443 0.999798292
1597151025.855857 -0.14781 -0.04271 1.90492 0.004132202 0.005823413 -0.016496514 0.999838426
1597151025.955584 -0.15060 -0.04200 1.88897 0.004708004 0.005748207 -0.013179329 0.999885542
1597151026.055341 -0.14785 -0.04042 1.88774 0.007309004 0.003603400 -0.010034059 0.999916452
1597151026.155494 -0.14205 -0.03977 1.89648 0.007793021 0.004600717 -0.006862605 0.999935501
1597151026.255713 -0.14691 -0.03367 1.90130 0.007297536 0.003434698 -0.003313051 0.999961986
1597151026.356034 -0.14601 -0.02328 1.89985 0.005668604 0.000708812 -0.000348982 0.999983621
1597151026.457141 -0.14294 -0.01855 1.89475 0.005172241 0.002971020 0.003017125 0.999977659
1597151026.557688 -0.13717 -0.02023 1.88771 0.006238148 0.007916022 0.006013493 0.999931128
1597151026.657903 -0.14861 -0.01531 1.88884 0.007064734 0.010334220 0.008772975 0.999883157
1597151026.75761 -0.15749 -0.01736 1.88726 0.007672234 0.011503691 0.010583088 0.999848389
1597151026.857584 -0.16456 -0.01436 1.88368 0.009079006 0.011296988 0.011508501 0.999828737
1597151026.957339 -0.17113 -0.01448 1.89211 0.011169014 0.009509642 0.011737595 0.999823509
1597151027.057209 -0.17137 -0.01456 1.89533 0.011131280 0.009628155 0.011796677 0.999822100
1597151027.157072 -0.16903 -0.01187 1.91026 0.010194251 0.010890526 0.011781983 0.999819313
1597151027.257445 -0.16210 -0.00592 1.90124 0.008116409 0.010640537 0.011577153 0.999843424
1597151027.357919 -0.16452 -0.01041 1.90261 0.008259070 0.011650715 0.011236934 0.999834876
1597151027.458135 -0.16062 -0.01125 1.90422 0.007827126 0.010141801 0.011013019 0.999857287
1597151027.558222 -0.15942 -0.01550 1.90874 0.007637063 0.009183998 0.010736791 0.999871017
1597151027.658388 -0.15978 -0.01479 1.91126 0.007559251 0.006460577 0.011152674 0.999888362
1597151027.758476 -0.15703 -0.02068 1.91058 0.007272881 0.006069642 0.011109500 0.999893416
1597151027.858831 -0.14462 -0.01894 1.92033 0.007742887 0.007714746 0.010979195 0.999879987
1597151027.958453 -0.13757 -0.01603 1.92205 0.005155193 0.011082838 0.010745083 0.999867560
1597151028.058881 -0.13654 -0.01633 1.91751 0.004577893 0.009576602 0.010833748 0.999884974
1597151028.158825 -0.14283 -0.01984 1.91098 0.004751323 0.008106521 0.010698852 0.999898617
1597151028.258876 -0.14298 -0.02430 1.91128 0.006154960 0.005747317 0.010347940 0.999910999
1597151028.358882 -0.13896 -0.02929 1.91738 0.007313952 0.005134825 0.008606809 0.999923028
1597151028.459067 -0.14138 -0.02819 1.92694 0.006899852 0.004112518 0.007011146 0.999943160
1597151028.558868 -0.13761 -0.02590 1.93279 0.006926161 0.004784370 0.004518636 0.999954359
1597151028.658478 -0.14035 -0.02640 1.94476 0.006773530 0.005356711 0.002423136 0.999959776
1597151028.758267 -0.13358 -0.02465 1.95404 0.006124874 0.006563141 0.000502076 0.999959579
1597151028.858101 -0.13394 -0.02093 1.96755 0.005851991 0.007895101 -0.001373745 0.999950766
1597151028.957974 -0.13348 -0.02495 2.00026 0.004699602 0.009611586 -0.003136720 0.999937844
1597151029.057573 -0.14086 -0.02749 2.03205 0.003637698 0.008209279 -0.004514404 0.999949496
1597151029.157711 -0.13920 -0.03081 2.07060 0.003824957 0.007986034 -0.005607876 0.999945071
1597151029.257558 -0.13712 -0.02919 2.10743 0.005400022 0.008083797 -0.006169202 0.999933714
1597151029.357662 -0.13220 -0.03078 2.16250 0.007184670 0.009325784 -0.005888113 0.999913366
1597151029.458105 -0.12989 -0.02938 2.24217 0.006125877 0.010031479 -0.005145952 0.999917678
1597151029.558061 -0.13233 -0.03402 2.29000 0.004937839 0.007059055 -0.003533221 0.999956651
1597151029.658083 -0.13256 -0.02784 2.34297 0.004811320 0.006015332 -0.002137955 0.999968048
1597151029.758198 -0.13294 -0.02681 2.39095 0.005830725 0.006994322 -0.000269338 0.999958504
1597151029.858546 -0.13223 -0.02078 2.45120 0.006955271 0.009518367 0.001188613 0.999929804
1597151029.958668 -0.13557 -0.01925 2.50960 0.005659136 0.010324521 0.003084710 0.999925929
1597151030.058676 -0.13456 -0.01306 2.56096 0.005602368 0.011109044 0.004602190 0.999912007
1597151030.159283 -0.14227 -0.01024 2.59243 0.005407653 0.010561381 0.006459179 0.999908743
1597151030.259515 -0.13790 -0.00920 2.64572 0.006488377 0.009336862 0.007617651 0.999906343
1597151030.359337 -0.14744 -0.00867 2.68240 0.005984550 0.010515129 0.009188864 0.999884584
1597151030.45917 -0.14216 -0.00574 2.69636 0.007245406 0.013146019 0.009892557 0.999838399
1597151030.559179 -0.14599 -0.00048 2.72006 0.007457087 0.013263000 0.011310805 0.999820259
1597151030.658833 -0.15035 -0.00006 2.73237 0.008188703 0.011377192 0.011919878 0.999830696
1597151030.758177 -0.14810 0.00649 2.74033 0.008452054 0.011385357 0.012468447 0.999821721
1597151030.857879 -0.14277 0.00356 2.74797 0.009091020 0.013758985 0.012648909 0.999784001
1597151030.957867 -0.14174 0.00656 2.76529 0.009227370 0.013292378 0.012915865 0.999785651
1597151031.057705 -0.14046 0.00411 2.77541 0.009015728 0.010573074 0.012999898 0.999818948
1597151031.158187 -0.12990 0.00578 2.79099 0.008732058 0.010817795 0.012975777 0.999819161
1597151031.258445 -0.12555 0.00728 2.79332 0.007773200 0.008706787 0.012930545 0.999848274
1597151031.358665 -0.12252 0.00599 2.80906 0.008090277 0.006523957 0.013417189 0.999855972
1597151031.458828 -0.11478 0.00525 2.79782 0.007929352 0.008236965 0.013226401 0.999847158
1597151031.558853 -0.11066 0.00710 2.80603 0.009158422 0.010482967 0.013119166 0.999817042
1597151031.658818 -0.10645 0.00414 2.81164 0.010413072 0.008417022 0.012675680 0.999830010
1597151031.758673 -0.10132 -0.00030 2.83369 0.011126535 0.007441927 0.012596439 0.999831060
1597151031.858603 -0.09449 0.00434 2.83677 0.009248963 0.005468651 0.012563947 0.999863340
1597151031.958528 -0.08756 0.00428 2.85369 0.007825907 0.002597496 0.012754699 0.999884656
1597151032.058224 -0.08945 -0.00060 2.84142 0.007059885 0.003015112 0.012990715 0.999886148
1597151032.158263 -0.08509 0.00157 2.83534 0.007802596 0.003678523 0.013401027 0.999872992
1597151032.258084 -0.08744 -0.00302 2.83505 0.007788210 0.004612256 0.013937745 0.999861896
1597151032.358207 -0.08802 -0.00403 2.83387 0.007941502 0.003995906 0.014546183 0.999854676
1597151032.458155 -0.08441 -0.00439 2.84224 0.007826025 0.006003034 0.014705230 0.999843224
1597151032.558235 -0.09081 -0.00910 2.83543 0.007336906 0.009167784 0.014897905 0.999820071
1597151032.658318 -0.09152 -0.00613 2.83783 0.006893204 0.007591653 0.014209059 0.999846465
1597151032.758527 -0.09432 -0.01428 2.83623 0.007465073 0.008061148 0.013570234 0.999847558
1597151032.858767 -0.09953 -0.01010 2.84814 0.006094067 0.010878382 0.012563812 0.999843325
1597151032.959033 -0.09663 -0.00990 2.85341 0.005697033 0.011561089 0.011576453 0.999849924
1597151033.059034 -0.09874 -0.01739 2.84788 0.006419999 0.012598707 0.010509814 0.999844788
1597151033.158903 -0.09540 -0.01452 2.85732 0.005989050 0.011982892 0.008829371 0.999871284
1597151033.259167 -0.09630 -0.01588 2.86375 0.006522101 0.013225201 0.007264747 0.999864881
1597151033.358868 -0.09304 -0.02358 2.85309 0.007265131 0.014791701 0.005948553 0.999846507
1597151033.45884 -0.08886 -0.02048 2.85944 0.007242899 0.014074540 0.004593735 0.999864163
1597151033.558703 -0.08767 -0.01870 2.85206 0.007130376 0.011087435 0.003788750 0.999905932
1597151033.65869 -0.08204 -0.01700 2.86810 0.006774248 0.009105210 0.002808045 0.999931657
1597151033.758678 -0.07291 -0.01511 2.87098 0.006264833 0.008162014 0.002110241 0.999944839
1597151033.858632 -0.06144 -0.01850 2.86283 0.006654018 0.008913707 0.001680537 0.999936721
1597151033.958706 -0.05685 -0.01686 2.86287 0.007733007 0.008718887 0.002011963 0.999930064
1597151034.0586 -0.04553 -0.01675 2.86226 0.008482718 0.007662982 0.002059278 0.999932539
1597151034.158496 -0.04848 -0.01710 2.86985 0.009238933 0.004839636 0.002673229 0.999942035
1597151034.25814 -0.04244 -0.01848 2.88367 0.008426650 0.004460815 0.002886990 0.999950378
1597151034.358935 -0.03362 -0.01048 2.88517 0.007649121 0.005305818 0.003442297 0.999950744
1597151034.458695 -0.03569 -0.01473 2.88204 0.007331261 0.005564091 0.003889470 0.999950082
1597151034.558995 -0.03255 -0.01462 2.88194 0.007149177 0.003476667 0.004106873 0.999959967
1597151034.65912 -0.03359 -0.01614 2.88813 0.007296775 0.003084296 0.003845179 0.999961229
1597151034.759192 -0.03627 -0.01596 2.88711 0.007881838 0.003453569 0.004005888 0.999954950
1597151034.859047 -0.03188 -0.01861 2.89389 0.008020699 0.005027478 0.003449050 0.999949247
1597151034.958994 -0.02932 -0.01526 2.87993 0.008956313 0.007286201 0.003070567 0.999928631
1597151035.058765 -0.03576 -0.01609 2.89197 0.009036645 0.008559037 0.002943389 0.999918206
1597151035.159372 -0.03195 -0.01070 2.91188 0.008753730 0.008259691 0.002912251 0.999923331
1597151035.259088 -0.03579 -0.01493 2.91241 0.008585957 0.007627969 0.002713592 0.999930364
1597151035.358762 -0.03475 -0.00760 2.91614 0.007907027 0.007065023 0.002389585 0.999940925
1597151035.458754 -0.03363 -0.01200 2.91828 0.007731207 0.008111199 0.002275164 0.999934628
1597151035.558744 -0.03608 -0.00850 2.91798 0.007742506 0.007388447 0.002471537 0.999939676
1597151035.658691 -0.04005 -0.01244 2.91995 0.007857651 0.007007706 0.002656449 0.999941045
1597151035.758721 -0.04238 -0.01585 2.91147 0.008645102 0.007264354 0.003059587 0.999931563
1597151035.859003 -0.03940 -0.01679 2.91903 0.008746436 0.008464943 0.002776996 0.999922063
1597151035.958731 -0.04257 -0.01943 2.91956 0.009121273 0.008147808 0.003029306 0.999920616
1597151036.058264 -0.04358 -0.01745 2.92535 0.008777128 0.007581306 0.002589832 0.999929387
1597151036.157806 -0.04337 -0.01864 2.93010 0.008419348 0.006792776 0.002343022 0.999938740
1597151036.257453 -0.04575 -0.01898 2.92738 0.007767621 0.008202539 0.001875082 0.999934431
1597151036.357675 -0.04583 -0.01756 2.93114 0.007775855 0.008305187 0.001167818 0.999934596
1597151036.457847 -0.04671 -0.02096 2.92473 0.007346927 0.007684733 0.000417300 0.999943395
1597151036.557923 -0.04856 -0.02350 2.93365 0.007656029 0.005883432 -0.000456551 0.999953280
1597151036.657842 -0.04744 -0.02887 2.93587 0.007345530 0.006154313 -0.001073839 0.999953506
1597151036.757701 -0.04088 -0.02901 2.93201 0.007403818 0.007625906 -0.001513389 0.999942368
1597151036.85754 -0.04391 -0.03448 2.93445 0.007571360 0.007281816 -0.001415618 0.999943821
1597151036.957374 -0.04548 -0.03342 2.94470 0.006950786 0.007445822 -0.001277199 0.999947306
1597151037.057298 -0.04544 -0.03605 2.94508 0.006366906 0.008031511 -0.000917428 0.999947056
1597151037.157214 -0.04268 -0.03407 2.94865 0.006150653 0.006599245 -0.000564194 0.999959150
1597151037.256529 -0.04434 -0.03794 2.95502 0.006456536 0.005577764 -0.000149588 0.999963589
1597151037.356179 -0.04149 -0.04512 2.94620 0.007042005 0.005430944 0.000122688 0.999960449
1597151037.456265 -0.03732 -0.04615 2.96020 0.007166985 0.006151065 0.000679797 0.999955167
1597151037.556346 -0.04183 -0.04751 2.96239 0.006644060 0.007199623 0.001168305 0.999951327
1597151037.656386 -0.04229 -0.06077 2.90606 0.009736251 0.008793180 0.001676086 0.999912534
1597151037.756242 -0.04783 -0.07220 2.82052 0.030247409 0.007415947 0.001416241 0.999513928
1597151037.856335 -0.04128 -0.08045 2.91321 0.048690954 0.007060176 0.000469365 0.998788829
1597151037.956512 -0.04120 -0.09174 2.94334 0.050219878 0.008261677 -0.000322917 0.998703962
1597151038.05672 -0.03867 -0.12544 2.95963 0.050486173 0.009200870 -0.000743861 0.998682100
1597151038.157066 -0.03402 -0.16046 2.97299 0.051051332 0.009512866 -0.001026995 0.998650195
1597151038.257172 -0.03395 -0.21352 2.96295 0.052445350 0.009736928 -0.000798250 0.998576006
1597151038.357703 -0.04086 -0.27259 2.98876 0.058450532 0.009453184 -0.000461149 0.998245441
1597151038.457506 -0.03623 -0.34634 3.01523 0.062897102 0.007845891 -0.000700066 0.997988931
1597151038.557458 -0.03328 -0.41661 3.05366 0.062418822 0.008762721 -0.000163294 0.998011562
1597151038.657519 -0.02353 -0.50389 3.10037 0.056237055 0.008246137 0.000476328 0.998383277
1597151038.757733 -0.02509 -0.59538 3.12363 0.042825719 0.007687783 0.001405324 0.999051991
1597151038.857969 -0.01890 -0.69370 3.13993 0.031364116 0.012013649 0.002439084 0.999432847
1597151038.957871 -0.01334 -0.79181 3.12236 0.020624112 0.009449094 0.003700712 0.999735798
1597151039.057776 -0.01291 -0.89685 3.11159 0.014018771 0.005640721 0.004648160 0.999875018
1597151039.157642 -0.01476 -0.99645 3.07928 0.012630372 0.005308299 0.005368652 0.999891731
1597151039.257501 -0.01717 -1.10759 3.06551 0.014492020 0.003965132 0.005690913 0.999870928
1597151039.357328 -0.00795 -1.20260 3.08396 0.013019151 0.006231081 0.005355116 0.999881492
1597151039.456841 -0.00816 -1.31430 3.13850 0.002420569 0.007144607 0.005722083 0.999955176
1597151039.556856 -0.01000 -1.41348 3.09132 -0.006743148 0.005780763 0.005907164 0.999943107
1597151039.656918 -0.00896 -1.51696 3.03813 -0.006434096 0.005280858 0.006020099 0.999947235
1597151039.757147 -0.01525 -1.61361 3.02128 -0.002674379 0.004688705 0.006005508 0.999967398
1597151039.857404 -0.01555 -1.70061 3.02691 0.001181543 0.006735932 0.005695902 0.999960393
1597151039.957493 -0.01749 -1.78840 3.00515 0.000949434 0.008283312 0.005305603 0.999951167
1597151040.057511 -0.02703 -1.87799 2.99339 0.001639360 0.004984777 0.004977990 0.999973842
1597151040.157599 -0.02858 -1.96475 2.99523 0.000109215 0.004999376 0.004455804 0.999977570
1597151040.257403 -0.02100 -2.03945 2.97668 -0.000440603 0.008508333 0.003719848 0.999956788
1597151040.358181 -0.02993 -2.11587 2.98872 -0.001930380 0.009492592 0.003627284 0.999946502
1597151040.457626 -0.03253 -2.18910 2.94624 -0.002188216 0.009108309 0.003722568 0.999949195
1597151040.557579 -0.03889 -2.26946 2.91934 0.002135285 0.010263533 0.003376471 0.999939348
1597151040.657224 -0.04207 -2.33410 2.92912 0.002998563 0.009448957 0.002862528 0.999946764
1597151040.757118 -0.03918 -2.40147 2.91730 0.001671310 0.010088361 0.002397562 0.999944840
1597151040.856929 -0.04050 -2.46042 2.91303 -0.001225422 0.010747937 0.002260891 0.999938932
1597151040.957168 -0.03893 -2.52173 2.88007 -0.005014810 0.011292085 0.002466483 0.999920625
1597151041.057265 -0.04747 -2.58411 2.85022 -0.006666753 0.010343004 0.002922249 0.999920015
1597151041.157418 -0.04707 -2.64366 2.82618 -0.008013542 0.009927095 0.002971419 0.999914200
1597151041.257492 -0.04621 -2.69304 2.81456 -0.007490322 0.009642088 0.002938211 0.999921143
1597151041.357598 -0.04629 -2.74302 2.79913 -0.006953815 0.009351907 0.002794583 0.999928186
1597151041.457946 -0.04513 -2.79122 2.80543 -0.005678496 0.010147746 0.002776086 0.999928533
1597151041.557319 -0.04533 -2.82627 2.80894 -0.008677006 0.010653359 0.002666180 0.999902049
1597151041.657567 -0.04238 -2.86133 2.79858 -0.012006709 0.009909670 0.002682907 0.999875212
1597151041.757541 -0.04111 -2.89455 2.77402 -0.012179176 0.009677109 0.002656911 0.999875473
1597151041.85777 -0.03930 -2.92538 2.77201 -0.010493307 0.009061958 0.002760503 0.999900071
1597151041.957586 -0.03681 -2.95392 2.76991 -0.009123334 0.009290039 0.002557195 0.999911956
1597151042.057362 -0.03683 -2.97223 2.75578 -0.007865763 0.009582923 0.002371726 0.999920333
1597151042.157504 -0.03589 -2.98983 2.76135 -0.006995250 0.008679914 0.002188037 0.999935467
1597151042.257454 -0.03064 -3.00616 2.75688 -0.004933329 0.009890831 0.001845389 0.999937212
1597151042.357551 -0.03246 -3.02628 2.74182 -0.002377482 0.010532074 0.001869462 0.999939962
1597151042.457645 -0.03016 -3.03837 2.75889 -0.002379673 0.010085538 0.002080758 0.999944143
1597151042.55783 -0.02603 -3.04370 2.73891 -0.002641933 0.010467414 0.001973002 0.999939779
1597151042.657608 -0.02137 -3.05129 2.73018 0.000375199 0.008972487 0.001953268 0.999957768
1597151042.757813 -0.01917 -3.06241 2.73843 0.000924538 0.006451675 0.002025722 0.999976709
1597151042.857638 -0.01298 -3.06217 2.73959 0.000360064 0.007060227 0.002027043 0.999972957
1597151042.957736 -0.01367 -3.06600 2.73392 0.001026248 0.007064416 0.002101227 0.999972312
1597151043.057512 -0.01452 -3.07013 2.72928 0.001541896 0.006333275 0.002272814 0.999976173
1597151043.157731 -0.00980 -3.07280 2.72080 0.002540473 0.005074057 0.002161455 0.999981564
1597151043.256998 -0.00657 -3.07019 2.73652 0.003911486 0.005909979 0.002090901 0.999972700
1597151043.356686 -0.00477 -3.07319 2.73484 0.004463242 0.006947689 0.002066509 0.999963769
1597151043.456503 0.00359 -3.07089 2.75303 0.004105961 0.008127883 0.002456154 0.999955522
1597151043.556407 -0.00150 -3.06865 2.73127 0.003583821 0.006673251 0.002750143 0.999967530
1597151043.656319 -0.00211 -3.06967 2.74304 0.005223299 0.007088888 0.003207606 0.999956087
1597151043.756084 0.00031 -3.06949 2.74717 0.006629968 0.008083693 0.003167333 0.999940331
1597151043.856479 -0.00274 -3.06927 2.75951 0.006246634 0.007592954 0.003463459 0.999945664
1597151043.956727 0.00230 -3.06737 2.74515 0.005984292 0.007465252 0.003472349 0.999948199
1597151044.057052 0.00209 -3.06872 2.73889 0.006930492 0.006361376 0.003558591 0.999949418
1597151044.15718 0.00113 -3.07179 2.75126 0.007645141 0.005997989 0.003372827 0.999947099
1597151044.257209 0.00155 -3.06676 2.75300 0.006864758 0.006518080 0.003120970 0.999950323
1597151044.357009 -0.00101 -3.06847 2.74206 0.006081630 0.006649943 0.002872514 0.999955269
1597151044.456822 0.00234 -3.06874 2.74953 0.006582725 0.008171966 0.002738869 0.999941191
1597151044.556789 0.00193 -3.07044 2.73849 0.006447035 0.008424063 0.002304695 0.999941078
1597151044.656968 -0.00443 -3.07289 2.73505 0.007414967 0.007300593 0.002503222 0.999942725
1597151044.756786 -0.00477 -3.07646 2.74141 0.007504539 0.007812267 0.002335077 0.999938597
1597151044.857088 -0.00404 -3.07551 2.75578 0.006577261 0.007609261 0.002326011 0.999946713
1597151044.957433 -0.00476 -3.07828 2.75183 0.005632046 0.007165469 0.002529216 0.999955269
1597151045.057124 -0.00048 -3.07785 2.75827 0.005493037 0.010733380 0.002503696 0.999924173
1597151045.157044 -0.00296 -3.08400 2.77278 0.005604257 0.026717429 0.002656305 0.999623787
1597151045.256718 0.00975 -3.08357 2.78128 0.003888246 0.048035246 0.002795340 0.998834162
1597151045.356986 0.02560 -3.08646 2.75625 0.004576164 0.060569241 0.002979152 0.998149062
1597151045.457094 0.05019 -3.08824 2.76452 0.006729781 0.063794999 0.003151252 0.997935358
1597151045.557094 0.08352 -3.09014 2.77713 0.006445102 0.065947199 0.003028551 0.997797703
1597151045.657118 0.12965 -3.09293 2.77023 0.006099718 0.069696209 0.003138936 0.997544675
1597151045.757239 0.18984 -3.09781 2.76943 0.005861318 0.071522128 0.002773884 0.997417934
1597151045.857129 0.24945 -3.09836 2.77389 0.005917537 0.068824243 0.002918498 0.997606981
1597151045.957478 0.33191 -3.09933 2.76090 0.006164153 0.069065944 0.002490979 0.997589943
1597151046.057443 0.42206 -3.10268 2.76412 0.007355446 0.069485137 0.001985709 0.997553893
1597151046.157475 0.52698 -3.09923 2.79514 0.005841571 0.058474293 0.001690061 0.998270393
1597151046.257389 0.63512 -3.09935 2.78842 0.003883707 0.041951964 0.001539899 0.999110894
1597151046.357283 0.74478 -3.10149 2.78775 0.004927170 0.026400658 0.001081836 0.999638714
1597151046.456933 0.85856 -3.10223 2.80259 0.004340876 0.012779475 0.000903541 0.999908509
1597151046.556867 0.97777 -3.10448 2.79758 0.003555140 0.009824379 0.000329030 0.999945366
1597151046.656968 1.09068 -3.10007 2.80266 0.003281163 0.010274792 0.000157702 0.999941817
1597151046.756992 1.20736 -3.10350 2.79264 0.003730599 0.012141004 -0.000626130 0.999919140
1597151046.857038 1.31868 -3.09974 2.77838 0.004776923 0.007492473 -0.000747781 0.999960242
1597151046.957014 1.43482 -3.10213 2.80725 0.004449011 -0.009639087 -0.001678459 0.999942237
1597151047.057546 1.54166 -3.09872 2.80861 0.003113304 -0.020247801 -0.002400759 0.999787262
1597151047.157653 1.64140 -3.09408 2.79473 0.003525437 -0.016842554 -0.002951747 0.999847582
1597151047.257851 1.73769 -3.09428 2.78678 0.005104930 -0.012296767 -0.003527816 0.999905137
1597151047.357783 1.82290 -3.08922 2.78948 0.004476526 -0.013357340 -0.003396075 0.999894999
1597151047.457608 1.90566 -3.08909 2.76810 0.006252640 -0.014878760 -0.003051096 0.999865100
1597151047.557095 1.97992 -3.08592 2.78198 0.005730101 -0.011905072 -0.002169559 0.999910360
1597151047.65701 2.05342 -3.08432 2.78192 0.005916258 -0.009255183 -0.000919934 0.999939245
1597151047.756945 2.12460 -3.08505 2.77558 0.006545527 -0.008602608 0.000217902 0.999941550
1597151047.85686 2.17960 -3.08478 2.77723 0.006918029 -0.009426772 0.002022470 0.999929591
1597151047.956901 2.24049 -3.07847 2.78206 0.006341523 -0.007989684 0.003567780 0.999941609
1597151048.056833 2.29828 -3.08422 2.78405 0.006809069 -0.005306243 0.005230966 0.999949057
1597151048.157155 2.34260 -3.07830 2.80156 0.006759472 0.001206773 0.007094904 0.999951257
1597151048.257315 2.39329 -3.07582 2.80689 0.006104520 0.005043825 0.008402613 0.999933343
1597151048.357559 2.43406 -3.07505 2.81022 0.006215828 0.003548909 0.009450636 0.999929725
1597151048.45777 2.47672 -3.07653 2.82668 0.005793836 0.002194797 0.010215246 0.999928629
1597151048.557708 2.52219 -3.07873 2.81509 0.005929171 0.006046350 0.010512466 0.999908883
1597151048.657627 2.56790 -3.07965 2.84718 0.005622926 0.008144299 0.010492188 0.999895978
1597151048.757395 2.60686 -3.07485 2.85492 0.003093482 0.008369145 0.010303732 0.999907106
1597151048.857184 2.64556 -3.08007 2.84654 0.003180451 0.010582948 0.009783834 0.999891075
1597151048.956935 2.68773 -3.08823 2.83792 0.003839161 0.010386496 0.008630248 0.999901445
1597151049.056651 2.72605 -3.09130 2.84204 0.004528216 0.006934159 0.007660628 0.999936362
1597151049.156152 2.76302 -3.09452 2.85164 0.004306501 0.002639640 0.006936596 0.999963184
1597151049.256315 2.80267 -3.09799 2.86267 0.003777963 0.001351888 0.005964644 0.999974161
1597151049.356228 2.83563 -3.09273 2.86560 0.003238645 0.001898336 0.005478463 0.999977947
1597151049.45621 2.87532 -3.10010 2.86650 0.003789405 0.001758853 0.005150821 0.999978008
1597151049.556117 2.90292 -3.09598 2.87865 0.003571390 -0.000409499 0.005267619 0.999979665
1597151049.656094 2.93164 -3.09631 2.89552 0.002204752 -0.001849806 0.005477266 0.999980858
1597151049.756008 2.95654 -3.09498 2.88729 0.001732870 -0.001579664 0.005607882 0.999981527
1597151049.856147 2.98320 -3.09978 2.88887 0.002335531 -0.000450707 0.005759193 0.999980587
1597151049.956249 3.00431 -3.09334 2.89754 0.001948368 -0.001570624 0.006188167 0.999977722
1597151050.056528 3.02503 -3.09515 2.91459 0.001545273 -0.002899724 0.006426868 0.999973949
1597151050.156563 3.04127 -3.08462 2.92108 0.001028013 -0.003705913 0.006639301 0.999970564
1597151050.256572 3.05037 -3.08404 2.91540 0.001239974 -0.004016631 0.006896257 0.999967385
1597151050.356851 3.06302 -3.07983 2.92221 0.001128349 -0.005012803 0.006706359 0.999964311
1597151050.456875 3.07529 -3.08592 2.91056 0.001707605 -0.004970763 0.006319941 0.999966216
1597151050.556745 3.08328 -3.07947 2.88713 0.002487079 -0.002517027 0.006163373 0.999974746
1597151050.656499 3.09107 -3.08172 2.88804 0.003178417 -0.001978045 0.005893543 0.999975625
1597151050.756355 3.09252 -3.07228 2.89187 0.002634967 -0.002207826 0.005739787 0.999977618
1597151050.856262 3.09707 -3.07500 2.87309 0.003391643 -0.000358156 0.005528803 0.999978900
1597151050.956138 3.09610 -3.07183 2.86837 0.003589757 0.001281782 0.005089284 0.999979785
1597151051.056169 3.08949 -3.06547 2.86987 0.003761703 0.002330024 0.005087210 0.999977270
1597151051.156283 3.08575 -3.05613 2.85650 0.003660669 0.004197256 0.004687450 0.999973505
1597151051.25629 3.08573 -3.05699 2.85992 0.003800439 0.004681245 0.004411126 0.999972092
1597151051.356696 3.07985 -3.05045 2.85555 0.003744390 0.004550870 0.003541001 0.999976365
1597151051.456823 3.07421 -3.05222 2.86472 0.004517946 0.005983901 0.002628430 0.999968436
1597151051.556974 3.06666 -3.03601 2.86589 0.003388033 0.008513011 0.001589171 0.999956761
1597151051.657243 3.06179 -3.03633 2.86037 0.003714680 0.009404651 0.000740331 0.999948601
1597151051.757244 3.05688 -3.03177 2.88966 0.005750278 0.010701569 -0.000965870 0.999925736
1597151051.857473 3.06251 -3.03701 2.90194 0.006022231 0.010908915 -0.002820336 0.999918384
1597151051.957548 3.05214 -3.03174 2.91317 0.006707902 0.011473998 -0.004128896 0.999903147
1597151052.057406 3.05491 -3.03069 2.95164 0.007325656 0.011833004 -0.005597825 0.999887483
1597151052.157072 3.05155 -3.02460 2.96218 0.004829096 0.012287652 -0.006591356 0.999891118
1597151052.256523 3.05501 -3.02615 2.95483 0.004389965 0.013661508 -0.007351697 0.999870014
1597151052.356619 3.06040 -3.02326 2.97006 0.004436503 0.013718442 -0.007911627 0.999864755
1597151052.456641 3.06506 -3.02767 2.97429 0.004512799 0.010517290 -0.008265052 0.999900350
1597151052.556769 3.06646 -3.02433 2.96940 0.004672257 0.007693369 -0.008245168 0.999925497
1597151052.65712 3.07770 -3.02651 2.98160 0.005732986 0.005604563 -0.008186741 0.999934347
1597151052.757163 3.07871 -3.02454 2.98339 0.004505744 0.004240293 -0.007913103 0.999949549
1597151052.857309 3.08499 -3.02484 2.97062 0.004839182 0.004281202 -0.007316665 0.999952359
1597151052.957264 3.09076 -3.02628 2.97072 0.005126422 0.005661464 -0.007118575 0.999945495
1597151053.057231 3.09938 -3.03010 2.97379 0.005768695 0.005465959 -0.006604847 0.999946609
1597151053.15718 3.09532 -3.02814 2.96344 0.005586441 0.004496279 -0.005840911 0.999957229
1597151053.257136 3.09309 -3.02546 2.96157 0.006249326 0.002411047 -0.005058604 0.999964771
1597151053.356751 3.10086 -3.02794 2.96271 0.005746701 0.001763357 -0.004847633 0.999970183
1597151053.456976 3.10385 -3.02998 2.96991 0.004214875 0.000831213 -0.004778659 0.999979354
1597151053.557693 3.09977 -3.02785 2.95155 0.003586745 0.000618383 -0.004442965 0.999983506
1597151053.657259 3.09864 -3.02570 2.94678 0.003701783 0.001672428 -0.004479333 0.999981718
1597151053.757271 3.09972 -3.02404 2.94886 0.003816180 0.003173558 -0.004458633 0.999977743
1597151053.857309 3.09199 -3.02669 2.94949 0.004154501 0.003028274 -0.004123403 0.999978283
1597151053.957267 3.09043 -3.02634 2.95612 0.003873160 0.003468120 -0.004019075 0.999978409
1597151054.057236 3.08266 -3.02242 2.95216 0.003969162 0.003396796 -0.003359388 0.999980711
1597151054.157239 3.07993 -3.02660 2.94240 0.004276307 0.004450202 -0.002897756 0.999976756
1597151054.257136 3.07591 -3.02723 2.94361 0.004353840 0.005054622 -0.002681384 0.999974152
1597151054.356927 3.06991 -3.02667 2.93143 0.004523362 0.005391574 -0.001815115 0.999973587
1597151054.457764 3.06316 -3.02322 2.92097 0.005570704 0.007194089 -0.001391357 0.999957637
1597151054.557122 3.05852 -3.02127 2.93148 0.005255348 0.006744389 -0.000323888 0.999963394
1597151054.657179 3.05188 -3.01734 2.91342 0.005076782 0.007612925 0.000741188 0.999957859
1597151054.757105 3.04633 -3.02262 2.90981 0.005436093 0.007901494 0.001751835 0.999952472
1597151054.857038 3.04213 -3.01656 2.90759 0.005282259 0.007125766 0.002854745 0.999956585
1597151054.956806 3.03467 -3.01877 2.89647 0.005865679 0.006799488 0.004163011 0.999951014
1597151055.056607 3.02897 -3.01546 2.89297 0.006405384 0.007574089 0.004753806 0.999939501
1597151055.156571 3.02396 -3.01285 2.89196 0.006338157 0.007689134 0.005752476 0.999933805
1597151055.256678 3.01781 -3.01086 2.86342 0.006649479 0.008456462 0.006292079 0.999922338
1597151055.356529 3.01687 -3.01496 2.85472 0.007425851 0.009333777 0.006639664 0.999906822
1597151055.456756 3.01393 -3.01246 2.85144 0.007242298 0.009183896 0.006415762 0.999911018
1597151055.556615 3.00818 -3.01057 2.84150 0.007112342 0.008006092 0.006209083 0.999923379
1597151055.656369 3.00807 -3.01233 2.83892 0.006899030 0.007952228 0.005470570 0.999929617
1597151055.756355 3.00824 -3.01550 2.80853 0.007481575 0.009598492 0.004748546 0.999914670
1597151055.856352 3.00416 -3.01814 2.80290 0.008214056 0.010179280 0.003866658 0.999906976
1597151055.95644 3.00169 -3.01492 2.81016 0.007709229 0.010361962 0.003316828 0.999911094
1597151056.056671 3.00634 -3.01885 2.81655 0.006799277 0.010092854 0.002362431 0.999923159
1597151056.156751 3.00411 -3.02156 2.78800 0.006866327 0.010393120 0.001985799 0.999920443
1597151056.256585 3.00449 -3.02441 2.79662 0.007344349 0.008493729 0.001202875 0.999936233
1597151056.3567 3.00654 -3.02438 2.79103 0.006830170 0.008462997 0.000721542 0.999940601
1597151056.456295 3.00567 -3.02555 2.79251 0.006376502 0.008660784 0.000120298 0.999942157
1597151056.556247 3.01306 -3.02739 2.79077 0.006114996 0.008857876 -0.000645983 0.999941862
1597151056.656106 3.01614 -3.03090 2.77676 0.005727156 0.009180447 -0.001516940 0.999940307
1597151056.75588 3.01591 -3.03434 2.76520 0.005532188 0.009259660 -0.001913110 0.999939995
1597151056.856086 3.02089 -3.03700 2.76830 0.005453597 0.008530421 -0.002726063 0.999945028
1597151056.956409 3.02381 -3.03786 2.75571 0.005009385 0.007930669 -0.002803085 0.999952075
1597151057.05649 3.02727 -3.03974 2.75501 0.004496540 0.007479617 -0.003397552 0.999956146
1597151057.15633 3.03096 -3.03966 2.74271 0.003984461 0.008036344 -0.003773745 0.999952649
1597151057.256013 3.03559 -3.04394 2.72618 0.004888647 0.009697251 -0.004171668 0.999932329
1597151057.356144 3.04291 -3.04538 2.73487 0.005392066 0.008899576 -0.004374177 0.999936293
1597151057.456261 3.03980 -3.04435 2.73147 0.004613246 0.006541635 -0.004206646 0.999959114
1597151057.556483 3.04367 -3.04110 2.73285 0.005128090 0.002860545 -0.003679507 0.999975990
1597151057.656441 3.04617 -3.04182 2.73959 0.005033392 0.000230659 -0.003600203 0.999980825
1597151057.756144 3.04980 -3.03817 2.73096 0.005473505 0.000327399 -0.003217193 0.999979791
1597151057.855898 3.05259 -3.04177 2.72985 0.005732605 0.000671876 -0.003237500 0.999978102
1597151057.955909 3.05152 -3.04141 2.72747 0.006444439 0.002366681 -0.002793869 0.999972531
1597151058.055998 3.04722 -3.03725 2.75272 0.005268039 0.002998437 -0.002875854 0.999977493
1597151058.156194 3.04460 -3.03074 2.76104 0.004553332 0.003373695 -0.002366915 0.999981141
1597151058.256428 3.03720 -3.02865 2.77445 0.004855329 0.002707386 -0.002296540 0.999981911
1597151058.35672 3.03237 -3.02742 2.79562 0.005110003 0.004293543 -0.001818248 0.999976073
1597151058.456989 3.02817 -3.02210 2.82111 0.005080052 0.006171482 -0.001568971 0.999966822
1597151058.556869 3.02908 -3.02552 2.84966 0.005548709 0.009014662 -0.001193581 0.999943260
1597151058.657218 3.02263 -3.02193 2.92232 0.007015769 0.007509668 -0.000888775 0.999946796
1597151058.757287 3.02012 -3.02012 2.99580 0.007570029 0.006493592 0.000317296 0.999950212
1597151058.857066 3.01406 -3.01503 3.07441 0.008361455 0.006018636 0.001452875 0.999945874
1597151058.957509 3.01419 -3.01962 3.15213 0.008244526 0.006009016 0.002457078 0.999944940
1597151059.057514 3.00421 -3.02252 3.22364 0.007802620 0.008124184 0.003689090 0.999929751
1597151059.157055 2.99868 -3.01944 3.30504 0.006989616 0.010796330 0.005183525 0.999903853
1597151059.25689 2.99457 -3.02356 3.37228 0.006049570 0.011359344 0.006313364 0.999897249
1597151059.357168 2.99810 -3.02913 3.44429 0.006335533 0.009043222 0.007693992 0.999909438
1597151059.456985 2.99505 -3.02445 3.51530 0.006582570 0.011099916 0.008879128 0.999877304
1597151059.557232 2.99490 -3.03021 3.60074 0.008706399 0.015291463 0.010134830 0.999793806
1597151059.657225 2.99317 -3.03088 3.68552 0.007706986 0.015216590 0.010664380 0.999797644
1597151059.757461 2.99589 -3.03567 3.74929 0.006509304 0.012790265 0.011050062 0.999835954
1597151059.857515 2.99730 -3.03860 3.79972 0.005192407 0.012137957 0.010887138 0.999853579
1597151059.957417 2.99905 -3.04352 3.81463 0.005509503 0.012562075 0.010859896 0.999846939
1597151060.057167 2.99427 -3.04283 3.83341 0.005783842 0.011253091 0.010054265 0.999869405
1597151060.157101 3.00626 -3.05465 3.86703 0.006011386 0.010782393 0.009020043 0.999883114
1597151060.256941 3.01019 -3.05026 3.93613 0.003392111 0.009592885 0.007852424 0.999917401
1597151060.357055 3.01447 -3.05520 3.94366 0.002744649 0.007903290 0.006942436 0.999940902
1597151060.457226 3.01769 -3.05724 3.97157 0.002392800 0.005653076 0.005363473 0.999966775
1597151060.557317 3.02114 -3.05492 4.00551 0.001149398 0.005174659 0.004327314 0.999976588
1597151060.657237 3.02783 -3.05932 4.00800 0.000752603 0.006335162 0.002827674 0.999975651
1597151060.756948 3.03487 -3.06317 3.99873 0.001805542 0.006137397 0.001475619 0.999978447
1597151060.856985 3.03960 -3.05982 3.99660 0.002962658 0.004945625 0.000453566 0.999983279
1597151060.956917 3.04505 -3.06196 4.00268 0.003584659 0.003749138 -0.000805978 0.999986222
1597151061.056822 3.05077 -3.05747 4.01882 0.003224922 0.002756775 -0.001374830 0.999990055
1597151061.156691 3.04890 -3.05757 4.00990 0.003257579 0.001782732 -0.001736909 0.999991597
1597151061.256542 3.04964 -3.04667 4.00472 0.004153984 0.002185017 -0.001608273 0.999987692
1597151061.35649 3.04756 -3.04979 4.00849 0.004963849 0.003405866 -0.001706208 0.999980424
1597151061.456411 3.05298 -3.04965 4.01661 0.004956932 0.003536384 -0.001418460 0.999980455
1597151061.556409 3.04578 -3.04781 4.01406 0.005161997 0.003518067 -0.001245254 0.999979713
1597151061.656468 3.04807 -3.04687 4.01149 0.005523711 0.003746158 -0.000733642 0.999977458
1597151061.756727 3.03586 -3.04109 4.01654 0.006261337 0.003768046 -0.000357230 0.999973235
1597151061.856412 3.03071 -3.04085 4.00982 0.006440360 0.004904072 0.000032189 0.999967235
1597151061.956599 3.02159 -3.04426 4.03635 0.006448507 0.004487445 -0.000061985 0.999969137
1597151062.056173 3.01843 -3.04672 4.04568 0.005455871 0.004596562 0.000106743 0.999974547
1597151062.156192 3.00885 -3.04402 4.03104 0.005670027 0.007293171 0.000118445 0.999957322
1597151062.256069 3.00733 -3.05056 4.04797 0.006244680 0.009241385 0.000215653 0.999937775
1597151062.356114 2.99804 -3.04512 4.06469 0.005955727 0.011650142 0.000798251 0.999914079
1597151062.456237 2.99899 -3.05093 4.07734 0.006230661 0.012172012 0.001542398 0.999905317
1597151062.556489 2.99136 -3.05444 4.09569 0.006804188 0.011293839 0.002348393 0.999910315
1597151062.656572 2.99177 -3.05961 4.11469 0.006712764 0.010647105 0.003278971 0.999915410
1597151062.756828 2.98497 -3.06215 4.12585 0.005771389 0.012321962 0.004157488 0.999898783
1597151062.856565 2.97917 -3.06265 4.13309 0.005915113 0.013551029 0.005181794 0.999877257
1597151062.956443 2.97918 -3.06506 4.15370 0.006132941 0.012023967 0.005983903 0.999890996
1597151063.056533 2.98243 -3.07094 4.18566 0.004285883 0.012793483 0.006755643 0.999886153
1597151063.156373 2.98921 -3.07770 4.19461 0.002339410 0.013784860 0.007119503 0.999876901
1597151063.255954 2.98951 -3.08387 4.18835 0.002671880 0.011918206 0.007531892 0.999897039
1597151063.35627 2.99401 -3.08219 4.18887 0.003192758 0.010762400 0.007798739 0.999906574
1597151063.456547 2.99454 -3.08261 4.19493 0.003165297 0.010264556 0.007860056 0.999911416
1597151063.556742 3.00227 -3.08440 4.20515 0.002105843 0.013345755 0.007789518 0.999878382
1597151063.656793 3.00430 -3.08624 4.21650 0.001494655 0.012891767 0.007363718 0.999888666
1597151063.756368 3.00983 -3.08385 4.22449 0.001132711 0.009473861 0.006905773 0.999930634
1597151063.856229 3.01447 -3.08590 4.21165 0.001573416 0.007286609 0.006226405 0.999952830
1597151063.955893 3.02222 -3.08160 4.21014 0.001691059 0.008017337 0.005633290 0.999950563
1597151064.055658 3.02243 -3.07996 4.19922 0.002232574 0.009136057 0.004652993 0.999944947
1597151064.156004 3.02213 -3.07494 4.18335 0.003683499 0.006724763 0.004262101 0.999961521
1597151064.256134 3.02998 -3.07320 4.19646 0.003709615 0.006458518 0.003463295 0.999966265
1597151064.356106 3.02933 -3.06915 4.17426 0.004792438 0.008784639 0.003297051 0.999944495
1597151064.456137 3.03488 -3.06888 4.17329 0.006301049 0.006730000 0.002659234 0.999953965
1597151064.556119 3.03607 -3.06851 4.19903 0.005556025 0.004814404 0.002734168 0.999969238
1597151064.656051 3.03989 -3.06228 4.19982 0.004693840 0.005075863 0.002725495 0.999972387
1597151064.756161 3.04165 -3.06399 4.17730 0.005550750 0.006140700 0.002987870 0.999961276
1597151064.855981 3.04391 -3.05992 4.17896 0.005801472 0.004774796 0.003070711 0.999967057
1597151064.955862 3.04572 -3.06429 4.18158 0.005889825 0.003824243 0.003325436 0.999969813
1597151065.055648 3.04387 -3.06103 4.18502 0.005521324 0.004629612 0.003504721 0.999967899
1597151065.156038 3.04060 -3.05917 4.16979 0.005681974 0.005964940 0.003834199 0.999958716
1597151065.256292 3.03683 -3.06134 4.17168 0.005884978 0.006637039 0.003776724 0.999953525
1597151065.356687 3.03563 -3.06084 4.16903 0.005747715 0.006120358 0.004032028 0.999956623
1597151065.456846 3.03046 -3.06279 4.17936 0.004830741 0.006159856 0.003843654 0.999961972
1597151065.556865 3.02932 -3.06598 4.17996 0.004571154 0.006663946 0.004037579 0.999959196
1597151065.65679 3.02536 -3.06731 4.17901 0.004154769 0.008023560 0.003747520 0.999952157
1597151065.756761 3.02758 -3.07066 4.18547 0.003346619 0.009349732 0.003841191 0.999943312
1597151065.856828 3.01782 -3.06659 4.17358 0.003383892 0.010926701 0.003989988 0.999926616
1597151065.956824 3.01379 -3.06911 4.17954 0.003330611 0.010496503 0.004697696 0.999928328
1597151066.056571 3.01238 -3.06514 4.18057 0.002995345 0.010162112 0.004933240 0.999931709
1597151066.156723 3.01023 -3.07556 4.16980 0.002918006 0.011967630 0.005114398 0.999911048
1597151066.25638 3.00645 -3.06778 4.16774 0.002817477 0.012113431 0.005427595 0.999907930
1597151066.356581 3.00563 -3.06699 4.16508 0.003455421 0.011603439 0.005712367 0.999910391
1597151066.456526 3.00346 -3.05938 4.14955 0.004280095 0.012147315 0.005784064 0.999900329
1597151066.556309 2.99903 -3.05957 4.15996 0.004307510 0.010910044 0.005845924 0.999914117
1597151066.656181 3.00581 -3.06027 4.15604 0.003802904 0.011111268 0.005593580 0.999915391
1597151066.756078 3.00621 -3.05970 4.15503 0.004204822 0.010285135 0.005530528 0.999922971
1597151066.856091 3.01169 -3.05311 4.15142 0.004160373 0.009938731 0.005445068 0.999927129
1597151066.956281 3.01138 -3.05168 4.14902 0.004491209 0.009979872 0.005382324 0.999925628
1597151067.056534 3.01199 -3.04678 4.15120 0.004701404 0.008504870 0.005347631 0.999938482
1597151067.156576 3.01257 -3.04540 4.13302 0.005831812 0.007791308 0.004959939 0.999940340
1597151067.257098 3.01370 -3.04666 4.13069 0.005714274 0.009996095 0.004986634 0.999921276
1597151067.356898 3.01914 -3.04293 4.14282 0.005024909 0.009595284 0.004531599 0.999931070
1597151067.45696 3.02113 -3.04264 4.13782 0.005124980 0.009493676 0.004661013 0.999930937
1597151067.556813 3.02471 -3.04273 4.13840 0.005548531 0.007931478 0.004365593 0.999943622
1597151067.656636 3.02798 -3.04403 4.14043 0.005385611 0.007876837 0.004501672 0.999944341
1597151067.756599 3.02941 -3.04241 4.14537 0.005223734 0.007850711 0.004376302 0.999945962
1597151067.856109 3.03190 -3.04766 4.14920 0.004900305 0.007124991 0.004665673 0.999951725
1597151067.956164 3.02911 -3.04550 4.14606 0.005057874 0.007315963 0.005051216 0.999947689
1597151068.056446 3.03314 -3.04820 4.14925 0.005269554 0.006744843 0.005556515 0.999947931
1597151068.156324 3.02974 -3.04525 4.15255 0.004825041 0.006549828 0.005754012 0.999950354
1597151068.256774 3.03532 -3.05108 4.16519 0.004204639 0.007047258 0.005935660 0.999948711
1597151068.357141 3.03156 -3.04996 4.15919 0.004014252 0.007011351 0.005868862 0.999950140
1597151068.457258 3.02683 -3.05059 4.15507 0.004708365 0.007622685 0.006137412 0.999941027
1597151068.557144 3.02434 -3.04835 4.16231 0.004456482 0.007825990 0.005909904 0.999941982
1597151068.657062 3.02634 -3.05371 4.16629 0.004016158 0.008219504 0.005601248 0.999942466
1597151068.757075 3.02507 -3.04919 4.16305 0.004292235 0.008386237 0.005327714 0.999941430
1597151068.856925 3.02418 -3.05365 4.16795 0.003995593 0.009049966 0.005066205 0.999938232
1597151068.956849 3.02031 -3.05034 4.16278 0.003609203 0.010403355 0.004682651 0.999928406
1597151069.056921 3.01961 -3.05282 4.17528 0.003685879 0.009570926 0.004786530 0.999935948
1597151069.156784 3.01651 -3.04953 4.17474 0.004079189 0.009281939 0.004782542 0.999937165
1597151069.2571 3.01194 -3.05146 4.18277 0.004130750 0.009579994 0.004744010 0.999934325
1597151069.357148 3.01071 -3.05189 4.19062 0.003729298 0.009585702 0.004634467 0.999936362
1597151069.457324 3.01279 -3.05409 4.20533 0.003811735 0.007863933 0.004566523 0.999951387
1597151069.557107 3.00919 -3.04905 4.21340 0.003931813 0.008049910 0.004997189 0.999947383
1597151069.657397 3.00588 -3.04851 4.21916 0.004274802 0.009765436 0.004823051 0.999931548
1597151069.757164 3.00459 -3.05104 4.24499 0.003598789 0.010203320 0.005185354 0.999928024
1597151069.857314 3.00633 -3.05484 4.26819 0.003249037 0.008835173 0.004994107 0.999943220
1597151069.957255 3.00602 -3.05409 4.26730 0.003835499 0.009362581 0.005634551 0.999932939
1597151070.057132 2.99688 -3.04821 4.30046 0.003405493 0.009620563 0.005970715 0.999930097
1597151070.157108 2.99804 -3.05067 4.34933 0.002044497 0.009816717 0.006245384 0.999930221
1597151070.257183 2.99390 -3.05036 4.43668 -0.001169098 0.010859891 0.006085702 0.999921827
1597151070.357373 2.99812 -3.05874 4.47893 -0.001419861 0.009502981 0.006100307 0.999935230
1597151070.457629 2.99887 -3.05648 4.56202 -0.000843989 0.010284787 0.005654011 0.999930769
1597151070.557277 2.99806 -3.05712 4.65028 -0.000967966 0.011390272 0.005768300 0.999918022
1597151070.657043 3.00323 -3.05654 4.77625 -0.001370399 0.012752394 0.005499901 0.999902620
1597151070.756835 3.00956 -3.06414 4.88959 -0.001768624 0.013264008 0.005547319 0.999895077
1597151070.856692 3.01252 -3.05762 4.99878 -0.003411009 0.013057878 0.005751627 0.999892382
1597151070.956268 3.01716 -3.05752 5.11048 -0.002240159 0.011495667 0.005993232 0.999913452
1597151071.056197 3.02175 -3.05929 5.21636 -0.002279283 0.014626254 0.006305405 0.999870551
1597151071.156526 3.03000 -3.06341 5.32719 -0.002265564 0.016538624 0.007034140 0.999835918
1597151071.256778 3.03620 -3.05501 5.42268 -0.002663130 0.015978595 0.007900790 0.999837572
1597151071.357479 3.04384 -3.05196 5.51497 -0.001670483 0.013318691 0.008545537 0.999873390
1597151071.457036 3.04885 -3.04648 5.60473 -0.001467155 0.009796944 0.008889212 0.999911421
1597151071.557159 3.05340 -3.04789 5.69863 -0.001834736 0.007721145 0.009096390 0.999927134
1597151071.657285 3.06043 -3.04321 5.78285 -0.000734752 0.007487096 0.008852414 0.999932517
1597151071.757316 3.06262 -3.04125 5.87118 0.000699246 0.005748057 0.008811686 0.999944411
1597151071.857092 3.07824 -3.04315 5.95443 0.000731553 0.005512567 0.007649722 0.999955278
1597151071.95734 3.07740 -3.04359 6.05179 0.001203818 0.005326385 0.007089304 0.999959960
1597151072.057216 3.08146 -3.03619 6.13461 0.001685942 0.002803496 0.006745963 0.999971895
1597151072.156949 3.08643 -3.03405 6.23535 0.002717630 0.003154931 0.005959286 0.999973574
1597151072.256902 3.08824 -3.02508 6.33065 0.002859102 0.003838266 0.005403576 0.999973947
1597151072.357254 3.09439 -3.03373 6.42056 0.004325992 0.004652280 0.004770711 0.999968441
1597151072.457256 3.09249 -3.02954 6.51292 0.005639784 0.004664733 0.004676430 0.999962281
1597151072.557662 3.09189 -3.02857 6.61049 0.006028663 0.004635496 0.004756335 0.999959772
1597151072.657386 3.09403 -3.03430 6.67756 0.005367158 0.003689987 0.004588735 0.999968260
1597151072.757438 3.08871 -3.03433 6.73442 0.007219365 0.005137274 0.004715972 0.999949623
1597151072.857242 3.08357 -3.03740 6.81993 0.007762412 0.009498757 0.005016158 0.999912175
1597151072.957141 3.08155 -3.04487 6.88273 0.005597329 0.012423101 0.005139831 0.999893954
1597151073.057064 3.07897 -3.05012 6.92691 0.003639206 0.011470532 0.005407304 0.999912968
1597151073.157084 3.07788 -3.05522 6.98098 0.003195880 0.013401035 0.005458244 0.999890197
1597151073.256932 3.06430 -3.05978 7.02198 0.001468995 0.018021463 0.006011427 0.999818449
1597151073.35661 3.07021 -3.06832 7.04807 -0.000198430 0.019644962 0.005439035 0.999792205
1597151073.456382 3.06835 -3.07004 7.09307 -0.002013005 0.017306893 0.005669448 0.999832124
1597151073.556677 3.07045 -3.07695 7.10855 -0.003605245 0.015799124 0.005295266 0.999854664
1597151073.656757 3.06906 -3.08026 7.12570 -0.003308032 0.016666954 0.005359633 0.999841259
1597151073.756679 3.07472 -3.08191 7.15001 -0.003843818 0.017144117 0.004888982 0.999833687
1597151073.856641 3.08005 -3.08546 7.18736 -0.006448626 0.016753195 0.004761359 0.999827523
1597151073.956357 3.08918 -3.08843 7.21232 -0.008370451 0.013939446 0.004341531 0.999858379
1597151074.05613 3.08942 -3.08736 7.21957 -0.008524781 0.015241630 0.004226547 0.999838566
1597151074.156059 3.10180 -3.08701 7.23246 -0.007328177 0.014743641 0.003634007 0.999857848
1597151074.256391 3.10479 -3.07823 7.25297 -0.006505332 0.012797492 0.003422381 0.999891090
1597151074.356088 3.11751 -3.07230 7.29015 -0.007183833 0.009590836 0.002920055 0.999923938
1597151074.455995 3.13064 -3.06509 7.28520 -0.007445556 0.006599924 0.002570017 0.999947198
1597151074.555953 3.13589 -3.05635 7.29774 -0.005472700 0.005965716 0.002333224 0.999964507
1597151074.656374 3.14371 -3.04744 7.32186 -0.003404819 0.005454878 0.002340783 0.999976586
1597151074.756631 3.15323 -3.04063 7.33710 -0.001743619 0.003175564 0.002391717 0.999990578
1597151074.856584 3.15650 -3.03171 7.35636 -0.000127068 0.001410405 0.002777117 0.999995141
1597151074.956544 3.15507 -3.02822 7.34737 0.003297962 0.000856088 0.002914967 0.999989947
1597151075.056368 3.15268 -3.01677 7.38480 0.006161535 0.001130258 0.003538982 0.999974116
1597151075.156245 3.14870 -3.00288 7.38163 0.007539791 0.000884584 0.003890363 0.999963616
1597151075.256121 3.14647 -3.00863 7.36923 0.012006838 0.000814888 0.004027140 0.999919474
1597151075.356108 3.13457 -2.99428 7.39452 0.015096202 0.000622616 0.004696447 0.999874822
1597151075.456404 3.12669 -2.99451 7.40864 0.015947280 0.003180548 0.004967107 0.999855438
1597151075.555591 3.12519 -3.00079 7.39085 0.014586061 0.005677799 0.005002240 0.999864984
1597151075.655856 3.10882 -3.00343 7.39163 0.015351346 0.006377687 0.005488190 0.999846759
1597151075.756679 3.10387 -3.01394 7.38139 0.013176261 0.007612904 0.005783152 0.999867484
1597151075.856224 3.09049 -3.02852 7.34959 0.012031873 0.010137060 0.006247904 0.999856709
1597151075.956545 3.08297 -3.03954 7.33024 0.010566291 0.016536537 0.006706305 0.999784938
1597151076.057029 3.07164 -3.05669 7.32410 0.008929500 0.017734702 0.006954374 0.999778666
1597151076.156879 3.05728 -3.06264 7.30326 0.003630594 0.016744267 0.007702293 0.999823546
1597151076.25657 3.05752 -3.08240 7.28084 -0.001930390 0.019978684 0.007450002 0.999770785
1597151076.356427 3.05616 -3.10056 7.24004 -0.004642508 0.019896501 0.007421739 0.999763719
1597151076.456364 3.04887 -3.11536 7.22969 -0.005024796 0.020671573 0.007247197 0.999747426
1597151076.556048 3.04768 -3.12445 7.22874 -0.009249587 0.020383621 0.007154843 0.999723843
1597151076.656023 3.05088 -3.13976 7.19586 -0.012097241 0.018288552 0.006607303 0.999737730
1597151076.755784 3.04501 -3.13925 7.19276 -0.013317120 0.017228465 0.006560309 0.999741365
1597151076.855678 3.05657 -3.14665 7.17919 -0.015546865 0.016350051 0.005168122 0.999732095
1597151076.955632 3.06504 -3.14536 7.18450 -0.018887792 0.016872848 0.004441385 0.999669362
1597151077.055738 3.06948 -3.14236 7.17409 -0.019910494 0.015121869 0.003628501 0.999680817
1597151077.155982 3.07605 -3.13420 7.18207 -0.019048515 0.014712792 0.002967950 0.999705896
1597151077.255836 3.08195 -3.12399 7.17713 -0.017814175 0.012778088 0.002296252 0.999757022
1597151077.355847 3.08996 -3.11275 7.20343 -0.014186197 0.010987710 0.001848243 0.999837290
1597151077.455657 3.09588 -3.09348 7.22083 -0.011211661 0.011421805 0.001362266 0.999870984
1597151077.555362 3.10710 -3.07053 7.22724 -0.008238967 0.009481541 0.001274257 0.999920295
1597151077.654959 3.12176 -3.05233 7.22518 -0.003974155 0.005277881 0.001056952 0.999977616
1597151077.754984 3.13133 -3.04284 7.23054 0.002107493 0.003521140 0.000945164 0.999991133
1597151077.855093 3.13484 -3.01739 7.24961 0.007995836 0.003743259 0.001126664 0.999960392
1597151077.954934 3.13783 -2.99488 7.26437 0.013909961 0.002262710 0.001739495 0.999899179
1597151078.055091 3.13558 -2.98040 7.27766 0.016026053 0.002587129 0.002242739 0.999865712
1597151078.155367 3.14693 -2.97082 7.27586 0.017988874 0.003050706 0.002525723 0.999830343
1597151078.255687 3.14059 -2.96276 7.28293 0.019441661 0.003532434 0.003130429 0.999799852
1597151078.355662 3.14338 -2.96135 7.28325 0.020461201 0.004945726 0.003770977 0.999771303
1597151078.455602 3.13325 -2.95578 7.24972 0.022236429 0.005706891 0.004392642 0.999726801
1597151078.555718 3.13274 -2.96379 7.23045 0.024503821 0.005332854 0.004572900 0.999675053
1597151078.655835 3.12543 -2.97083 7.24175 0.024375481 0.006652659 0.004684227 0.999669764
1597151078.755848 3.11848 -2.98161 7.21972 0.021091284 0.006691030 0.004994602 0.999742688
1597151078.8562 3.10348 -2.99881 7.18103 0.015732242 0.008260847 0.004912190 0.999830048
1597151078.956321 3.10151 -3.02048 7.13327 0.013549517 0.011086549 0.004582868 0.999836235
1597151079.056376 3.09396 -3.03888 7.11403 0.010991348 0.011255437 0.003792465 0.999869053
1597151079.156394 3.08614 -3.05949 7.10749 0.004645747 0.011682429 0.003279292 0.999915589
1597151079.256396 3.08810 -3.08372 7.06039 -0.002676845 0.012307153 0.002267731 0.999918110
1597151079.357009 3.08389 -3.10772 7.02329 -0.008186109 0.014132965 0.001904850 0.999864800
1597151079.456408 3.07497 -3.12439 6.97777 -0.012167492 0.015321942 0.001642098 0.999807228
1597151079.556167 3.07914 -3.14465 6.94042 -0.015036937 0.015507874 0.000957898 0.999766212
1597151079.655857 3.07230 -3.15319 6.90697 -0.016163151 0.014557398 0.000748396 0.999763109
1597151079.755603 3.07753 -3.16470 6.89731 -0.016292160 0.014411100 -0.000065330 0.999763413
1597151079.855862 3.07679 -3.17014 6.86906 -0.017361618 0.013981473 -0.000308205 0.999751468
1597151079.955815 3.07397 -3.17010 6.87975 -0.018306569 0.014163045 -0.000892314 0.999731705
1597151080.055741 3.08250 -3.17353 6.87627 -0.020144492 0.013433504 -0.001210495 0.999706094
1597151080.155915 3.08605 -3.17012 6.85845 -0.019380740 0.012736359 -0.001680451 0.999729638
1597151080.25554 3.08962 -3.15630 6.87051 -0.017763518 0.012401309 -0.001380046 0.999764352
1597151080.355336 3.09267 -3.14715 6.86367 -0.015260067 0.010080325 -0.001328106 0.999831863
1597151080.455008 3.09464 -3.13221 6.87891 -0.011974317 0.010396792 -0.000780135 0.999873949
1597151080.554958 3.09850 -3.11800 6.88129 -0.008331811 0.010326825 -0.000636642 0.999911762
1597151080.655008 3.10115 -3.10052 6.90969 -0.003057099 0.008825641 -0.000097308 0.999956375
1597151080.754867 3.10634 -3.07951 6.92419 -0.001711148 0.007071526 0.000202753 0.999973512
1597151080.85458 3.11393 -3.06098 6.91812 0.000913534 0.007365311 0.000666960 0.999972236
1597151080.954709 3.11188 -3.04035 6.90732 0.006789194 0.009593795 0.001296101 0.999930091
1597151081.054622 3.11590 -3.02156 6.92078 0.014522534 0.010387672 0.001739823 0.999839070
1597151081.154665 3.11542 -3.00499 6.96715 0.017962951 0.009753031 0.001960169 0.999789162
1597151081.254791 3.11700 -2.99189 6.97872 0.017200014 0.007452395 0.002411025 0.999821388
1597151081.355035 3.11615 -2.98667 6.95844 0.016059171 0.006637603 0.002525900 0.999845821
1597151081.45547 3.11742 -2.98199 6.96292 0.017089615 0.007559428 0.002573468 0.999822073
1597151081.556111 3.11663 -2.97791 6.95898 0.017308470 0.008129765 0.002489657 0.999814045
1597151081.655667 3.10800 -2.97439 7.03219 0.013982657 -0.004252903 0.003608726 0.999886681
1597151081.755787 3.10229 -2.97774 6.96116 0.003945797 -0.021683535 0.004010710 0.999749053
1597151081.85585 3.10100 -2.99382 6.85893 0.000955351 -0.025530960 0.004533357 0.999663296
1597151081.955625 3.08636 -2.99428 6.78183 0.000798773 -0.024020348 0.005097701 0.999698154
1597151082.055797 3.06969 -2.99960 6.71654 0.000971363 -0.024612598 0.005370104 0.999682169
1597151082.155599 3.03790 -3.00508 6.60065 0.001312509 -0.024750945 0.006116735 0.999674074
1597151082.255622 3.00609 -3.01274 6.54577 0.001789273 -0.023955123 0.006545525 0.999690005
1597151082.355947 2.96432 -3.01597 6.42808 0.002783078 -0.027963041 0.007120969 0.999579719
1597151082.45468 2.92166 -3.02339 6.34835 0.003124556 -0.027960386 0.007334407 0.999577241
1597151082.554784 2.86444 -3.03132 6.26881 -0.001493727 -0.024302259 0.007463641 0.999675679
1597151082.654614 2.79062 -3.02000 6.25917 -0.021837841 -0.021353824 0.007861364 0.999502537
1597151082.75443 2.72746 -3.01119 6.20251 -0.047206662 -0.024118975 0.008095695 0.998561098
1597151082.854324 2.67793 -3.01693 6.01142 -0.055953059 -0.025621029 0.009354693 0.998060774
1597151082.954127 2.60460 -3.00671 5.83871 -0.049417655 -0.018925026 0.010345417 0.998545297
1597151083.054492 2.52702 -2.97411 5.72088 -0.046058427 -0.008244263 0.010876857 0.998845507
1597151083.154369 2.43838 -2.93049 5.64244 -0.044113000 -0.005805011 0.012600983 0.998930208
1597151083.254336 2.35500 -2.87594 5.60296 -0.043966193 -0.012281941 0.014504233 0.998852219
1597151083.354368 2.26279 -2.82062 5.48603 -0.042061211 -0.019815059 0.016847001 0.998776450
1597151083.454515 2.17286 -2.75922 5.34286 -0.036452560 -0.022280309 0.018963449 0.998906996
1597151083.554268 2.07616 -2.69689 5.18380 -0.026569680 -0.021778360 0.020828885 0.999192630
1597151083.654248 1.97018 -2.62266 5.10062 -0.022037999 -0.022007674 0.022349682 0.999264970
1597151083.754044 1.87666 -2.54096 4.94363 -0.016664252 -0.011175925 0.023864667 0.999513821
1597151083.853934 1.76333 -2.45930 4.84942 -0.011422874 0.002813549 0.024911810 0.999620430
1597151083.953833 1.65947 -2.38095 4.74021 -0.008130563 0.013406185 0.026483611 0.999526281
1597151084.053782 1.56229 -2.29825 4.65397 -0.006949654 0.022354605 0.027953798 0.999335058
1597151084.154378 1.46161 -2.21110 4.56496 -0.006189797 0.030825221 0.029064709 0.999082947
1597151084.254891 1.36614 -2.11991 4.49449 -0.006851575 0.030205803 0.029889517 0.999073212
1597151084.35542 1.27312 -2.04051 4.39956 -0.007254502 0.020465074 0.030868192 0.999287600
1597151084.455729 1.18368 -1.95769 4.23947 -0.005052405 0.010191692 0.031557048 0.999437219
1597151084.556011 1.09675 -1.86962 4.13261 -0.003291423 -0.003480217 0.032476012 0.999461036
1597151084.655943 1.00620 -1.78138 4.04633 -0.002668075 -0.008649404 0.032998486 0.999414413
1597151084.755702 0.92783 -1.70210 3.90270 -0.001295998 -0.001915781 0.033086675 0.999449810
1597151084.85557 0.84563 -1.61722 3.79118 -0.002390784 0.005490937 0.033283561 0.999428006
1597151084.955664 0.76510 -1.52882 3.65750 -0.000691883 0.004063847 0.034223671 0.999405697
1597151085.0558 0.68154 -1.44945 3.50492 0.005468695 0.001907545 0.034826786 0.999376581
1597151085.15569 0.60326 -1.37485 3.41135 0.008282477 -0.001744155 0.035788210 0.999323552
1597151085.255801 0.51532 -1.29223 3.30952 0.009831412 -0.010839603 0.036618157 0.999222176
1597151085.35578 0.42716 -1.22408 3.27337 0.008482636 -0.007517596 0.038105456 0.999209440
1597151085.455652 0.36663 -1.13059 3.18523 -0.007839950 0.016320115 0.038828321 0.999081854
1597151085.555926 0.28672 -1.05917 2.99227 -0.017593869 0.033348824 0.039988667 0.998488467
1597151085.655572 0.20656 -0.98712 2.83626 -0.016285273 0.038668825 0.040622817 0.998293193
1597151085.755578 0.14867 -0.90904 2.67560 -0.011012134 0.041143666 0.039980762 0.998292277
1597151085.855613 0.07520 -0.83195 2.50122 -0.000282231 0.024921160 0.039645371 0.998902949
1597151085.95533 0.02407 -0.75061 2.42609 0.007359503 0.003043793 0.038135679 0.999240833
1597151086.055152 -0.02684 -0.66884 2.31927 0.010337750 -0.010354473 0.036274382 0.999234750
1597151086.154783 -0.06201 -0.59364 2.22787 0.015734086 -0.009132213 0.034207672 0.999249156
1597151086.254896 -0.11061 -0.52270 2.10388 0.021169667 -0.003755781 0.033331821 0.999213055
1597151086.354663 -0.15843 -0.45816 2.03690 0.033799899 0.002323762 0.032243671 0.998905658
1597151086.454483 -0.21617 -0.39320 1.99089 0.043738363 0.009683637 0.032021874 0.998482740
1597151086.554423 -0.25702 -0.34840 1.93140 0.056125653 0.021804019 0.031889474 0.997676078
1597151086.654762 -0.28796 -0.30992 1.91386 0.064962645 0.039276377 0.032134489 0.996596506
1597151086.754536 -0.31093 -0.27741 1.91936 0.063244608 0.056748948 0.033239143 0.995828718
1597151086.854683 -0.32905 -0.26354 1.90947 0.047209401 0.063319497 0.035197841 0.996254498
1597151086.954523 -0.34203 -0.24477 1.87734 0.024210454 0.047250663 0.037834629 0.997872622
1597151087.054534 -0.35385 -0.23692 1.78804 0.008846031 0.022238635 0.039635435 0.998927536
1597151087.155284 -0.35958 -0.22893 1.73378 0.006841923 0.005728218 0.041074108 0.999116256
1597151087.254853 -0.35437 -0.22894 1.69772 0.006273022 0.003910577 0.041793182 0.999098937
1597151087.355108 -0.34129 -0.21632 1.65452 0.004764519 0.010699666 0.042852422 0.999012756
1597151087.456044 -0.33307 -0.21370 1.57045 0.004053980 0.018398489 0.043953349 0.998855928
1597151087.555718 -0.32368 -0.20506 1.50700 0.004121030 0.021823674 0.045869260 0.998700533
1597151087.65658 -0.31725 -0.19827 1.42283 0.005484021 0.018368103 0.047376897 0.998693130
1597151087.756622 -0.31230 -0.19424 1.34392 0.007861072 0.007338020 0.049134851 0.998734261
1597151087.856683 -0.29715 -0.18343 1.28905 0.008824323 -0.006287704 0.049894847 0.998695700
1597151087.956629 -0.28880 -0.17706 1.23592 0.008289980 -0.014456806 0.051260603 0.998546257
1597151088.056208 -0.28338 -0.16681 1.17361 0.008360853 -0.017040941 0.052030318 0.998465096
1597151088.155776 -0.28112 -0.16374 1.11222 0.009459816 -0.018020899 0.052875026 0.998393705
1597151088.255457 -0.27814 -0.16058 1.06018 0.011357394 -0.011860260 0.053247657 0.998446308
1597151088.355804 -0.28077 -0.15438 1.00158 0.010760740 0.003584924 0.053519422 0.998502392
1597151088.455358 -0.28585 -0.14725 0.93459 0.009956113 0.018241939 0.053571193 0.998347752
1597151088.55536 -0.29734 -0.14394 0.87168 0.009093076 0.020972382 0.053964361 0.998281184
1597151088.655604 -0.28942 -0.14581 0.81445 0.009036206 0.021381012 0.054021658 0.998269933
1597151088.755653 -0.28502 -0.13977 0.76702 0.008289133 0.022065301 0.054460744 0.998237667
1597151088.855274 -0.28580 -0.13558 0.70212 0.006956418 0.015202585 0.055210135 0.998334779
1597151088.955526 -0.27840 -0.13537 0.65854 0.005417238 -0.000316477 0.055851299 0.998424352
1597151089.055427 -0.27036 -0.13274 0.63187 0.007113958 -0.004091129 0.056325141 0.998378752
1597151089.155661 -0.26121 -0.13166 0.58879 0.006832380 0.009286243 0.056976111 0.998308974
1597151089.255638 -0.24927 -0.12992 0.54074 0.008061650 0.017083245 0.057342440 0.998175845
1597151089.35581 -0.25041 -0.12190 0.49859 0.007625459 0.019756708 0.057736925 0.998107195
1597151089.455729 -0.24471 -0.11923 0.46128 0.008152576 0.016166110 0.058624054 0.998115932
1597151089.556002 -0.24162 -0.11945 0.43397 0.007890305 0.010115701 0.059072427 0.998171260
1597151089.656121 -0.23359 -0.11573 0.40471 0.007420187 0.001793707 0.059394801 0.998205380
1597151089.756087 -0.22619 -0.11274 0.38189 0.006994516 -0.006068249 0.059772906 0.998169050
1597151089.856446 -0.22346 -0.10818 0.36399 0.006160328 -0.011449809 0.060331004 0.998093744
1597151089.956538 -0.20921 -0.10260 0.34122 0.004596424 -0.012054119 0.060679317 0.998073941
1597151090.056539 -0.20611 -0.09601 0.31894 0.004073344 -0.010282911 0.061098961 0.998070432
1597151090.156258 -0.20894 -0.09712 0.29159 0.004867069 -0.009368176 0.061532926 0.998049221
1597151090.256869 -0.21936 -0.09169 0.27118 0.006015416 -0.009533669 0.062461539 0.997983707
1597151090.356809 -0.23194 -0.08531 0.25958 0.005869153 -0.008273708 0.063373257 0.997938339
1597151090.456718 -0.23116 -0.07279 0.24166 0.005594791 -0.003485115 0.064457421 0.997898689
1597151090.557102 -0.24646 -0.06860 0.20948 0.009814694 0.003674815 0.065505375 0.997797180
1597151090.657238 -0.26393 -0.06607 0.20391 0.015913012 0.006546982 0.066432390 0.997642547
1597151090.756912 -0.27492 -0.05874 0.19626 0.018965997 0.004030400 0.067104607 0.997557526
1597151090.856828 -0.30145 -0.05567 0.19159 0.019774302 0.001501785 0.068621753 0.997445626
1597151090.956876 -0.31233 -0.06128 0.16992 0.025128176 -0.001500754 0.070223928 0.997213579
1597151091.056628 -0.32767 -0.06068 0.17083 0.033060654 0.002400785 0.071293955 0.996904409
1597151091.156537 -0.35135 -0.06935 0.16559 0.031170388 0.009431066 0.072398655 0.996843968
1597151091.25653 -0.35540 -0.07801 0.14276 0.023508506 0.012112999 0.073760125 0.996925308
1597151091.35659 -0.37898 -0.09230 0.11976 0.016117743 0.014705975 0.075528011 0.996904946
1597151091.45676 -0.39685 -0.10646 0.09285 0.009787637 0.017748605 0.077580975 0.996780007
1597151091.556804 -0.40515 -0.12040 0.06980 0.007345175 0.021865520 0.078966721 0.996610357
1597151091.657159 -0.40676 -0.13387 0.06053 0.008019099 0.019736843 0.080355332 0.996538595
1597151091.756991 -0.42206 -0.15095 0.06075 0.009289897 0.012447578 0.081901526 0.996519391
1597151091.857225 -0.42618 -0.16200 0.06771 0.007504534 0.015032539 0.084231851 0.996304522
1597151091.957265 -0.42929 -0.17126 0.05287 0.008252251 0.022953008 0.085737685 0.996019131
1597151092.058342 -0.42742 -0.18725 0.05053 0.009044934 0.025366878 0.087062608 0.995838748
1597151092.157854 -0.42133 -0.19846 0.04473 0.006734604 0.032722999 0.088051377 0.995555526
1597151092.257522 -0.41588 -0.20877 0.03767 0.002221988 0.042757833 0.088941180 0.995116223
1597151092.35738 -0.41064 -0.21437 0.01448 -0.004080624 0.043822851 0.089313638 0.995030643
1597151092.457248 -0.39235 -0.21974 -0.00086 -0.010073726 0.040539932 0.089181055 0.995139072
1597151092.556913 -0.36856 -0.22241 -0.02869 -0.017992962 0.035947194 0.089655552 0.995161261
1597151092.656855 -0.33647 -0.21854 -0.06278 -0.020195221 0.021098295 0.089910079 0.995521568
1597151092.756764 -0.31385 -0.21809 -0.09053 -0.014393292 0.001885662 0.090635645 0.995778317
1597151092.856739 -0.28465 -0.20946 -0.09481 -0.002904342 -0.004735707 0.091869139 0.995755592
1597151092.956472 -0.27085 -0.20452 -0.10212 0.007573252 0.005724741 0.090670146 0.995835728
1597151093.056282 -0.26894 -0.17599 -0.07558 0.005228089 0.001930338 0.084251261 0.996428957
1597151093.156648 -0.24283 -0.17936 -0.10267 0.001349760 0.001693845 0.074826544 0.997194212
1597151093.25553 -0.22546 -0.18281 -0.09677 0.002998494 0.003473828 0.066717796 0.997761333
1597151093.354654 -0.22577 -0.18639 -0.09672 0.005581028 0.007526342 0.062128533 0.998024174
1597151093.454101 -0.20831 -0.18441 -0.09235 0.007225304 0.008061773 0.061782619 0.998030917
1597151093.553707 -0.21759 -0.17839 -0.09101 0.006898672 0.007169875 0.061975567 0.998028071
1597151093.653164 -0.22007 -0.17456 -0.09714 0.005114925 0.004201545 0.059686674 0.998195214
1597151093.752245 -0.23275 -0.16754 -0.09472 0.000682822 0.000983546 0.061221123 0.998123510
1597151093.851728 -0.23098 -0.16704 -0.10214 0.000029833 -0.000974015 0.060320536 0.998178583
1597151093.951715 -0.23518 -0.16772 -0.10550 -0.000167576 -0.000697052 0.061069453 0.998133262
1597151094.05109 -0.22703 -0.17543 -0.10591 0.000039107 -0.000933298 0.060714160 0.998154757
1597151094.150758 -0.22992 -0.16742 -0.10673 -0.000530631 0.000088091 0.059971676 0.998199934
1597151094.250659 -0.22196 -0.17434 -0.10016 -0.000682312 -0.000260254 0.060663264 0.998158021
1597151094.350419 -0.22579 -0.17222 -0.10057 -0.000237357 -0.000627537 0.059952297 0.998201018
1597151094.450722 -0.22182 -0.16806 -0.10071 -0.000724552 -0.000321219 0.060393373 0.998174340
1597151094.550898 -0.21922 -0.17048 -0.10033 -0.000381916 -0.000579076 0.056879421 0.998380814
1597151094.651275 -0.22106 -0.16706 -0.10134 -0.000554787 -0.000365437 0.059666600 0.998218140
1597151094.751172 -0.21796 -0.17828 -0.09787 -0.000413180 -0.000261720 0.058199131 0.998304874
1597151094.85176 -0.22234 -0.17041 -0.09874 -0.000686349 -0.000171407 0.059601852 0.998221979
1597151094.951152 -0.21677 -0.17379 -0.09892 -0.000823590 -0.000596975 0.058941659 0.998260911
1597151095.051178 -0.22601 -0.16747 -0.10072 -0.000247936 -0.000904519 0.058997654 0.998257681
1597151095.151086 -0.22128 -0.17326 -0.09949 -0.000659399 -0.000648494 0.059408308 0.998233338
1597151095.251275 -0.21783 -0.17675 -0.09723 -0.000809266 -0.001018236 0.058592085 0.998281161
1597151095.351053 -0.22405 -0.17198 -0.09706 -0.001033579 -0.000366331 0.059392344 0.998234114
1597151095.45103 -0.21618 -0.17168 -0.09753 -0.000807957 -0.000517233 0.058657879 0.998277683
1597151095.551199 -0.22171 -0.17339 -0.09917 -0.001138262 -0.000619485 0.058975523 0.998258588
1597151095.651068 -0.22371 -0.17485 -0.10056 -0.001110753 -0.000458930 0.059041256 0.998254820
1597151095.751187 -0.22786 -0.17577 -0.09878 -0.001078404 0.000101785 0.058737695 0.998272863
1597151095.851115 -0.22023 -0.17226 -0.09863 -0.001107841 -0.000474632 0.059202358 0.998245275
1597151095.951264 -0.22273 -0.17319 -0.09729 -0.000812735 -0.000188542 0.058727318 0.998273713
1597151096.050799 -0.22801 -0.17221 -0.09890 -0.000764804 -0.000148045 0.059143492 0.998249188
1597151096.150985 -0.22117 -0.17134 -0.10008 -0.001116921 0.000254825 0.058930985 0.998261402
1597151096.251253 -0.22502 -0.17335 -0.10071 -0.001332244 -0.000170507 0.058720973 0.998273531
1597151096.351276 -0.22511 -0.17185 -0.10296 -0.000931862 0.000023609 0.059257865 0.998242273
1597151096.451354 -0.22188 -0.17200 -0.10027 -0.000680527 -0.000146729 0.058673264 0.998276997
1597151096.551591 -0.22286 -0.17699 -0.09826 -0.001108440 -0.000058779 0.059053993 0.998254173
1597151096.651614 -0.22149 -0.17152 -0.10069 -0.001235083 -0.000870802 0.059044291 0.998254220
1597151096.751687 -0.22638 -0.17475 -0.09930 -0.001181623 -0.000782783 0.059006248 0.998256607
1597151096.85194 -0.21815 -0.17591 -0.10145 -0.001425514 -0.000600140 0.059101019 0.998250809
1597151096.952106 -0.22153 -0.17427 -0.10142 -0.001039096 -0.000741826 0.058795810 0.998269214
1597151097.051984 -0.22293 -0.17543 -0.09875 -0.001279496 -0.000110306 0.058995883 0.998257400
1597151097.152036 -0.22289 -0.17363 -0.10124 -0.001265808 -0.000627868 0.058962210 0.998259215
1597151097.251908 -0.22335 -0.16999 -0.10110 -0.001026401 -0.000772583 0.058980213 0.998258325
1597151097.351527 -0.22511 -0.17143 -0.10092 -0.001505729 -0.000470184 0.059078880 0.998252071
1597151097.451498 -0.22813 -0.17517 -0.10107 -0.001269976 -0.000782912 0.059087800 0.998251675
1597151097.55163 -0.22719 -0.17566 -0.09987 -0.001433473 0.000373596 0.059078391 0.998252247
1597151097.651324 -0.22538 -0.16982 -0.10130 -0.001083635 -0.000477574 0.059117600 0.998250323
1597151097.751334 -0.22906 -0.17167 -0.10217 -0.001269944 -0.000945044 0.059222371 0.998243560
1597151097.851272 -0.22652 -0.17326 -0.10064 -0.001540207 -0.000307660 0.059247928 0.998242063
1597151097.95118 -0.22706 -0.17470 -0.09658 -0.001107507 -0.000699113 0.059036638 0.998254957
1597151098.05119 -0.22144 -0.17238 -0.09648 -0.000992531 -0.000306213 0.058868461 0.998265208
1597151098.151415 -0.22142 -0.17368 -0.09704 -0.001035819 -0.001255619 0.058805599 0.998268126
1597151098.250819 -0.21948 -0.17220 -0.09959 -0.001327839 -0.000762887 0.058599007 0.998280427
1597151098.350894 -0.21982 -0.17163 -0.09845 -0.001021765 -0.001149824 0.058917863 0.998261649
1597151098.450879 -0.22089 -0.17288 -0.09573 -0.000731048 -0.001393652 0.058874064 0.998264177
1597151098.550925 -0.22264 -0.16849 -0.09705 -0.000876684 -0.000885125 0.058978292 0.998258488
1597151098.65102 -0.22198 -0.17014 -0.09930 -0.000689144 -0.000802075 0.058768380 0.998271085
1597151098.751045 -0.22148 -0.16979 -0.09888 -0.001179602 -0.000651365 0.058831515 0.998267017
1597151098.85135 -0.22089 -0.17294 -0.09787 -0.001063149 -0.001429109 0.059029810 0.998254631
1597151098.951468 -0.22910 -0.17257 -0.10099 -0.000712135 -0.000801204 0.059031544 0.998255542
1597151099.051343 -0.21698 -0.17449 -0.09697 -0.001097200 -0.001325890 0.058898930 0.998262468
1597151099.151258 -0.21682 -0.17130 -0.09925 -0.001195430 -0.001187846 0.058703242 0.998274055
1597151099.251153 -0.22075 -0.17058 -0.09900 -0.001093309 -0.001451205 0.058949170 0.998259332
1597151099.350999 -0.21788 -0.17308 -0.09925 -0.001249553 -0.001221581 0.058874458 0.998263865
1597151099.450853 -0.22093 -0.17102 -0.09924 -0.001237547 -0.000778465 0.058902224 0.998262686
1597151099.550908 -0.22071 -0.17094 -0.09894 -0.001184162 -0.000906178 0.058995911 0.998257111
1597151099.65081 -0.22528 -0.16612 -0.09814 -0.000445959 -0.000072586 0.058805079 0.998269382
1597151099.750658 -0.22358 -0.16883 -0.09846 -0.001159484 -0.000688414 0.058999365 0.998257109
1597151099.850632 -0.22489 -0.17149 -0.09847 -0.001045151 -0.000775607 0.059032709 0.998255201
1597151099.950674 -0.22617 -0.17489 -0.09487 -0.001033318 -0.000182205 0.058820017 0.998268053
1597151100.050754 -0.22237 -0.17055 -0.09845 -0.001203422 -0.000454002 0.058902926 0.998262887
1597151100.150877 -0.22330 -0.16944 -0.09501 -0.000785345 0.000054722 0.058728501 0.998273682
1597151100.251338 -0.23112 -0.17033 -0.09813 -0.001162139 0.000209996 0.059135929 0.998249241
1597151100.351404 -0.22296 -0.16962 -0.09672 -0.000944535 -0.000553654 0.058902733 0.998263126
1597151100.451325 -0.22932 -0.16911 -0.09713 -0.000784011 0.000057933 0.059006502 0.998257289
1597151100.551187 -0.22339 -0.17106 -0.09565 -0.000948675 -0.000656451 0.059086048 0.998252227
1597151100.651094 -0.22515 -0.17088 -0.09585 -0.000975433 -0.000601328 0.059005883 0.998256977
1597151100.750971 -0.22432 -0.17080 -0.09739 -0.000907677 -0.000512151 0.058974632 0.998258938
1597151100.850947 -0.22405 -0.17038 -0.09697 -0.000833143 -0.000675279 0.058935027 0.998261245
1597151100.950864 -0.22481 -0.16946 -0.09626 -0.000961784 -0.000185338 0.058870503 0.998265147
1597151101.051087 -0.22623 -0.17111 -0.09864 -0.000961353 0.000256048 0.058920843 0.998262162
1597151101.15124 -0.22840 -0.16965 -0.10004 -0.000879833 -0.000438983 0.058957307 0.998260021
1597151101.251277 -0.22672 -0.17368 -0.10024 -0.001100158 -0.000375707 0.059054782 0.998254066
1597151101.351211 -0.22299 -0.17341 -0.09640 -0.000925901 -0.000362124 0.058801599 0.998269194
1597151101.451185 -0.22868 -0.17496 -0.09670 -0.001087651 -0.000188200 0.058961168 0.998259667
1597151101.550968 -0.22675 -0.17349 -0.09589 -0.001259923 -0.000209812 0.058892896 0.998263490


==> fig/stara_voda/GT.txt <==
# timestamp x y z qx qy qz qw
1597151012.14893 0.00778 0.00825 0.07085 0.005970025081620564 -0.004190017603348436 0.7071429708906476 0.7070329704285067
1597151012.24903 0.00977 0.00617 0.09384 0.005299994674038027 -0.004619995357368997 0.7072292893056442 0.7069492895870159
1597151012.34913 0.01293 0.00594 0.10999999999999999 0.005040011612956137 -0.005620012949367756 0.7071616294083457 0.7070116290627219
1597151012.44915 0.0144 0.00606 0.1258 0.004830000697935152 -0.0061600008901201925 0.7072301021947571 0.7069401021528523
1597151012.54913 0.01697 0.00412 0.13574 0.004390021709808541 -0.006820033726855183 0.7072734976529129 0.7068934957737036
1597151012.64903 0.02091 0.00502 0.14021 0.0038299929591389145 -0.007109986929367542 0.7072586998121642 0.7069087004555851
1597151012.74906 0.02403 0.00365 0.14542 0.0034800138522227083 -0.007460029694707301 0.7071928149866028 0.7069728141108873
1597151012.84902 0.02397 0.00473 0.15086000000000002 0.003200008442913414 -0.007760020474065028 0.707161865778328 0.7070018653561824
1597151012.94905 0.02874 0.0059 0.15292999999999998 0.0030199957612879248 -0.008329988308453115 0.7072290073694234 0.7069290077904874
1597151013.04897 0.02895 0.00689 0.15582 0.0027499913306659957 -0.008629972794053652 0.7071577706886422 0.7069977711930393
1597151013.14899 0.02934 0.00649 0.15675999999999998 0.0027599966806919883 -0.009199988935639957 0.7072091494754277 0.7069391498001429
1597151013.24901 0.03168 0.0058 0.15845 0.0026199899464628674 -0.009519963469590264 0.7072572860821859 0.7068872875019604
1597151013.34902 0.03114 0.00509 0.15863999999999998 0.002579998104992088 -0.009939992699078045 0.7072094805548275 0.706929480760487
1597151013.44899 0.0333 0.00855 0.15641000000000002 0.002479992102105728 -0.010209967484878823 0.7071177480810492 0.7070177483995129
1597151013.54896 0.03535 0.01049 0.15852000000000002 0.0024499855330006406 -0.010479938116672128 0.707125824469691 0.7070058251782786
1597151013.64892 0.03678 0.00915 0.15729 0.0022700126601229104 -0.01077006006586949 0.7071439438234868 0.7069839429311432
1597151013.74905 0.03785 0.01011 0.15653999999999998 0.0021700083551992556 -0.010950042161028498 0.7070427223318346 0.7070827224858477
1597151013.84909 0.03574 0.00875 0.15546000000000001 0.002169990145337629 -0.011069949727597953 0.7070467890603553 0.7070767889241162
1597151013.94906 0.03705 0.00972 0.15545 0.002030003454053816 -0.011170019005803507 0.707161203235811 0.70696120289551
1597151014.04905 0.03846 0.01021 0.15416 0.0020399981419705385 -0.011399989616894183 0.7071393559377678 0.7069793560834959
1597151014.14908 0.0356 0.01002 0.15145 0.0019499979029733833 -0.011429987708197831 0.7071492395321168 0.7069692397256884
1597151014.24898 0.03806 0.01081 0.15372 0.001889998401156529 -0.011419990339263256 0.7071494017872165 0.7069694019394875
1597151014.34892 0.03897 0.00897 0.15441999999999997 0.0019099987627987027 -0.011399992615657174 0.7070695419958525 0.7070495420088077
1597151014.44887 0.03824 0.01001 0.15574000000000002 0.0018499996422101034 -0.01136999780104264 0.7070498632565696 0.7070698632527018
1597151014.54888 0.04141 0.00998 0.1525 0.001809998336883792 -0.01143998948837049 0.7070793503004374 0.7070393503371915
1597151014.64894 0.04055 0.01137 0.15258000000000002 0.0018799952179562461 -0.011569970570081791 0.7070782014428205 0.7070382015445658
1597151014.74901 0.03958 0.01104 0.1519 0.0018399956699432843 -0.011559972795948026 0.7070683360580424 0.7070483361051086
1597151014.84911 0.03878 0.0105 0.15588 0.0020200095269933987 -0.011530054379323706 0.7070633347306694 0.7070533346835062
1597151014.94921 0.03756 0.01207 0.16057000000000002 0.0022999902630118315 -0.011639950722372921 0.7070670066381635 0.7070470067228333
1597151015.04915 0.03759 0.01134 0.16145 0.0023199906089290206 -0.011619952963687596 0.7070871377877679 0.7070271380306404
1597151015.14913 0.03523 0.0134 0.16440999999999997 0.0025100064298917073 -0.011620029767068383 0.7071118114106475 0.7070018111288593
1597151015.24916 0.03502 0.01116 0.15985000000000002 0.002280009740108414 -0.011520049213179359 0.7070830206297622 0.707033020416163
1597151015.34923 0.03626 0.0101 0.15667 0.002149992859025577 -0.011589961505165785 0.7070076517486853 0.7071076514165469
1597151015.44925 0.03653 0.01079 0.15832 0.002299988921555044 -0.011689943692599332 0.707046594341519 0.7070665942451845
1597151015.54924 0.03736 0.01042 0.15829999999999997 0.002290005748494145 -0.011670029294727805 0.7070717749291507 0.707041774853843
1597151015.64928 0.03791 0.0131 0.15880999999999998 0.0023500052966829075 -0.011680026325641003 0.7070315935803048 0.7070815936929999
1597151015.74937 0.03966 0.01221 0.15691000000000002 0.002239989775590003 -0.011679946687005019 0.707026772783661 0.7070867725097929
1597151015.84955 0.03939 0.00963 0.15683 0.002269988559967482 -0.01170994098555912 0.7068164378661741 0.7072964354471364
1597151015.94961 0.03774 0.01301 0.15732 0.0023700038414238393 -0.011730019012616727 0.7070211459761533 0.7070911460896129
1597151016.04979 0.03912 0.01006 0.15666 0.002399999548680127 -0.011839997773488622 0.7077198669132914 0.7063898671633982
1597151016.14999 0.03236 -0.00949 0.15864999999999999 0.003629984906917134 -0.012979946030794597 0.7078770567241046 0.7062070636677547
1597151016.25008 0.0309 -0.01994 0.15827 0.015099927140007349 -0.024339882555482042 0.7065165909243702 0.7071165880292711
1597151016.35010 0.03096 -0.03626 0.16172 0.03185984647254875 -0.03465983297986628 0.7050466024943658 0.7075965902063869
1597151016.45006 0.03432 -0.07033 0.1828 0.03728981499077085 -0.03412983066867817 0.7032265110206432 0.7091664815501468
1597151016.54987 0.0337 -0.09447 0.20525999999999997 0.03410973588081021 -0.029659770337872503 0.7011145711156158 0.711614489812435
1597151016.64966 0.02381 -0.1311 0.23016 0.027839945677358997 -0.024319952545738897 0.6990786359241425 0.7140886066359657
1597151016.74968 0.01509 -0.17639 0.24281 0.02121003636782004 -0.019210032938511222 0.6974711959200115 0.7160412277611438
1597151016.84967 0.00989 -0.21974 0.26148000000000005 0.01633002871801376 -0.015550027346302139 0.6958312236898662 0.71785126241434
1597151016.94994 0.01153 -0.26783 0.27366 0.012010013243448912 -0.009800010806477879 0.6946707660138763 0.7191607930190436
1597151017.05029 0.00741 -0.32221 0.29434000000000005 0.0062600105756708 -0.0026400044600273023 0.6934411715005047 0.7204812171819965
1597151017.15035 0.00287 -0.37282 0.31764000000000003 0.00035999876547635027 0.0032199889578718006 0.6928676239877747 0.7210575273177141
1597151017.25077 -0.00346 -0.42939 0.32335 -0.0047799819907347815 0.012939951246884532 0.6924673910301493 0.7213172823340607
1597151017.35160 -0.00859 -0.4813 0.34926 -0.009559975263596013 0.021229945067588213 0.6921082091723259 0.721418133332995
1597151017.45281 -0.01464 -0.52063 0.37939 -0.014079982495776635 0.027399965936383518 0.691959139756932 0.7212791033063763
1597151017.55368 -0.0148 -0.56272 0.40922000000000003 -0.020660032035470514 0.03202004965032749 0.6922810734518647 0.7206211173959711
1597151017.65452 -0.01719 -0.593 0.44318 -0.026009867711548236 0.034029826921337436 0.6932364741389353 0.7194363408841319
1597151017.75575 -0.02177 -0.61922 0.48507 -0.02818989509150063 0.03427987242769214 0.6945674151721744 0.718057327754627
1597151017.85601 -0.02436 -0.62923 0.51768 -0.02928985505218847 0.03660981882760736 0.6957765567842843 0.7167264531087416
1597151017.95593 -0.02613 -0.6314 0.56247 -0.02655999631612878 0.035139995126083026 0.6971099033108634 0.7156099007449136
1597151018.05582 -0.02519 -0.63423 0.6110300000000001 -0.024169877803449202 0.03252983553769973 0.6985564682820634 0.7144063881490333
1597151018.15579 -0.02376 -0.63109 0.66064 -0.02272991004542249 0.0336098669875341 0.699737230760402 0.7132471772942192
1597151018.25608 -0.02518 -0.61138 0.7174900000000001 -0.02130988659441277 0.033119823745046975 0.7009662696426805 0.7121062103588588
1597151018.35597 -0.02584 -0.58435 0.7708200000000001 -0.016859906271826597 0.0287198403396714 0.7023360955489139 0.7110660470170659
1597151018.45577 -0.02976 -0.5583 0.82143 -0.011469964179931296 0.02126993357516466 0.7036378025777557 0.7101477822474463
1597151018.55544 -0.03676 -0.53166 0.8633500000000001 -0.005880011421933282 0.01631003168226732 0.7045813686506383 0.70941137803294
1597151018.65546 -0.04 -0.49595 0.9133300000000001 0.0008499960626148589 0.01153994654420643 0.7050967338232196 0.7090167156649259
1597151018.75570 -0.0398 -0.46138 0.9700000000000001 0.006019988764002458 0.0048999908544206045 0.7054886832418761 0.7086786772879171
1597151018.85590 -0.03856 -0.42976 1.0217299999999998 0.009279936730535048 0.0005799960456584402 0.7058651874981438 0.7082851709989944
1597151018.95626 -0.03822 -0.40184 1.07845 0.012799915941948022 -0.0026999822690046615 0.7059053642641038 0.7081853492912636
1597151019.05622 -0.04112 -0.37705 1.1450099999999999 0.016140050435315408 -0.005650017655485255 0.7057122052482301 0.708292213310381
1597151019.15669 -0.04423 -0.3539 1.20735 0.019029874221510507 -0.008709942431390255 0.7054553372730848 0.7084453175107261
1597151019.25635 -0.04212 -0.33352 1.2696299999999998 0.021119904253131105 -0.009889955163989897 0.7049668040402384 0.7088567864050432
1597151019.35619 -0.04535 -0.31421 1.34063 0.02216994309204611 -0.009409975845564003 0.7046781911638724 0.7091181797668807
1597151019.45629 -0.03717 -0.30145 1.39875 0.023530009229647927 -0.007870003087009317 0.7045602763638226 0.7092102781877864
1597151019.55652 -0.03638 -0.29314 1.4772999999999998 0.023649962578693815 -0.005739990917619557 0.7046788849874823 0.7091088779779101
1597151019.65747 -0.03316 -0.29235 1.55002 0.02015997712549493 -0.004039995416021801 0.7048592002319621 0.7090491954777868
1597151019.75786 -0.03067 -0.29213 1.6131 0.017869953837501378 -0.002619993231911226 0.7048381792291254 0.7091381681211932
1597151019.85828 -0.03002 -0.29589 1.69166 0.01750985082808777 -0.00187998398382667 0.704883994872118 0.7091039589209207
1597151019.95860 -0.02469 -0.30407 1.7637399999999999 0.013409988653813395 0.001029999128518105 0.7048394036356327 0.7092393999127978
1597151020.05907 -0.01784 -0.31117 1.81267 0.007429991987129464 0.0033999963332759326 0.7047192399959455 0.7094392349056696
1597151020.15908 -0.01418 -0.32035 1.86275 0.004049988957517661 0.006289982850070639 0.7047280785262768 0.7094380656842791
1597151020.25903 -0.00858 -0.3295 1.91174 0.0006899996152218221 0.009859994501575603 0.7051396067790081 0.7089996046264806
1597151020.35882 -0.00079 -0.33654 1.9691099999999997 -0.0031500044118992687 0.013090018333892516 0.7054909881113697 0.7085909924532393
1597151020.45880 0.00047 -0.3439 2.0131099999999997 -0.00619999459794706 0.012829988821235611 0.7061093847671611 0.7079593831552582
1597151020.55859 0.00521 -0.3514 2.0439 -0.009579953659960231 0.013839933053637747 0.7068165809951034 0.7071965791569812
1597151020.65874 0.00569 -0.3544 2.07135 -0.010439933707675427 0.014809905958876728 0.7074955074885408 0.706485513901878
1597151020.75819 0.00589 -0.35709 2.10414 -0.011209980520433776 0.013799976019802505 0.7083187691555441 0.7056687737604375
1597151020.85799 0.01227 -0.35669 2.1151299999999997 -0.010749977486345725 0.013939970805549715 0.7092785145595626 0.7047085241304833
1597151020.95776 0.02128 -0.35272 2.1394699999999998 -0.009119980891380058 0.01561996727229786 0.7102585118324122 0.7037085255562565
1597151021.05736 0.02464 -0.34846 2.1755999999999998 -0.007619968611508947 0.014999938211631786 0.7115370690069653 0.7024471064507164
1597151021.15687 0.02989 -0.33944 2.1784 -0.005390017387685136 0.01360004387245229 0.7128122994649057 0.7012022620120256
1597151021.25649 0.0286 -0.3304 2.2098 -0.002539983649669877 0.010139934727422261 0.7138354049135214 0.7002354924585957
1597151021.35646 0.02871 -0.32078 2.22091 -0.0016799962821723417 0.007739982871436858 0.7151184174446932 0.6989584532066547
1597151021.45605 0.02609 -0.30591 2.2261599999999997 -0.0006999978899995404 0.005789982547281913 0.7163878405953867 0.6976778969926847
1597151021.55622 0.02711 -0.29412 2.2240599999999997 0.002020003394618557 0.00479000804961529 0.7177212061315003 0.6963111701519047
1597151021.65619 0.02579 -0.28405 2.2292099999999997 0.002299986714165118 0.00426997533455872 0.7187458481765995 0.6952559838654089
1597151021.75594 0.02941 -0.26857 2.22526 0.0034199800771350887 0.0038599775139594866 0.7198158067612221 0.6941459562992173
1597151021.85602 0.02748 -0.25716 2.2096899999999997 0.006129969576116996 0.002219988981889027 0.7207864226377438 0.6931265599174511
1597151021.95608 0.02765 -0.24704 2.20321 0.007889988060090104 0.0016999974273958396 0.7214889081716613 0.6923789522237246
1597151022.05593 0.02597 -0.24176 2.2060999999999997 0.007529983830130086 0.0024299947818348083 0.7217884500331467 0.692068513853669
1597151022.15594 0.02767 -0.23582 2.18918 0.0079099763685854 0.0034499896929986876 0.7213778448508387 0.6924879311607719
1597151022.25595 0.02806 -0.23693 2.19543 0.007369978718111681 0.0029199915680985216 0.7203379199192088 0.6935779971923881
1597151022.35585 0.02941 -0.2365 2.19206 0.007279989690449899 0.0008299988245979967 0.7188089820593806 0.695169015537096
1597151022.45572 0.0337 -0.23236 2.17301 0.008670008594583778 0.00039000038660757467 0.7169207106838525 0.6971006910362578
1597151022.55552 0.03751 -0.2352 2.17801 0.009709999618882527 0.0009799999615350025 0.7148399719425319 0.6992199725556165
1597151022.65519 0.03795 -0.23471 2.18208 0.008059960661845998 0.0022299891161186814 0.712446522770742 0.7016765753354961
1597151022.75506 0.04132 -0.23547 2.1747799999999997 0.007000008069613955 0.002960003412293902 0.7098808183510792 0.704280811895388
1597151022.85486 0.0446 -0.23805 2.18379 0.0064799816104862806 0.0032999906349698645 0.7074479923361912 0.7067279943794708
1597151022.95474 0.04493 -0.2351 2.18351 0.004699968667058328 0.0020899860668408313 0.7053552976587791 0.7088352744590695
1597151023.05448 0.04782 -0.23609 2.18327 0.0019199931014771794 0.0018599933170560178 0.7039974705416324 0.7101974482651526
1597151023.15478 0.05587 -0.23296 2.16515 0.0019199885919416754 0.002029987938355001 0.7036858188872072 0.7105057783648334
1597151023.25438 0.05817 -0.23286 2.1745099999999997 0.0009000011486721988 0.0038300048882383576 0.7043308989381 0.7098609059960526
1597151023.35414 0.0608 -0.23631 2.15955 0.001040000869025089 0.0034000028410435617 0.705540589549963 0.7086605921570382
1597151023.45453 0.0605 -0.24117 2.16742 0.0024199914399004184 0.0024999911569219204 0.7070474990006574 0.7071574986115621
1597151023.55492 0.06059 -0.24971 2.15972 0.0018899953621460714 0.0016599959265409937 0.7084482615409439 0.7057582681419108
1597151023.65605 0.05742 -0.25132 2.15192 0.0009099994005380926 0.003059997984226993 0.7093695327029744 0.7048295356936962
1597151023.75635 0.05628 -0.25571 2.15393 0.00042999887802689144 0.0034799909198455375 0.7095581485878161 0.704638161425276
1597151023.85682 0.05274 -0.26276 2.1368199999999997 6.999952002193613e-05 0.005819960093252452 0.7096551339823944 0.7045251691579301
1597151023.95669 0.04996 -0.26554 2.1426 -0.00015999889621942138 0.007379949088120838 0.7089251093552175 0.7052451347421711
1597151024.05627 0.04825 -0.26813 2.1474699999999998 -0.0004299988817893614 0.008039979092061557 0.7080781586451429 0.7060881638201174
1597151024.15591 0.04889 -0.26565 2.14065 -0.0004399979910397586 0.00750996571070134 0.7071167714182599 0.7070567716922088
1597151024.25587 0.04994 -0.26403 2.14379 -0.0005699960459796438 0.008609940273481982 0.7063650999976152 0.7077950900778797
1597151024.35654 0.04819 -0.26242 2.13039 -0.002050001226618601 0.011080006629723952 0.7056204222081061 0.7085004239313555
1597151024.45724 0.04493 -0.26078 2.13482 -0.0004300000688860163 0.01075000172215041 0.7042101128144689 0.7099101137276096
1597151024.55737 0.04114 -0.25809 2.14264 0.001439997226208015 0.007789984994555857 0.7023186471600089 0.7118186288606867
1597151024.65749 0.03803 -0.25604 2.14409 0.0030699967869430448 0.005429994316970922 0.7001492672241605 0.7139692527601711
1597151024.75698 0.03935 -0.24959 2.14301 0.0029199828106957833 0.0070199586750289075 0.6977758923449673 0.7162757834401291
1597151024.85678 0.03725 -0.24144 2.15015 0.002189992478921745 0.00761997383076881 0.6955876111475692 0.7183975328115896
1597151024.95614 0.03763 -0.23608 2.14437 0.0022799911477235546 0.006599974374989237 0.6938173061901565 0.7201172040783712
1597151025.05608 0.04061 -0.22856 2.14833 0.003159996492879839 0.0068799923642447105 0.692259231696518 0.7216091991224749
1597151025.15641 0.03803 -0.21814 2.15979 0.0020899975322368697 0.006419992419598424 0.6908891842330772 0.7229291464019145
1597151025.25673 0.03217 -0.20937 2.15503 0.002529988811655217 0.004119981780244861 0.6902269476161189 0.7235768001333921
1597151025.35739 0.03724 -0.20393 2.14119 0.004199978272728598 0.0027599857220787934 0.6900164304162352 0.7237762557703586
1597151025.45791 0.03867 -0.19559 2.15224 0.005439999787296013 0.0033799998678420077 0.6904099730049706 0.7233899717154526
1597151025.55795 0.03802 -0.18832 2.14465 0.004989967514918221 0.0033799779960768713 0.6912554998722183 0.7225852959127771
1597151025.65743 0.03591 -0.18546 2.15412 0.006039973740365253 0.002459989304850749 0.6923869897502478 0.7214968631909817
1597151025.75666 0.03384 -0.18403 2.14396 0.005869963226556562 0.0018999880971818513 0.6937956535919834 0.7201454885186896
1597151025.85586 0.02843 -0.17439 2.14968 0.004029982273355961 0.0026099885194687486 0.6956169401964948 0.7183968399947699
1597151025.95558 0.02994 -0.17092 2.12981 0.0049499895978552914 0.0024199949145070304 0.6980185331504949 0.7160584952404562
1597151026.05534 0.02804 -0.16911 2.13583 0.007859997725316988 0.0027799991954683494 0.700279797339056 0.7138197934205817
1597151026.15549 0.02661 -0.16647 2.14091 0.007199943275830347 0.003659971165213759 0.7025744648240118 0.7115643939975834
1597151026.25571 0.01875 -0.16912 2.14176 0.007979989251759714 0.002419996740508585 0.7049690504778253 0.7091890447939189
1597151026.35603 0.01054 -0.178 2.13854 0.008219916800889173 5.999939270722017e-05 0.707342840524204 0.706822845787408
1597151026.45714 0.00806 -0.18356 2.13163 0.006480012479868053 0.001370002638490622 0.7097213668536967 0.7044513567041745
1597151026.55769 0.00534 -0.17766 2.13875 0.004209991827992794 0.005339989634556179 0.7119486180378787 0.7021986369635488
1597151026.65790 0.00165 -0.18067 2.1339799999999998 0.0030299997286635364 0.007009999372254583 0.7136999360881733 0.7004099372782931
1597151026.75761 -0.00133 -0.18546 2.1347199999999997 0.0030899940633546097 0.007679985244842524 0.7149186264639086 0.699158656742721
1597151026.85758 -0.00479 -0.1908 2.12952 0.0037099765511673113 0.009059942736812897 0.7156254769034673 0.698415585678241
1597151026.95734 -0.00385 -0.19559 2.13647 0.006169976845662838 0.009579964048857375 0.7157073141344166 0.698307379431899
1597151027.05721 -0.00546 -0.1957 2.13776 0.005949957558211614 0.010059928241278798 0.7157048947878377 0.69830501890332
1597151027.15707 -0.00632 -0.19481 2.15097 0.0044999540795529055 0.010549892342062923 0.7156226973223213 0.6983928731466109
1597151027.25745 -0.01123 -0.1907 2.14023 0.0029599724302051887 0.008989916266062381 0.7155733350021042 0.6984734942735539
1597151027.35792 -0.00916 -0.18751 2.14174 0.0028199941652971077 0.009479980385466876 0.7153185199717474 0.6987285542971803
1597151027.45813 -0.0062 -0.18673 2.1419699999999997 0.0031199824387602693 0.008379952832311235 0.7152259742546497 0.6988360665074445
1597151027.55822 -0.00165 -0.18599 2.1504 0.003939970260231726 0.007649942256541295 0.7150946023075399 0.6989747239839518
1597151027.65839 -0.00226 -0.18575 2.1518699999999997 0.0052799811285891745 0.006049978376508429 0.7151474439603309 0.6989275019327332
1597151027.75848 -0.00048 -0.18556 2.1526 0.005539973214294264 0.0057199723440005765 0.7152565417429813 0.6988166212298044
1597151027.85883 0.00267 -0.17991 2.15983 0.00480999158949656 0.00690998791755119 0.7152687493179217 0.698798778116465
1597151027.95845 -0.00262 -0.16892 2.16074 0.0016599885696070619 0.0072399501469609185 0.7152050752220883 0.6988751876668576
1597151028.05888 -5e-05 -0.1679 2.15708 0.002019999658822087 0.006109998968021262 0.7152198791993726 0.6988698819608871
1597151028.15882 0.0033 -0.16661 2.15422 0.0029299954262807094 0.005329991679889482 0.7150088838720033 0.6990889087230654
1597151028.25888 0.0068 -0.16935 2.1544 0.004879965724705107 0.004649967340139088 0.7146349806359136 0.6994650871843202
1597151028.35888 0.01281 -0.17002 2.16497 0.005679960973406222 0.005189964340137024 0.7136450965970688 0.700465187155257
1597151028.45907 0.01276 -0.17131 2.1713899999999997 0.006119978870503424 0.0042099854648397755 0.7123475405887445 0.7017875770474835
1597151028.55887 0.01484 -0.17277 2.1770199999999997 0.006069980034047513 0.004389985560044247 0.7106976623060243 0.7034576861204385
1597151028.65848 0.01766 -0.17145 2.1875899999999997 0.00585994868348208 0.004679959016842345 0.7091737896504816 0.7049938262550972
1597151028.75827 0.01419 -0.16709 2.1996599999999997 0.005049988240863572 0.0050399882641489905 0.7078683516950686 0.7063083553275942
1597151028.85810 0.0107 -0.16481 2.20971 0.004169998736490575 0.0054899983365307575 0.7065697859093875 0.7076097855942675
1597151028.95797 0.0097 -0.16318 2.23889 0.0028899759568005432 0.005929950665684159 0.70529413229461 0.7088841024277981
1597151029.05757 0.00883 -0.16509 2.26676 0.0030999799249050064 0.004549970534941219 0.7042654392622093 0.7099154026737298
1597151029.15771 0.01164 -0.16561 2.29868 0.003469981943995932 0.00450997653239817 0.703516339262253 0.7106563021095529
1597151029.25756 0.01442 -0.16419 2.32817 0.004080005240158096 0.005110006563041144 0.7031809031309731 0.7109809131489221
1597151029.35766 0.01957 -0.16396 2.40311 0.0049599899560305106 0.007479984853046012 0.7033585757003264 0.7107785606748719
1597151029.45811 0.0193 -0.16442 2.47761 0.0027999883204330796 0.007559968465169314 0.703987063464887 0.7101670376864139
1597151029.55806 0.01547 -0.16515 2.54181 0.0034399796240290404 0.004849971272250245 0.7048758248213923 0.7093057985814063
1597151029.65808 0.01018 -0.16733 2.5974 0.003159984831635216 0.004029980655534785 0.7059666112625043 0.7082266004142433
1597151029.75820 0.00915 -0.17166 2.6471199999999997 0.0033499860488446515 0.005509977053472844 0.7072770545154761 0.7069070560563497
1597151029.85855 0.01072 -0.1697 2.70026 0.002579996127815717 0.007359988953768868 0.7084589367102028 0.705708940837531
1597151029.95867 0.01197 -0.17077 2.75783 0.0015099919091830284 0.006509965118398352 0.7096861973696046 0.7044862252320211
1597151030.05868 0.00526 -0.17314 2.81473 0.0010699942882252355 0.007559959643909137 0.7108262055132185 0.7033262455490235
1597151030.15928 0.00062 -0.17699 2.85288 0.001539989328064933 0.007229949897343809 0.7120250657545937 0.7021151344291888
1597151030.25952 0.0008 -0.18059 2.89935 0.0030699847049138035 0.0069299654739585215 0.7130064477037757 0.7011165069410963
1597151030.35934 -0.00011 -0.18232 2.9361099999999998 0.0023199872547210285 0.007529958632779891 0.7139560777502698 0.700146153617641
1597151030.45917 -0.00036 -0.18145 2.95341 0.001239992266874341 0.01001993751135556 0.7145655436616112 0.6994956376440333
1597151030.55918 -0.00108 -0.1768 2.98807 0.001539985361815713 0.010439900764516914 0.7153532002782395 0.6986833587318317
1597151030.65883 -0.00276 -0.18027 2.99195 0.0030199791092157687 0.009669933107985593 0.7158650479848652 0.6981651704242298
1597151030.75818 -0.00498 -0.17979 3.01083 0.003389961499239397 0.010029886087720109 0.7162318655502143 0.6977820750897524
1597151030.85788 -0.00556 -0.17823 3.01676 0.002369978585562744 0.011719894102445297 0.7164035267860781 0.697583696836588
1597151030.95787 -0.00824 -0.17273 3.02862 0.002539992641905973 0.011609966367137143 0.716497924380169 0.6974879794499993
1597151031.05770 -0.01101 -0.16912 3.0392099999999997 0.004239978780443294 0.009959950154060194 0.7165064141451475 0.6974965092828297
1597151031.15819 -0.01385 -0.16395 3.05212 0.004109978741806431 0.0100499480182858 0.7164962940399777 0.6975063922621423
1597151031.25845 -0.01699 -0.15883 3.04838 0.00455996453820567 0.007919938408462479 0.7164344284544014 0.6975945749676039
1597151031.35866 -0.01814 -0.1551 3.0713 0.006589994785009689 0.006839994587172424 0.7166294328955225 0.6973894481210788
1597151031.45883 -0.01663 -0.152 3.06136 0.005369985347477971 0.008029978089431677 0.7166480445568134 0.697368097164006
1597151031.55885 -0.01575 -0.14308 3.07137 0.004709986121339844 0.010219969885370108 0.716517888675674 0.697477944779642
1597151031.65882 -0.01361 -0.13799 3.07539 0.006249972099249331 0.00999995535879893 0.7162668024846909 0.6977268852494776
1597151031.75867 -0.00965 -0.13446 3.08837 0.007159973896930746 0.009439965584780202 0.7161873890003954 0.697807456007995
1597151031.85860 -0.01139 -0.13235 3.09138 0.007479938652412727 0.006899943409311205 0.7162941252303793 0.6977242775331458
1597151031.95853 -0.01345 -0.12998 3.10197 0.008119945695608765 0.004019973115313699 0.7164152087743881 0.6976153345037668
1597151032.05822 -0.01108 -0.12805 3.08919 0.007439973135049513 0.0037599864230895377 0.7165874124791842 0.6974474815914353
1597151032.15826 -0.00736 -0.12413 3.0999399999999997 0.007969975313039702 0.004809985101094224 0.7168377795984167 0.6971778404949835
1597151032.25808 -0.00317 -0.12231 3.0946 0.00725995190479293 0.005349964557939692 0.7171452491077477 0.6968653834563426
1597151032.35821 0.00062 -0.12196 3.09989 0.007669968972737273 0.0054699778723432705 0.7175170974339569 0.6964771825465519
1597151032.45815 0.00209 -0.12323 3.1018 0.0062499691239788005 0.006389968432355926 0.7177664540989224 0.6962265605100414
1597151032.55823 0.00288 -0.12732 3.10413 0.003559973048792056 0.008739933833270387 0.7179945643350272 0.6959847309631416
1597151032.65832 0.00405 -0.12977 3.0971699999999998 0.004099971599595094 0.00705995109588814 0.7175150297906029 0.69649517539463
1597151032.75853 0.00828 -0.13346 3.10508 0.00426997840186337 0.007999959535107017 0.7170463730810609 0.696966474647942
1597151032.85877 0.00895 -0.1301 3.11448 0.0019599959729964117 0.00869998212503509 0.7162385284178315 0.6977985663045384
1597151032.95903 0.00871 -0.12775 3.1147299999999998 0.0007199952736065404 0.009159939869772087 0.7155653026869883 0.6984854148075442
1597151033.05903 0.01153 -0.13021 3.11278 0.0007399929355431633 0.010109903484245107 0.7147531764984206 0.6993033239928237
1597151033.15890 0.01039 -0.13011 3.12502 0.00039999982270011816 0.009909995607395422 0.7137996836083604 0.7002796896010963
1597151033.25917 0.01302 -0.12763 3.12153 -0.000399998283491049 0.01100995275309113 0.7126069419963914 0.7014769897582527
1597151033.35887 0.01566 -0.12339 3.11873 -0.0007499963518766183 0.012529939052018695 0.71156653880646 0.7025065828757903
1597151033.45884 0.01518 -0.12164 3.1257099999999998 -0.0005399949734261862 0.012339885133479866 0.7106933844703518 0.7033934524221832
1597151033.55870 0.01518 -0.11779 3.11664 0.0007299915643027235 0.010499878664628213 0.7099217962266197 0.7042018623255083
1597151033.65869 0.01275 -0.11365 3.12586 0.0022399942452381778 0.008969976955261812 0.7092581778471563 0.7048881890740795
1597151033.75868 0.01266 -0.10946 3.12863 0.0022499841990914473 0.007999943818991814 0.7088950216604121 0.7052650471525446
1597151033.85863 0.01122 -0.10229 3.1219 0.0021999905064014518 0.00859996288866022 0.7087469415509222 0.7054069559639309
1597151033.95871 0.01499 -0.09655 3.12752 0.0028499678814704545 0.009139896995312266 0.7088920109383878 0.7052520519599488
1597151034.05860 0.01392 -0.08957 3.12736 0.003959983573626207 0.008669964036196773 0.7089870590568802 0.7051570749440039
1597151034.15850 0.0144 -0.08539 3.13319 0.006479958618792391 0.007099954659479319 0.7093354701626844 0.7048054990912141
1597151034.25814 0.01549 -0.0824 3.13887 0.006299994273937806 0.006249994319382744 0.7096193550272613 0.7045293596535562
1597151034.35894 0.01158 -0.07675 3.1420399999999997 0.005549956967465492 0.006569949058783474 0.7100144947819548 0.7041345403731802
1597151034.45869 0.00965 -0.07507 3.13578 0.005209962495698968 0.0065499528496791234 0.7102448872495569 0.7039049328881882
1597151034.55900 0.00843 -0.07299 3.13952 0.0068099848930867676 0.005069988753002923 0.7104084240672203 0.7037384388635659
1597151034.65912 0.00896 -0.07518 3.1437299999999997 0.007289926892605746 0.00474995236486657 0.7102428772939962 0.7039029408743633
1597151034.75919 0.01073 -0.07254 3.13768 0.0071999571629022974 0.005559966920241218 0.7101557748342633 0.7039858115432763
1597151034.85905 0.01082 -0.07128 3.1404799999999997 0.0065299292228072235 0.0062799319325006694 0.7098423060964331 0.7043023661432398
1597151034.95899 0.00989 -0.07392 3.1319399999999997 0.005969969424879888 0.008009958977100148 0.7097563649920852 0.7043763925455433
1597151035.05876 0.01117 -0.0726 3.15095 0.005539985543426588 0.008929976697256217 0.7096081482799533 0.704518161562256
1597151035.15937 0.00701 -0.07329 3.15066 0.0050099767342230645 0.0087299594590354 0.7095167050830238 0.7046167278379756
1597151035.25909 0.00552 -0.07526 3.1523499999999998 0.005469954810975483 0.008109933001281747 0.7093841395535461 0.7047541778031228
1597151035.35876 0.0052 -0.07751 3.1503 0.005509987486281629 0.00735998328476094 0.7092983891142576 0.7048483992206185
1597151035.45875 0.00588 -0.07598 3.15436 0.0050199826808386295 0.007919972675745407 0.709177553306203 0.704967567830838
1597151035.55874 0.00747 -0.0777 3.15168 0.00517999328932304 0.007429990374453704 0.7093590810259057 0.7047890869463294
1597151035.65869 0.00878 -0.07944 3.15659 0.0057199398991912434 0.007279923508061582 0.709422545923644 0.704722595307176
1597151035.75872 0.01192 -0.07985 3.1565 0.005959937276460179 0.007959916228292454 0.7095225328467768 0.7046125845200283
1597151035.85900 0.0121 -0.07907 3.16099 0.0053499722192713855 0.00858995539505443 0.709516315704193 0.704616341148225
1597151035.95873 0.01534 -0.07991 3.15793 0.005459958312558435 0.008829932582397615 0.7094645831521671 0.7046646198004674
1597151036.05826 0.0166 -0.08263 3.15706 0.005859989196826874 0.007969985306947132 0.7092886923920365 0.7048487005773758
1597151036.15781 0.01651 -0.08304 3.1621 0.006249957422310089 0.007499948906772108 0.7090951693056136 0.7050451968959568
1597151036.25745 0.01797 -0.08117 3.16173 0.005269937042546189 0.00814990263695473 0.7087215332379051 0.7054215726609788
1597151036.35768 0.01798 -0.08172 3.15792 0.004789957482131117 0.008269926592322407 0.7081137144565106 0.7060337329193844
1597151036.45785 0.02107 -0.08029 3.16328 0.005280000753720162 0.00782000111630524 0.7076101010113491 0.7065401008586066
1597151036.55792 0.02679 -0.08434 3.16844 0.006269924072306212 0.006819917411982195 0.7070714374874445 0.7070814373663477
1597151036.65784 0.0302 -0.08302 3.16567 0.005809953816279678 0.00657994769554566 0.7066043831534222 0.7075543756018674
1597151036.75770 0.03197 -0.07911 3.16662 0.004629995941810334 0.007409993505143541 0.706319380911334 0.7078393795790557
1597151036.85754 0.03659 -0.07819 3.1669 0.004899952820296414 0.007459928171308417 0.7063031992864409 0.707853184362249
1597151036.95737 0.03608 -0.07965 3.17829 0.0041699847764558665 0.007109974043309641 0.7063874211608295 0.707777416086315
1597151037.05730 0.03664 -0.07677 3.18225 0.0027999731377465666 0.0076399267044227745 0.7066132209265996 0.7075532119085571
1597151037.15721 0.03913 -0.07971 3.1885499999999998 0.003539988124244761 0.006449978361971386 0.7069476283714219 0.7072276274320966
1597151037.25653 0.04255 -0.08236 3.19292 0.0037499864104488714 0.006369976915882482 0.7072774369019408 0.7068974382790151
1597151037.35618 0.04919 -0.08106 3.19127 0.003999971611102226 0.006719952306651739 0.707584978074956 0.7065849851721806
1597151037.45626 0.05153 -0.07962 3.19775 0.0031299956751314638 0.007289989927063378 0.7079290218197498 0.7062390241549026
1597151037.55635 0.0533 -0.07789 3.19775 0.002019982945961974 0.007599935836292574 0.7082040208711532 0.7059640397825613
1597151037.65639 0.05928 -0.07904 3.16375 0.0033699623605950983 0.01053988227913126 0.7084620871248694 0.7056621183979654
1597151037.75624 0.06045 -0.08095 3.1067199999999997 0.019049776125489002 0.024409713135075412 0.7079816797419927 0.7055517082992138
1597151037.85633 0.07377 -0.081 3.15856 0.03231961030218427 0.036849555681791164 0.707001475239706 0.7055114932053543
1597151037.95651 0.09583 -0.07876 3.24145 0.034479859468999154 0.03974983798992796 0.7063071212746169 0.705947122741878
1597151038.05672 0.12821 -0.07641 3.25718 0.03381974562066703 0.040919692217554544 0.7060146896245811 0.7062046881954838
1597151038.15707 0.17062 -0.07534 3.26536 0.03418981459768559 0.041419775391521994 0.7058661722745928 0.7063061698886021
1597151038.25717 0.21706 -0.07066 3.2639 0.03538965956195989 0.04270958914640595 0.7058732097088511 0.706163206919164
1597151038.35770 0.27433 -0.06986 3.27906 0.039869638114904606 0.04620958056909309 0.705723594352436 0.7058535931724746
1597151038.45751 0.34154 -0.06686 3.30653 0.044719783858626995 0.04863976491242436 0.705556589876853 0.7055665898285208
1597151038.55746 0.41422 -0.06281 3.33819 0.04383947663430012 0.04885941670510731 0.7058415735018418 0.7053215797096466
1597151038.65752 0.49996 -0.05887 3.3862 0.03935996529239791 0.04411996109503546 0.7065993769209441 0.7051393782083705
1597151038.75773 0.59088 -0.05794 3.41691 0.03060997360809213 0.03464997012480864 0.7076693898477152 0.7050293921239201
1597151038.85797 0.68814 -0.05356 3.4360399999999998 0.01973986365525862 0.030119791960303437 0.7087051049198753 0.7045851333768323
1597151038.95787 0.78741 -0.04818 3.41721 0.013169916231038737 0.020179871643307652 0.7097954852537051 0.7039955221451232
1597151039.05778 0.88948 -0.04897 3.40035 0.010459913604608403 0.013539888165047581 0.7105841308124937 0.7034041901164045
1597151039.15764 0.99344 -0.04771 3.37717 0.010429944461215113 0.01252993327890943 0.711046213724545 0.7029562568030465
1597151039.25750 1.09955 -0.04823 3.35967 0.01192992014317132 0.012879913784077676 0.7111952393816803 0.7027752957433314
1597151039.35733 1.20169 -0.04704 3.3784899999999998 0.010209889622500917 0.013039859028150042 0.7111923114126005 0.7028024021145808
1597151039.45684 1.30731 -0.04342 3.41141 0.0011699915550899324 0.006089956043160417 0.7114148650616066 0.7027449276405555
1597151039.55686 1.40502 -0.0452 3.36617 -0.004559964471175234 -0.0011799908061374505 0.711604455555484 0.7025645259898213
1597151039.65692 1.50238 -0.04536 3.32231 -0.003759950693645878 -0.001439981116715443 0.7117406665432059 0.7024307886288854
1597151039.75715 1.5992 -0.04795 3.2995799999999997 -0.0005599935359759223 0.0007399914582538972 0.7116417854951163 0.7025418905355072
1597151039.85740 1.68463 -0.04927 3.30898 0.0008799909463037225 0.003919959669898401 0.7114326804980914 0.7027427699033421
1597151039.95749 1.7748 -0.05361 3.28926 -0.0005099947138556872 0.004589952424701187 0.7111326290418305 0.7030427128945903
1597151040.05751 1.86203 -0.055 3.26708 0.0018699800639683105 0.0029799682302810515 0.7108424216427132 0.7033425016000598
1597151040.15760 1.94777 -0.05828 3.2694199999999998 0.0010499954684393361 0.001929991670559923 0.7104869336871087 0.7037069629480428
1597151040.25740 2.03141 -0.06005 3.2537599999999998 -0.0015299852563681153 0.004109960394557487 0.7101931562566247 0.7039932160020608
1597151040.35818 2.10754 -0.06325 3.26193 -0.0037799800988351654 0.0036099809938610976 0.7099662621084664 0.7042162923814024
1597151040.45763 2.18405 -0.06486 3.22593 -0.0030699910709439567 0.0034999898202944125 0.710047934828585 0.7041379520177449
1597151040.55758 2.25308 -0.06959 3.19284 -0.0018399803906054787 0.007089924439887414 0.7098324350366267 0.7043324936516645
1597151040.65722 2.32133 -0.0702 3.19396 -0.0007299963498448782 0.006759966198563526 0.7094564525492424 0.7047164762502494
1597151040.75712 2.38799 -0.07395 3.18901 -0.0019499787298455197 0.0065299287722519195 0.7091722644265875 0.7050023099119951
1597151040.85693 2.45312 -0.07586 3.18636 -0.004279954873677697 0.005249944646450447 0.7091525229479617 0.7050225664927537
1597151040.95717 2.51732 -0.0744 3.1475999999999997 -0.007279960543812771 0.003159982873413236 0.7092561559484405 0.704906179524596
1597151041.05727 2.58015 -0.07605 3.1284799999999997 -0.007249931588880805 0.0016799841474923797 0.7094233058068564 0.7047433499674134
1597151041.15742 2.63963 -0.07526 3.09929 -0.008309920745755312 0.0003899962804867113 0.7094732335377231 0.704683279220976
1597151041.25749 2.69075 -0.07435 3.09248 -0.007989885519742949 0.0002799959881762229 0.7095498334654323 0.7046099042454664
1597151041.35760 2.73851 -0.07384 3.07227 -0.007009954263001623 0.00020999862984740912 0.7094653710373412 0.7047054020941331
1597151041.45795 2.78149 -0.07248 3.07769 -0.006419938026711371 0.001029990057244971 0.7093631523377328 0.7048131962596116
1597151041.55732 2.81991 -0.07014 3.07877 -0.008929936175295262 -0.0008899936389711957 0.7092549307603491 0.7048949619222429
1597151041.65757 2.85523 -0.07028 3.06608 -0.011319909849728922 -0.003099975312204915 0.7093443508750185 0.7047643873492448
1597151041.75754 2.89112 -0.06892 3.0417099999999997 -0.01087987300977536 -0.003429959965397931 0.7094417193736332 0.7046717750485755
1597151041.85777 2.92111 -0.06694 3.032 -0.00926992996826111 -0.002789978922486353 0.7094446403433489 0.7046946762280045
1597151041.95759 2.94632 -0.06503 3.03482 -0.008639947466687127 -0.0018199889339549273 0.7093056872217415 0.7048457143396321
1597151042.05736 2.96646 -0.06313 3.02107 -0.007819910267826502 -0.0007799910497320551 0.7091618624852327 0.7050019102199948
1597151042.15750 2.98224 -0.06138 3.0223299999999997 -0.0066099386660026845 -0.0010399903498703158 0.7089734213952471 0.7052034563769672
1597151042.25745 2.99981 -0.05734 3.0201599999999997 -0.005799978096424078 0.0010699959591678903 0.7088373230809042 0.7053473362608144
1597151042.35755 3.01455 -0.05455 3.01034 -0.004789964147252536 0.0025299810631626133 0.7086446958143028 0.7055447190175421
1597151042.45764 3.02672 -0.04994 3.02671 -0.004509970799837589 0.002569983360439602 0.7087054114307977 0.7054854322788072
1597151042.55783 3.03929 -0.0459 3.01064 -0.00498995590794641 0.0026499765843803575 0.7086637381331428 0.7055237658784427
1597151042.65761 3.0459 -0.03917 2.9910099999999997 -0.0015899881652056353 0.0034899740229985326 0.7087147248078854 0.7054847488496379
1597151042.75781 3.05117 -0.03558 2.99862 0.00021999924702086575 0.0025599912380609843 0.7087275742777193 0.7054775854012744
1597151042.85764 3.05431 -0.02934 3.00157 -0.0004999947378830708 0.0023599751628080945 0.7088525397915872 0.7053525766264056
1597151042.95774 3.05829 -0.02859 2.99751 -0.0003499954631432148 0.0032299581312930955 0.7088708111798917 0.7053308570669572
1597151043.05751 3.06146 -0.02391 2.99527 0.0011399864789855536 0.002769967146307003 0.7087815933685707 0.7054216332199816
1597151043.15773 3.062 -0.02164 2.98059 0.002569981113920683 0.0027899794972135045 0.7087347917043366 0.7054648157344843
1597151043.25700 3.06277 -0.01601 2.99005 0.004139983663242699 0.004349982834566605 0.7086972034154834 0.7054872160823895
1597151043.35669 3.06623 -0.0143 3.00458 0.0032999719388079264 0.005849950255159505 0.7087039735613835 0.7054740010273384
1597151043.45650 3.06688 -0.01192 3.01624 0.001949979416710905 0.006579930544593723 0.7090025160216408 0.7051725564493316
1597151043.55641 3.07035 -0.01227 2.99931 0.0024699664937732953 0.0055799243057712495 0.7092203791007424 0.7049604368888093
1597151043.65632 3.06701 -0.01144 3.00258 0.003919976817913645 0.00683995954962483 0.7094558043971976 0.7047058324877353
1597151043.75608 3.06681 -0.0131 3.00805 0.004639959720452502 0.008599925343942138 0.7094938408752264 0.7046438829777707
1597151043.85648 3.06552 -0.01338 3.02546 0.004929944393498809 0.007809911909376411 0.7096219959347992 0.7045220534587663
1597151043.95673 3.06393 -0.01568 3.00509 0.004249963405635145 0.007759933182994995 0.7097838883966517 0.7043639350652302
1597151044.05705 3.06349 -0.01285 3.00637 0.006109920801581392 0.007969896692079164 0.7098007993732386 0.7043308702759148
1597151044.15718 3.06669 -0.01455 3.01495 0.006749940713843585 0.007899930613239162 0.7096737667852617 0.7044538126332227
1597151044.25721 3.06515 -0.01373 3.01612 0.005799962872816493 0.007529951798673825 0.7095554579371847 0.7045854897513402
1597151044.35701 3.06561 -0.01393 3.00778 0.005079940545231776 0.006949918659323001 0.7094116971650251 0.7047417518212785
1597151044.45682 3.06757 -0.01219 3.0122899999999997 0.004489970801365821 0.008559944334007 0.7092453877213162 0.7048954160095251
1597151044.55679 3.06882 -0.01244 3.00331 0.0044299744278249245 0.008569950529674856 0.709115906604788 0.705025930214313
1597151044.65697 3.07193 -0.01571 3.00806 0.005889906501421361 0.00885985935527899 0.7091187431838589 0.7050088084265002
1597151044.75679 3.07453 -0.01617 3.01219 0.00594997206643421 0.00920995676165699 0.7089766715395843 0.7051466895203505
1597151044.85709 3.07418 -0.01656 3.02378 0.005149967282876772 0.008299947271432467 0.7089654960274069 0.7051755201046684
1597151044.95743 3.07352 -0.01672 3.01848 0.0039799490203635095 0.006999910337322756 0.7091109169146161 0.7050509689189692
1597151045.05712 3.07749 -0.01482 3.0241 0.002029974203657721 0.00936988093018367 0.7092209874188008 0.7049210420612991
1597151045.15704 3.07837 -0.01577 3.0284 -0.009459874367553715 0.020979721377513416 0.7092605806210172 0.7045706429060252
1597151045.25672 3.07945 -0.00497 3.0417799999999997 -0.025289752825486223 0.03476966017169459 0.7090630698286879 0.7038331209446511
1597151045.35699 3.07826 0.00951 3.0213099999999997 -0.03527967368393136 0.045649577768465614 0.7087134448207437 0.7031334964319584
1597151045.45709 3.08018 0.03325 3.03017 -0.036609638498078995 0.049829507958461514 0.7085930029975082 0.7029030591828656
1597151045.55709 3.08253 0.07078 3.0482299999999998 -0.03827951354511883 0.05072935533291217 0.7086709942307945 0.7026710704776408
1597151045.65712 3.08723 0.11694 3.03539 -0.04133957438646891 0.053219452076629786 0.7085527050623224 0.7024327680704214
1597151045.75724 3.09033 0.17368 3.03489 -0.04272951980408171 0.054789384274880344 0.7082520406374659 0.7025321049183143
1597151045.85713 3.09192 0.23955 3.04121 -0.0412295091388165 0.05309936782127471 0.7082915673786983 0.7027116338110393
1597151045.95748 3.09525 0.31533 3.03066 -0.04141946910314425 0.05337931580699759 0.7081509232274898 0.702820991544251
1597151046.05744 3.09852 0.40741 3.04174 -0.04075955892281967 0.054669408398198026 0.7076623420734003 0.7032523897954405
1597151046.15747 3.09534 0.51021 3.07176 -0.034659469138840465 0.04603929483993694 0.7078091588532617 0.7040492164423546
1597151046.25739 3.09446 0.61673 3.0738499999999997 -0.024379692631305787 0.03334957954282396 0.708211071178974 0.7047911142963214
1597151046.35728 3.09361 0.72943 3.07522 -0.013029869129303191 0.023339765577738793 0.7081628872830883 0.7055429135978404
1597151046.45693 3.09537 0.84487 3.0938399999999997 -0.0031699748835960053 0.012819898425142204 0.70805438993028 0.7060344059350546
1597151046.55687 3.0931 0.95975 3.09392 -0.0005599955726085057 0.009489924971526278 0.7078444036980901 0.7063044158734171
1597151046.65697 3.09239 1.07474 3.08448 -0.001139987196818689 0.009059898248401164 0.7076620522567386 0.7064920653968456
1597151046.75699 3.09246 1.19005 3.07576 -0.0019099835983727698 0.01083990691432504 0.7072239268466879 0.7069039295946045
1597151046.85704 3.09342 1.30396 3.07196 0.0023499682830446164 0.008299887978412902 0.706930458730026 0.7072304546810533
1597151046.95701 3.08825 1.41348 3.0832699999999997 0.013469861116345492 -0.003609962778768168 0.7063727168050578 0.7077027030919721
1597151047.05755 3.08387 1.51857 3.07307 0.020029822685778027 -0.011919894479005195 0.7057637522187498 0.7080637318581549
1597151047.15765 3.08048 1.62066 3.06699 0.01888980914683294 -0.010749891388483538 0.7053028739731466 0.7085728409350388
1597151047.25785 3.08028 1.71454 3.06484 0.016859826609376797 -0.00666993140477718 0.7049927496803465 0.7089827086466226
1597151047.35778 3.07996 1.8021 3.0676099999999997 0.017479751791908762 -0.007579892367429542 0.7047599925848707 0.709189929680875
1597151047.45761 3.07919 1.8855 3.0542 0.020029729265988134 -0.007849893896056257 0.7049904709197022 0.7088904182056408
1597151047.55710 3.07632 1.96336 3.07315 0.018549842001466144 -0.0064899447218067525 0.7056439896676325 0.7082939670964132
1597151047.65701 3.07443 2.04185 3.05962 0.01602979116283663 -0.003719951536229089 0.7064207967038479 0.7076007813309315
1597151047.75694 3.07435 2.11063 3.05996 0.016499815571867204 -0.003079965573415211 0.7073220938453837 0.7066921008871849
1597151047.85686 3.07384 2.17171 3.06887 0.017509843608903744 -0.0029999732054089793 0.7084536723680153 0.7055336984480838
1597151047.95690 3.07088 2.22882 3.07314 0.015529889469511015 -0.002229984128590441 0.7096149494754932 0.704414986485058
1597151048.05683 3.07124 2.28591 3.07387 0.014069817929995619 -0.00034999547089541297 0.7109507999651518 0.7031009015464978
1597151048.15716 3.06976 2.33872 3.09319 0.009439897939679158 0.0038499583758225377 0.7120523015813497 0.7020524096960965
1597151048.25731 3.06753 2.38861 3.09597 0.005839912912948025 0.006349905307743144 0.7131193656867508 0.7009895465713296
1597151048.35756 3.06891 2.43347 3.09247 0.006329897675499169 0.005829905758003184 0.7137784615789182 0.7003186791599261
1597151048.45777 3.07096 2.47088 3.10599 0.006869893754136221 0.004689927468253111 0.7143989515127303 0.6996891790056933
1597151048.55771 3.07633 2.51076 3.09734 0.004629934386655272 0.007059899950277801 0.714709871453619 0.6993700888421086
1597151048.65763 3.07372 2.55432 3.1271899999999997 0.0027399610092622853 0.008629877193406394 0.7148198278288173 0.6992500493929726
1597151048.75740 3.07136 2.59835 3.13238 0.0004399952103922063 0.007339920100633632 0.7146022211326705 0.6994923856121561
1597151048.85718 3.07377 2.64023 3.12745 -0.0010299808899633482 0.008869835431043593 0.7142467480244866 0.6998370153794655
1597151048.95693 3.07779 2.68045 3.12895 -0.00037999582048695447 0.009189898921776619 0.7135221520843603 0.7005722945177656
1597151049.05665 3.07928 2.71652 3.13434 0.003019971548378073 0.006999934052531956 0.7127532850403825 0.701373392252123
1597151049.15615 3.08156 2.75484 3.1465099999999997 0.0056399336541846975 0.003929953769671253 0.7121716223115706 0.7019717422986841
1597151049.25631 3.0825 2.79374 3.15613 0.005869937720584673 0.0026899714596887165 0.7116124498675407 0.7025425460982555
1597151049.35623 3.08391 2.82892 3.15089 0.004799929151168642 0.0026299611807444855 0.7111395033028292 0.703029623007834
1597151049.45621 3.08906 2.86342 3.15082 0.005209955245113685 0.0026899768923907513 0.7109738925472028 0.7031939593788764
1597151049.55612 3.08944 2.89089 3.16337 0.00634992116971045 0.0014199823718092663 0.710951173986983 0.7032112700730364
1597151049.65609 3.08982 2.91898 3.1751 0.005759952577929646 -0.00013999884738023487 0.7110041462558606 0.7031642108025674
1597151049.75601 3.08979 2.94596 3.17476 0.005589915752219607 -0.0008799867373798307 0.71104928350148 0.703119403015773
1597151049.85615 3.09261 2.97123 3.17876 0.005519952738366979 5.99994862865974e-05 0.7112139106125659 0.7029539813337777
1597151049.95625 3.0926 2.99433 3.1866399999999997 0.005989922724205904 -0.0007599901953917341 0.7113708226286471 0.7027909333175142
1597151050.05653 3.09194 3.01063 3.20139 0.006599910732521097 -0.0020799718672187702 0.7115903753427294 0.7025604974768705
1597151050.15656 3.08587 3.02698 3.20914 0.006769917007757606 -0.0032599600362318757 0.7117512746590181 0.7023913894016166
1597151050.25657 3.08447 3.04125 3.20184 0.007349920088428255 -0.0035999608596383285 0.7117922610807119 0.7023423638241614
1597151050.35685 3.08141 3.05357 3.21068 0.007929913826094676 -0.004409952077311163 0.7117222657561619 0.7024023670349508
1597151050.45688 3.07883 3.06516 3.1968099999999997 0.008269860705706848 -0.003889934479467913 0.7115380151324918 0.7025881658802458
1597151050.55675 3.07365 3.07236 3.17999 0.007839937542210369 -0.0024999800836130004 0.7114343322742531 0.7027044018222764
1597151050.65650 3.07357 3.079 3.18206 0.00813988434608888 -0.0016199769828825533 0.7112698940646313 0.7028700134126475
1597151050.75636 3.06426 3.07981 3.18164 0.007989897015685105 -0.0018899756395049873 0.7112008331070594 0.7029409395714449
1597151050.85626 3.06428 3.08102 3.16998 0.007569894469593778 -0.0003199955390052857 0.7110800869727133 0.7030701986369873
1597151050.95614 3.06147 3.08061 3.1652 0.006429921474420499 0.0012899842460345947 0.7108813183438241 0.7032814111578838
1597151051.05617 3.05541 3.07895 3.16686 0.005869905298353304 0.0020299672496860654 0.71075853303417 0.7034086516128931
1597151051.15628 3.04882 3.0756 3.1566899999999998 0.004569918289449001 0.0031799431423299392 0.7105472953503023 0.7036274190783143
1597151051.25629 3.04439 3.07267 3.16118 0.004389951690822931 0.0037699585135313094 0.7103921824967221 0.7037822552355967
1597151051.35670 3.04006 3.06523 3.15904 0.004339934725268654 0.0038399422453989926 0.7098893229189439 0.7042894071444038
1597151051.45682 3.03799 3.0596 3.16777 0.003649964866519777 0.005449947540419941 0.7092731727466157 0.7049032148105364
1597151051.55697 3.03055 3.05781 3.17525 0.0013799833721285335 0.0061199262590048 0.7084914631543957 0.7056914968921056
1597151051.65724 3.03095 3.05425 3.1733 0.0007999899569491207 0.007539905344245466 0.707771114661811 0.7064011318605359
1597151051.75724 3.02782 3.04866 3.19103 0.0009699822218922662 0.009099833215690335 0.7066470483735968 0.7075070326115631
1597151051.85747 3.02871 3.04552 3.2174 0.0009299843312909902 0.010189828318123859 0.7055281130097258 0.7086080611176578
1597151051.95755 3.0331 3.0454 3.23283 0.001369987197597957 0.010989897300439082 0.7043934175094895 0.7097233677016042
1597151052.05741 3.03304 3.0472 3.26573 0.001369984789759808 0.011809868881068126 0.7033521910404807 0.7107421089940028
1597151052.15707 3.02794 3.0463 3.2774199999999998 -0.0007199928840934936 0.010529895929867342 0.7025430565553942 0.7115629674088987
1597151052.25652 3.02747 3.04997 3.26326 -0.002199963174134666 0.011079814531550951 0.7019282502054941 0.7121580789652199
1597151052.35662 3.02565 3.05637 3.27696 -0.002189977952945931 0.011299886241227863 0.7014529382983803 0.7126228258483375
1597151052.45664 3.0259 3.05898 3.2694 -0.001009982965669953 0.009909832861177458 0.7012681724406183 0.7128279774734348
1597151052.55677 3.02694 3.06368 3.2776 0.0011499864009162232 0.00843990019455037 0.7011717083429893 0.7129415691593232
1597151052.65712 3.02552 3.07109 3.2783599999999997 0.0034499532872587476 0.007269901564745245 0.7013005043151976 0.712820348335262
1597151052.75716 3.0241 3.07217 3.27841 0.0035499623942050556 0.005969936758705403 0.7014625692008508 0.7126724504512844
1597151052.85731 3.0244 3.077 3.26766 0.0035299443531603522 0.006299900686943405 0.7018189363678553 0.7123187708460943
1597151052.95726 3.0266 3.08041 3.26855 0.002819948826429978 0.007229868799676858 0.7019772612289291 0.7121570764959705
1597151053.05723 3.02788 3.08452 3.26566 0.003029962542925583 0.007879902586882372 0.7024113166342533 0.7117212015433744
1597151053.15718 3.02789 3.08575 3.2616 0.0037599313689071264 0.00701987186428937 0.7029071696362227 0.711237017589147
1597151053.25714 3.02956 3.09028 3.25921 0.005439907827798623 0.0061398959674050626 0.703318083184854 0.7108279559397742
1597151053.35675 3.02927 3.09297 3.2606699999999997 0.005999921155254149 0.0052399311422552915 0.703580754270878 0.7105706624167492
1597151053.45698 3.02714 3.09345 3.25964 0.005089960523182764 0.003959969287191306 0.7038145413411577 0.7103544906184888
1597151053.55769 3.02864 3.0906 3.24519 0.004739953059292297 0.003139968904256921 0.7038630295029681 0.7103129656279548
1597151053.65726 3.0302 3.087 3.24369 0.004129959670521233 0.003969961232922347 0.7039231261186469 0.7102530643061532
1597151053.75727 3.03056 3.0864 3.24092 0.002929953295451737 0.004689925240842542 0.7038887797503339 0.7102886777335732
1597151053.85731 3.03232 3.07998 3.2357 0.0030099539566349966 0.004899925045684876 0.704199227841173 0.7099791394256746
1597151053.95727 3.02962 3.07573 3.2396499999999997 0.0023599723874226193 0.004689945125852577 0.7043517588156761 0.7098316946983354
1597151054.05724 3.02856 3.07177 3.23021 0.0023099613294920666 0.004679921654555355 0.7047182024817938 0.7094681229645157
1597151054.15724 3.02729 3.0649 3.22465 0.0018799683448895224 0.005239911769798457 0.7051281269762756 0.7090580608036244
1597151054.25714 3.02249 3.06054 3.2273899999999998 0.0015899746151449288 0.005399913787284664 0.7054687367877008 0.7087186849004187
1597151054.35693 3.02262 3.05397 3.2189 0.00151997536398296 0.0057299071286989215 0.7060185567321641 0.7081685218851664
1597151054.45776 3.0161 3.04993 3.21785 0.0016799819562506983 0.007149923206662196 0.7064324126034184 0.7077423985335901
1597151054.55712 3.01601 3.04655 3.2235199999999997 0.0013699854202817428 0.007259922738135364 0.7069824761204299 0.7071924738855825
1597151054.65718 3.01236 3.04157 3.221 0.0009599885117902203 0.007449910846705358 0.7077315305566778 0.7064415459939596
1597151054.75711 3.01408 3.03567 3.2252799999999997 0.0013599839038697607 0.008059904606757548 0.708551613916145 0.7056116487121917
1597151054.85704 3.01136 3.03332 3.22531 0.0019599603491292413 0.007759843014919852 0.7092856508353932 0.7048757400498519
1597151054.95681 3.01048 3.02678 3.21751 0.0026099648348756944 0.007979892483642927 0.7100804327957402 0.7040705137698386
1597151055.05661 3.00498 3.02247 3.21826 0.0025799610217273347 0.00859987007242445 0.7106292637520596 0.7035093713200057
1597151055.15657 3.00416 3.0198 3.21055 0.0021999533288151784 0.008909810981701472 0.7111849124787978 0.7029450872835988
1597151055.25668 3.00143 3.01381 3.19487 0.0024399656595549737 0.009169870941852091 0.7116499841306935 0.7024701133295805
1597151055.35653 3.00427 3.00963 3.19011 0.002469956890983602 0.010039824771447516 0.7118575757022254 0.7022477434259692
1597151055.45676 3.0007 3.00572 3.1843399999999997 0.0024499607726446333 0.009909841329350336 0.7118486022917588 0.7022587558388353
1597151055.55662 3.00472 3.00344 3.1718699999999997 0.002929950784711533 0.009399842107948267 0.7115680475716837 0.7025481990808652
1597151055.65637 3.00806 3.00298 3.17353 0.0029399492350118688 0.009139842179594721 0.7110777216070032 0.7030478602610358
1597151055.75636 3.00978 3.00119 3.14395 0.002139959134981555 0.010649796629697927 0.7105364314771702 0.7035765643839592
1597151055.85635 3.00987 2.99607 3.13351 0.0023199702886787625 0.011629851059195688 0.7099909073111728 0.7041109826140041
1597151055.95644 3.0123 2.9949 3.13033 0.001759967637924611 0.011839782291492833 0.7094669544061094 0.7046370432179414
1597151056.05667 3.01241 2.99871 3.13089 0.001019981058668622 0.011569785145878387 0.7088268368888881 0.7052869026264502
1597151056.15675 3.01755 3.00011 3.1065 0.0009399854063698589 0.012029813232584471 0.7083990018366721 0.705709043599295
1597151056.25658 3.02336 3.00081 3.11643 0.0025199525494882433 0.010949793816228678 0.7078666709252929 0.706256701240897
1597151056.35670 3.02416 3.003 3.11318 0.0025599635529063684 0.01055984965573877 0.7074499277887263 0.706679938751329
1597151056.45630 3.02592 3.0037 3.10905 0.002079962221157285 0.010379811469044533 0.707027158099542 0.7071071566465092
1597151056.55625 3.02828 3.00645 3.0990699999999998 0.001769963169396602 0.009979792333659938 0.7065752970982742 0.7075652764981063
1597151056.65611 3.03153 3.007 3.09067 0.0014199808626208798 0.009939866038346153 0.7061004837360767 0.7080404575906436
1597151056.75588 3.03684 3.00847 3.07556 0.0014999797116366247 0.009829867043592016 0.7056704552718224 0.7084704174002109
1597151056.85609 3.03575 3.01156 3.0753399999999997 0.0017899733275376743 0.009049865147606676 0.7052994903048027 0.7088494374069026
1597151056.95641 3.0394 3.01506 3.06744 0.002049966717933027 0.0081798671964352 0.7049785543783438 0.7091784861906942
1597151057.05649 3.03958 3.01709 3.06041 0.0021299572050102605 0.0075698479070082985 0.7046658418904369 0.709495744848277
1597151057.15633 3.03967 3.02136 3.05436 0.0019099777583430066 0.007239915691310666 0.7043717976029567 0.7097917344878883
1597151057.25601 3.04332 3.02819 3.0335799999999997 0.0013199780635988363 0.008769854255880151 0.7042282965976098 0.7099182020384259
1597151057.35614 3.04291 3.03056 3.03654 0.002089964620751363 0.00855985509743142 0.7040880810866195 0.7100579800272347
1597151057.45626 3.03979 3.03206 3.04419 0.0036899246912505132 0.006579865709601185 0.7041456288864394 0.7100155090863419
1597151057.55648 3.03937 3.03833 3.04343 0.0056399357208908995 0.004939943698794512 0.7044319714936853 0.7097319110895584
1597151057.65644 3.03811 3.03901 3.0393499999999998 0.006939860610829535 0.0036299270918315877 0.704615847580521 0.7095457485619897
1597151057.75614 3.03547 3.0412 3.0276199999999998 0.007269895181225958 0.003649947374343156 0.7048298376252138 0.7093297727442669
1597151057.85590 3.0349 3.04275 3.02501 0.007249894803339635 0.003969942395759772 0.7050597695159552 0.7090997108960229
1597151057.95591 3.03512 3.04097 3.02109 0.007329915462007005 0.004889943602894169 0.7052018667069523 0.7089518234576383
1597151058.05600 3.03074 3.03771 3.03674 0.006269891682913906 0.004639919841901199 0.7052078170055094 0.7089577522225632
1597151058.15619 3.02575 3.03536 3.0442299999999998 0.005729927982706742 0.004419944447393334 0.70534113483459 0.708831090970654
1597151058.25643 3.02523 3.0284 3.0516 0.006199869547747322 0.004229910997898577 0.7055151551648658 0.7086550890971123
1597151058.35672 3.02942 3.02617 3.06677 0.005469928530927709 0.005079933626528841 0.7057207791831099 0.7084507435139022
1597151058.45699 3.02788 3.02395 3.0826599999999997 0.003999954363581017 0.006109930290370004 0.7059019461988689 0.708271919159291
1597151058.55687 3.02788 3.02433 3.10213 0.002909964596567595 0.007859904374234122 0.7062014081587632 0.707961386746378
1597151058.65722 3.02483 3.01776 3.15414 0.0040799564177303235 0.00810991336955709 0.7065524525763572 0.7076024413603321
1597151058.75729 3.02473 3.01392 3.21467 0.004859931194310209 0.008139884757548373 0.7072199873563804 0.7069299914620695
1597151058.85707 3.01976 3.00698 3.29319 0.005869941606698336 0.008579914648291605 0.7079929569918946 0.706142975395235
1597151058.95751 3.02147 3.00219 3.40965 0.006809886611905469 0.009239846151836498 0.7087281993130519 0.7053882549248338
1597151059.05751 3.01982 2.99772 3.5111499999999998 0.00509990463649983 0.010129810581910446 0.7095867313843686 0.7045268259999199
1597151059.15705 3.01843 2.99586 3.59177 0.002069972561143083 0.011359849417674121 0.710620580253676 0.7034806748978488
1597151059.25689 3.02014 2.99231 3.6586 0.0009699849865430702 0.010449838257087712 0.7114689878615086 0.7026391245304001
1597151059.35717 3.02087 2.99018 3.7134 0.0019799723598777803 0.009909861659792327 0.7124400544418813 0.7016602049269911
1597151059.45698 3.0211 2.98849 3.78838 0.0012399802601053775 0.011259820749021408 0.7132886447848108 0.7007788439348768
1597151059.55723 3.03389 2.99126 3.86541 0.0003599956509368105 0.01510981746015338 0.713981374478816 0.7000015433674364
1597151059.65722 3.03494 2.98944 3.9653300000000002 -0.0009499858672128779 0.01442978533040193 0.714359372590383 0.6996295917229668
1597151059.75746 3.03827 2.98889 4.02017 -0.0004899925017266173 0.012599807187255892 0.7146590636917597 0.6993592978215201
1597151059.85752 3.03499 2.98488 4.058280000000001 -0.0016799708371353676 0.01074981339238405 0.7147475925898067 0.6992978607840088
1597151059.95742 3.0402 2.98543 4.09347 -0.0013499787217355827 0.011499818740710517 0.7145887367053683 0.6994489753371633
1597151060.05717 3.04637 2.98496 4.125 0.000369994560398459 0.010369847544140588 0.7139795031862044 0.7000897073917866
1597151060.15710 3.0555 2.98886 4.15223 0.0006799885015596558 0.009989831074383762 0.7133679371215104 0.7007181510263196
1597151060.25694 3.05822 2.99448 4.183400000000001 -0.0010499843378154418 0.00868987037677732 0.712409373282359 0.7017095328874775
1597151060.35705 3.05754 2.99932 4.2063500000000005 -0.00021999537890260348 0.006849856115831052 0.7116850507499213 0.7024652444159125
1597151060.45723 3.05733 3.00106 4.23128 0.001159979412346097 0.005289906113199011 0.7106473872223079 0.7035275135879078
1597151060.55732 3.05651 3.00633 4.26182 0.0010599855532903459 0.004039944938955658 0.7098203257472512 0.7043704000251453
1597151060.65724 3.05831 3.01235 4.25098 -0.0006599883607458986 0.004419922052267989 0.7088574989120383 0.70533756098806
1597151060.75695 3.05869 3.01975 4.2483900000000006 0.0 0.0047399218322236505 0.7079383251313783 0.7062583528364131
1597151060.85699 3.0597 3.02494 4.25881 0.0017599742513250633 0.004129939578393472 0.7071296545920485 0.707069655469844
1597151060.95692 3.06156 3.02904 4.26313 0.0026699575122361846 0.0038299390531328047 0.7064187585651716 0.707778736923464
1597151061.05682 3.06131 3.03387 4.27989 0.0032499466962738924 0.0031399485004000075 0.7058184235787697 0.7083783815918345
1597151061.15669 3.06173 3.03647 4.27925 0.004099927607397371 0.002199961155188833 0.7055875414096549 0.708607488086323
1597151061.25654 3.06007 3.03863 4.27306 0.004699927509582119 0.0029399546549300913 0.7054891187255712 0.7086990692161579
1597151061.35649 3.05801 3.03502 4.27829 0.0044899412212172345 0.00454994043575466 0.7055907629601071 0.708590723686978
1597151061.45641 3.05605 3.03605 4.281980000000001 0.004609925438746949 0.005149916704890843 0.70571858565876 0.7084585413425272
1597151061.55641 3.05668 3.02955 4.28226 0.005169940179485264 0.005219939600950306 0.7059718313177964 0.708201805515137
1597151061.65647 3.05682 3.02669 4.29169 0.005589914060762854 0.005599913907025399 0.706229142446003 0.7079391161568983
1597151061.75673 3.05739 3.01956 4.2918 0.005739884634644099 0.006309873178502485 0.7064658008159169 0.7076957760947691
1597151061.85641 3.05769 3.01482 4.302110000000001 0.005479893954940244 0.007469855445876572 0.7066663248316004 0.707486308963544
1597151061.95660 3.05739 3.00563 4.311310000000001 0.005609884588470548 0.006539865456077965 0.7067454602045357 0.7074154464209838
1597151062.05617 3.05796 3.0012 4.30606 0.004749927861968369 0.006399902803494223 0.7067892658608932 0.7073792569005906
1597151062.15619 3.05506 2.99302 4.29356 0.0031599325075643545 0.00811982657007043 0.7068349028391974 0.7073248923735981
1597151062.25607 3.05672 2.99044 4.299370000000001 0.0022699708151728425 0.009809873875262373 0.7068809116905422 0.7072609068049764
1597151062.35611 3.05682 2.98632 4.309430000000001 0.0008599845625126775 0.010529810980533131 0.7071873053592622 0.7069473096673982
1597151062.45624 3.06127 2.98354 4.30956 0.0007299877758000568 0.011039815129907711 0.7077581480520635 0.7063681713282799
1597151062.55649 3.06153 2.97605 4.31942 0.0009999838493412734 0.010859824603846237 0.7083385596808915 0.7057886008650712
1597151062.65657 3.06384 2.97026 4.33227 0.000959985318816784 0.01055983850698462 0.7090691561110468 0.7050592174355726
1597151062.75683 3.0642 2.968 4.35261 -0.0002999966628406841 0.011239874967764291 0.7097021052822059 0.704412164127449
1597151062.85656 3.06715 2.96703 4.357950000000001 -0.0007599852875112303 0.012219763438667403 0.7102962494369758 0.7037963752674713
1597151062.95644 3.07146 2.96581 4.37277 -0.00018999723734625554 0.011489832932149894 0.7108796634583149 0.7032197748368814
1597151063.05653 3.07262 2.9671 4.39245 -0.001049983361098012 0.011119823786104667 0.7114787253215477 0.7026188657221875
1597151063.15637 3.07407 2.96708 4.424720000000001 -0.0027799511063719144 0.010579813922811102 0.7119374784825485 0.7021576504896289
1597151063.25595 3.0768 2.96657 4.42816 -0.0018999784929351789 0.010469881484753332 0.7123319366618135 0.7017620563090112
1597151063.35627 3.0798 2.97025 4.43424 -0.0010699851353347595 0.01000986093897285 0.7124701020778599 0.7016302526694217
1597151063.45655 3.08635 2.97277 4.44542 -0.0004599939090539794 0.009179878445903324 0.7125405649922019 0.7015707102480234
1597151063.55674 3.0901 2.97792 4.458130000000001 -0.0029199682669792952 0.010039890890572644 0.7124722571429479 0.7016223750550281
1597151063.65679 3.09034 2.9818 4.47905 -0.003249943488036505 0.009489834985066592 0.7121676164030271 0.7019377942852997
1597151063.75637 3.09086 2.98747 4.495970000000001 -0.0015399791927117059 0.007559897855130191 0.7117203836550015 0.7024205093094048
1597151063.85623 3.09038 2.98984 4.50027 0.0 0.006349903620306806 0.7114092021352234 0.702749333575876
1597151063.95589 3.08952 2.99517 4.4991900000000005 -0.0004099932845084954 0.0070998837073422425 0.7109283553377314 0.7032284814579379
1597151064.05566 3.08532 3.00096 4.485320000000001 -0.0007099876359569713 0.007829863647243786 0.7102776309068696 0.7038777423573979
1597151064.15600 3.08177 3.00622 4.48995 0.0007299848001957413 0.007739838840431555 0.7097752210012808 0.7043853332299721
1597151064.25613 3.07833 3.01007 4.49688 0.0009999828011937086 0.007519870664976691 0.7093378000267573 0.7048278775933736
1597151064.35611 3.07299 3.01537 4.49118 0.0009999844458629037 0.008359869967413877 0.709038971339092 0.70511903231131
1597151064.45614 3.07075 3.0169 4.49279 0.0028999475888508586 0.008339849272764195 0.7087571905344219 0.7053972512590637
1597151064.55612 3.07002 3.01992 4.5137 0.00390993311666967 0.006889882141650645 0.7086278782088989 0.7055379310655461
1597151064.65605 3.06656 3.02396 4.508 0.0035199523449197757 0.00657991091749208 0.7086204063012785 0.7055504478640902
1597151064.75616 3.06701 3.02712 4.50225 0.003579956098372564 0.007329910112030975 0.7087313087040702 0.7054313491720505
1597151064.85598 3.06528 3.02697 4.50058 0.0043499064253844704 0.007139846408562094 0.7088747507794936 0.7052848280054403
1597151064.95586 3.06513 3.02653 4.50806 0.005179920920045937 0.006569899699749384 0.7090791747481415 0.7050792358137432
1597151065.05565 3.06458 3.02531 4.51043 0.004749901290002034 0.006519864507539632 0.7092952597918615 0.7048653518519225
1597151065.15604 3.06606 3.02342 4.50145 0.004319954228167463 0.007269922971939228 0.709452483036039 0.7047025333638638
1597151065.25629 3.06847 3.018 4.49969 0.00423991372944507 0.007689843532885043 0.709425565145639 0.7047256607757357
1597151065.35669 3.06982 3.01618 4.50415 0.004449943875436805 0.007459905912530014 0.7094610519789101 0.7046911121393968
1597151065.45685 3.07024 3.00992 4.507210000000001 0.004129911421370781 0.0069398511535867366 0.7094247842075755 0.7047348847968664
1597151065.55686 3.07139 3.00845 4.503570000000001 0.0037199468155565806 0.007099898492056916 0.7095098560682004 0.7046499255511021
1597151065.65679 3.07312 3.0037 4.50284 0.0030499372765499214 0.0072798502863224345 0.709545407852053 0.7046155092378265
1597151065.75676 3.07424 3.00327 4.5035300000000005 0.0018699753707165881 0.007589900034084975 0.7096006539113358 0.7045607202918641
1597151065.85683 3.07483 2.99842 4.498130000000001 0.0010199818251057859 0.008259852818993916 0.7097073538373321 0.7044474475627668
1597151065.95682 3.07748 2.99471 4.50328 0.0012099798521277383 0.007859869122085974 0.710038176862232 0.704118275436946
1597151066.05657 3.07826 2.99075 4.50577 0.0010799843132877748 0.00744989179073511 0.7102296839532489 0.7039297754590707
1597151066.15672 3.07909 2.98749 4.49962 0.0003099937271853994 0.008069836704471534 0.7104456239230291 0.7037057603061596
1597151066.25638 3.07775 2.98659 4.498290000000001 4.999917860524123e-05 0.008359862662796319 0.7105783265019662 0.7035684416615107
1597151066.35658 3.07543 2.98438 4.49742 0.0002599954859195624 0.008249856764755332 0.7108276585040825 0.7033177888915594
1597151066.45653 3.07077 2.98276 4.49809 0.00037999174900574007 0.008739810227132026 0.7108445649953171 0.7032947289295455
1597151066.55631 3.0671 2.98283 4.5126 0.0007999859532499675 0.008229855494059038 0.7108375185846741 0.7033076507997085
1597151066.65618 3.06721 2.98461 4.508170000000001 0.0004899890034226892 0.008099818219844448 0.7107140498012402 0.7034342131789599
1597151066.75608 3.0638 2.98634 4.511150000000001 0.0009099866790755007 0.00793988377127415 0.7107495956260472 0.7033997032181298
1597151066.85609 3.06087 2.98785 4.51217 0.0010899841432985187 0.007969884056962561 0.7106796612851597 0.7034697661721482
1597151066.95628 3.05718 2.99183 4.51471 0.0013199815532546925 0.007889889738772362 0.7106500686636207 0.7035001685834911
1597151067.05653 3.05435 2.99317 4.5162 0.002019950851052835 0.007359820922647953 0.7105227117361789 0.7036328793778847
1597151067.15658 3.04962 2.9938 4.504320000000001 0.0028999569420489774 0.007829883743532242 0.7103594527321836 0.7037895502807142
1597151067.25710 3.05055 2.99801 4.5046 0.00245995683035038 0.008469851363035658 0.7101475376591975 0.7039976455833213
1597151067.35690 3.04761 3.00221 4.51057 0.002529946024809815 0.008179825487329755 0.7099748530255812 0.7041749767631713
1597151067.45696 3.04858 3.00463 4.50621 0.002839937415568801 0.008219818857737865 0.7098943558755096 0.7042544801629005
1597151067.55681 3.04953 3.0056 4.50534 0.0036499459092974086 0.007899882926972475 0.7098594801734113 0.7042895627173057
1597151067.65664 3.05077 3.0062 4.50511 0.003649941926418505 0.008029872238120711 0.7098687054043747 0.7042787943444629
1597151067.75660 3.04832 3.00741 4.50677 0.0037699453659706408 0.007779887253912886 0.7098897122818454 0.7042597938705949
1597151067.85611 3.05078 3.01065 4.50901 0.003999916518413512 0.007469844098137236 0.7100251811835827 0.7041253043189231
1597151067.95616 3.05337 3.01322 4.505520000000001 0.004039943359381172 0.0072998976543273645 0.7102400423268508 0.7039101310731667
1597151068.05645 3.05492 3.01468 4.50321 0.004339922251640271 0.007359868150247092 0.710567270407959 0.7035773956293958
1597151068.15632 3.05635 3.01419 4.51161 0.0046099239057666 0.006829887261688908 0.7107282682829831 0.7034183889443378
1597151068.25677 3.0565 3.01519 4.50788 0.003989940039232642 0.006839897210113101 0.7108793169148102 0.7032694312760731
1597151068.35714 3.05435 3.01209 4.50455 0.0037499437928887208 0.006879896878686506 0.7109593435813584 0.703189460042493
1597151068.45726 3.05602 3.00925 4.50342 0.003829935065916382 0.007039880643355439 0.7110279449788994 0.703118079085584
1597151068.55714 3.05605 3.0064 4.50969 0.0036699191465164936 0.006979846224164884 0.7109043377769769 0.7032445065338392
1597151068.65706 3.0578 3.00715 4.507350000000001 0.003259937629513958 0.006939867223566524 0.7107464017034787 0.703406542132733
1597151068.75708 3.05709 3.00515 4.50774 0.0030799422377649466 0.007159865721557475 0.7105566739898177 0.703596804517466
1597151068.85693 3.05872 3.00234 4.5143 0.002859928982267289 0.007249819972530718 0.7104123590462065 0.7037425246714782
1597151068.95685 3.05992 3.00117 4.51351 0.002029970054305632 0.007429890395808299 0.7100495254976636 0.7041096131220107
1597151069.05692 3.05948 3.00019 4.51747 0.0018399592655007299 0.00741983573370403 0.7101742775901977 0.7039844146263659
1597151069.15678 3.05902 2.99663 4.52151 0.002309968847854678 0.0071399037115508195 0.7100904237496131 0.7040705049339923
1597151069.25710 3.05989 2.99285 4.527030000000001 0.0021299715928647964 0.0071999039758810016 0.7100605300213643 0.7041006095079956
1597151069.35715 3.05722 2.99119 4.53261 0.0019599619805362625 0.007119861888478668 0.710046226479377 0.7041163415076527
1597151069.45732 3.05654 2.98956 4.546550000000001 0.002649957930926799 0.006379898716721879 0.7100287280284017 0.7041388215328699
1597151069.55711 3.05724 2.98758 4.55654 0.002869934379700604 0.00612985984235704 0.7101737620625685 0.7039939033634224
1597151069.65740 3.05877 2.98703 4.5583 0.0021399568442464693 0.007099856819696232 0.710135678944687 0.7040258021604132
1597151069.75716 3.05828 2.98754 4.575760000000001 0.0018499650386735753 0.006809871304522728 0.7103465756065735 0.7038166990106061
1597151069.85731 3.05743 2.98495 4.59333 0.002679960205834348 0.005689915511640835 0.71050944979456 0.7036595515072593
1597151069.95725 3.05768 2.98333 4.60308 0.0029999405558668517 0.006089879328409707 0.7107459164959742 0.7034160617378058
1597151070.05713 3.0562 2.98178 4.6211400000000005 0.002919941891690589 0.005969881196367404 0.7108858530146712 0.7032760044544772
1597151070.15711 3.05884 2.98006 4.640090000000001 0.0023699600989766753 0.005639905045666012 0.7109280307031551 0.7032381601710326
1597151070.25718 3.0611 2.98022 4.66471 0.0023199525165098086 0.005229892957476852 0.7107854520410223 0.7033856034969825
1597151070.35737 3.06287 2.97852 4.6778900000000005 0.0026099437432689143 0.005229887270994798 0.7108346781236428 0.703334839780916
1597151070.45763 3.06524 2.97668 4.70446 0.0024099512853755813 0.005399890846899644 0.7105956360583993 0.7035757779574299
1597151070.55728 3.06846 2.97801 4.7214100000000006 0.0013699720729929475 0.005769882380415554 0.7106055142410573 0.7035656577491811
1597151072.35725 3.02783 3.04502 6.601660000000001 0.007859851327995306 -0.0003499933797453387 0.7104965606938861 0.7036566900725773
1597151072.45726 3.0391 3.04952 6.784280000000001 0.010749824110666892 0.0015699743119764664 0.7101183809960818 0.7039984811302885
1597151072.55766 3.04304 3.04743 6.90028 0.012779816069098802 0.002439964883302118 0.7102097784503404 0.7038698696961866
1597151072.65739 3.05009 3.04293 6.985740000000001 0.014339720327274886 0.0020899592387729786 0.710016152299511 0.7040362689273284
1597151072.75744 3.05604 3.04096 7.130120000000001 0.015819666932283705 0.004189911785478427 0.7101450485860048 0.7038651808025189
1597151072.85724 3.06685 3.03618 7.21616 0.014829769073375455 0.008059874493014575 0.7101589415265708 0.7038390399389961
1597151072.95714 3.0809 3.03949 7.26649 0.01252975883766708 0.010869790787345663 0.7103863270773101 0.7036164573781076
1597151073.05706 3.08949 3.03737 7.3102 0.011919779399704043 0.010789800312315991 0.7104668513340374 0.7035469794006521
1597151073.15708 3.09633 3.03644 7.369020000000001 0.009779781346092973 0.013059708014312292 0.7104641156208726 0.7035442703330438
1597151073.25693 3.10105 3.03526 7.42769 0.004569906160225421 0.015509681519714722 0.710545409455093 0.7034655548348746
1597151073.35661 3.09727 3.03696 7.4969600000000005 0.0006599880671936263 0.014179743625463053 0.7104571546955385 0.7035972787244044
1597151073.45638 3.09055 3.03655 7.58263 -0.00024999521409993264 0.010249803778097238 0.7104563990463164 0.7036665290313621
1597151073.55668 3.08784 3.03814 7.616980000000001 -0.0007199843193802683 0.008289819455086707 0.7103745286729848 0.7037746724119992
1597151073.65676 3.08567 3.03598 7.6449300000000004 -0.0014499679053881153 0.0091297979146162 0.7102642785097039 0.703874419947338
1597151073.75668 3.09257 3.0378 7.6778900000000005 -0.0022399626155599106 0.009259845455394987 0.7100981486318072 0.7040382497700697
1597151073.85664 3.10288 3.04114 7.7095 -0.0032699259159262137 0.008099816488991537 0.7099439153733866 0.7042040454169903
1597151073.95636 3.10822 3.04704 7.73639 -0.003069947856457506 0.005569905394289352 0.7096079471984937 0.7045680328022248
1597151074.05613 3.10583 3.04713 7.748880000000001 -0.004029930659594654 0.006399889881242129 0.7093777941959928 0.7047878731717897
1597151074.15606 3.10108 3.0537 7.775530000000001 -0.003769930564927309 0.006879873285596786 0.7091569386550398 0.7050070150888726
1597151074.25639 3.09821 3.06235 7.80781 -0.0024699462982703925 0.0059798699852862125 0.7089145867339388 0.7052646660907461
1597151074.35609 3.09542 3.07289 7.85667 -0.0006499879688665425 0.0029699450269748172 0.7086068838433989 0.7055969395568018
1597151074.45600 3.0853 3.08556 7.87314 0.0008599820089345713 0.0006199870296970166 0.7083951801736508 0.7058152341468469
1597151074.55595 3.07376 3.09433 7.89104 0.0017399609047356601 0.0012999707908944585 0.7082940853065031 0.7059141387816348
1597151074.65637 3.05976 3.10128 7.9207 0.0024699375168050217 0.0020899471296042488 0.7082720825011452 0.7059321416957508
1597151074.75663 3.05069 3.11043 7.94542 0.004779908908231952 0.00161996912789451 0.7084264993614733 0.7057665500527084
1597151074.85658 3.03994 3.11371 7.97476 0.006529854301312933 0.001669962738620612 0.7085441904652819 0.7056342553937937
1597151074.95654 3.02698 3.11602 8.00024 0.008039820677819517 0.0026299413411275284 0.7088641893150123 0.7052942689394132
1597151075.05637 3.01838 3.11567 8.04204 0.009549846062019605 0.004669924723521629 0.7091985681303585 0.7049286369591731
1597151075.15624 3.01111 3.11415 8.051300000000001 0.010269768127171463 0.005779869500978683 0.7093239847446744 0.704784087247366
1597151075.25612 3.00678 3.11254 8.06236 0.012689712277360177 0.00862980433046638 0.7095539117924712 0.7044840267454883
1597151075.35611 3.00247 3.10659 8.0862 0.014449761156814367 0.011189815041159361 0.7097382685847058 0.7042283596591661
1597151075.45640 3.00432 3.0972 8.094000000000001 0.014969726052028965 0.012899763932610131 0.7100270064116665 0.7038971185894267
1597151075.55559 3.01223 3.08975 8.06977 0.013609688525427805 0.013579689211999233 0.7101737467945314 0.7037638934919602
1597151075.65586 3.01885 3.07963 8.0623 0.014019770590061893 0.015049753736122076 0.7104683743813963 0.7034284895772565
1597151075.75668 3.03146 3.06884 8.03965 0.012459829166322406 0.014759797632015945 0.7106402565848327 0.703290357357508
1597151075.85622 3.04139 3.05604 8.00763 0.010599730121057135 0.015859596199996814 0.7109318990156198 0.703002100915622
1597151075.95655 3.05959 3.04473 7.96691 0.006719864694534619 0.019269612003524124 0.7113556767486744 0.7025358543370981
1597151076.05703 3.07531 3.03499 7.950100000000001 0.004909927010549568 0.01940971146125603 0.7116394209893279 0.7022595604274222
1597151076.15688 3.09012 3.03045 7.92076 0.0014299702498499222 0.015849670251833054 0.7118951892102504 0.7021053928843551
1597151076.25657 3.10573 3.02729 7.8817900000000005 -0.004809912789856869 0.014919729485377231 0.7120070903604757 0.7019972718518546
1597151076.35643 3.1136 3.02525 7.84306 -0.008399832687918942 0.01336973369493765 0.7120058179109577 0.7019960172911879
1597151076.45636 3.12631 3.02261 7.83222 -0.009049843175268947 0.01282977767278459 0.7118876636987803 0.7021178330001755
1597151076.55605 3.13897 3.02382 7.82436 -0.012009771603938329 0.010559799178816715 0.7115764675808889 0.7024266415878803
1597151076.65602 3.1486 3.02369 7.80117 -0.013329727461179027 0.0075898448184807815 0.7113054566906125 0.7027156323176548
1597151076.75578 3.15539 3.02306 7.80351 -0.013619687416779153 0.005709868953730467 0.7109436832476731 0.7030938634076056
1597151076.85568 3.16042 3.02943 7.7923100000000005 -0.014639783974745543 0.0032899514533410398 0.7102995187910864 0.7037396155892878
1597151076.95563 3.15478 3.03119 7.80229 -0.017469586491920323 0.0005399872184108168 0.7097831993111073 0.7042033313875292
1597151077.05574 3.14951 3.03541 7.79584 -0.017429632291797743 -0.0014399696213533405 0.7092350374617068 0.7047551319730518
1597151077.15598 3.13765 3.04229 7.81399 -0.01661966914224394 -0.0018399633707418075 0.7086858917634343 0.7053259586516454
1597151077.25584 3.12489 3.04923 7.819920000000001 -0.01493968316928177 -0.0022499522845303866 0.7082549798063721 0.7057950319752856
1597151077.35585 3.10978 3.06057 7.84063 -0.011619722118830215 -0.001109973455413214 0.7079130705321406 0.7062031114251525
1597151077.45566 3.09149 3.06731 7.87309 -0.009989804961451366 0.0005299896526095324 0.7076061848670886 0.7065362057571033
1597151077.55536 3.06884 3.08063 7.88818 -0.006849848180962382 0.001459967641489792 0.7074843194205671 0.7066943369296238
1597151077.65496 3.05097 3.09131 7.863910000000001 0.0007399888173364888 0.002459962825199679 0.7075393077113956 0.7066693208585809
1597151077.75498 3.02769 3.09727 7.87772 0.006039881223279713 0.004639908754307594 0.7075860850319081 0.7065861046969278
1597151077.85509 3.00269 3.10387 7.90372 0.009349779239826207 0.008789792461825919 0.70764329164229 0.7064533197390395
1597151077.95493 2.98982 3.10968 7.89731 0.015809688824909646 0.013219739801727106 0.7078160683703854 0.7060961022237159
1597151078.05509 2.98 3.1093 7.909550000000001 0.017389580968316047 0.01464964699170961 0.7081129368081454 0.7057329941569321
1597151078.15537 2.96793 3.11032 7.90518 0.018059629454518295 0.01633966474456417 0.7083754656304658 0.7054155263621729
1597151078.25569 2.96731 3.10933 7.91896 0.01867963501750719 0.017639655337731628 0.7086261541116861 0.7051162226924437
1597151078.35566 2.96773 3.10752 7.92323 0.019019620302747176 0.018719626291662836 0.7092458410055974 0.7044559366286176
1597151078.45560 2.96332 3.10012 7.89208 0.01917955205720284 0.02078951445616512 0.7095734277513327 0.7040635564356291
1597151078.55572 2.9645 3.09713 7.89604 0.020219570162792626 0.021669539338660542 0.7097449119062162 0.703835037541127
1597151078.65583 2.97464 3.08772 7.8962200000000005 0.01983963044965342 0.022499580903084772 0.7098667773991918 0.7036968923248795
1597151078.75585 2.99615 3.08604 7.86442 0.018029616323930714 0.020909555037903007 0.7100348902277871 0.7036250266317586
1597151078.85620 3.02057 3.08102 7.81189 0.014279700834119549 0.019079600274159732 0.709755130324442 0.7040452499488941
1597151078.95632 3.04227 3.07631 7.763590000000001 0.010969803491442795 0.019629648362536195 0.7097472858784353 0.7040973870884035
1597151079.05638 3.06671 3.06778 7.72984 0.009409767627716652 0.01797955599854893 0.7092224858960423 0.7046925977607014
1597151079.15639 3.08525 3.06351 7.714510000000001 0.0039299320734796145 0.013689763380645275 0.708827748337224 0.7052378103871495
1597151079.25640 3.09686 3.0608 7.68876 -0.0024099615782888343 0.00836986656028114 0.7083987060894578 0.7057587481779709
1597151079.35701 3.11272 3.05773 7.65038 -0.007449883256029181 0.005919907231636612 0.7081689025845297 0.7059789369025561
1597151079.45641 3.12939 3.05433 7.60299 -0.011759760607813972 0.00440991022793024 0.7078055912774562 0.7062956220157386
1597151079.55617 3.14509 3.0537 7.57446 -0.014429721553071241 0.0021699581268305335 0.7074763479960062 0.7065863651697948
1597151079.65586 3.16216 3.05378 7.54145 -0.01407963099319483 0.000789979295782948 0.7070114702498963 0.7070614689395031
1597151079.75560 3.17621 3.0543 7.5320800000000006 -0.014559726645882254 0.00025999511867646797 0.7066967319994126 0.7073667194206171
1597151079.85586 3.18709 3.0537 7.50975 -0.01487975057729548 -0.000539990948369593 0.7064381582883327 0.7076181385088443
1597151079.95582 3.1907 3.05674 7.514390000000001 -0.015409708520415203 -0.0011999773020440131 0.7060366450901463 0.7080066078276681
1597151080.05574 3.19018 3.05843 7.5052900000000005 -0.016359730109214723 -0.0027399547982425625 0.7057283574130319 0.7082883151807329
1597151080.15592 3.17748 3.05952 7.492660000000001 -0.015599709063459052 -0.0026999496455986814 0.7056368397839667 0.708396788310579
1597151080.25554 3.16064 3.06289 7.50792 -0.014369611404260768 -0.0021799410481063656 0.7057209152709113 0.7083408444204701
1597151080.35534 3.14181 3.06727 7.50302 -0.011779752574785538 -0.0021399550517861667 0.7058951731805483 0.7082151244516437
1597151080.45501 3.12661 3.07178 7.51883 -0.009729830100163152 -0.00017999685694032567 0.7061176699515114 0.7080276366001557
1597151080.55496 3.10826 3.07277 7.53003 -0.007629885179484878 0.001959970504821803 0.7062593716533139 0.7079093468231893
1597151080.65501 3.08763 3.07991 7.565930000000001 -0.002689944460348614 0.00495989759231566 0.7066754091761197 0.7075153918328829
1597151080.75487 3.06951 3.08296 7.58302 -0.00028999520312752 0.004879919280214816 0.7068983070443967 0.7072983004280207
1597151080.85458 3.04696 3.08906 7.588500000000001 0.0012899655281313049 0.006519825770090005 0.7073810965892132 0.706801112088193
1597151080.95471 3.02754 3.0881 7.56247 0.004939915959406633 0.012999778840543767 0.7078179582078535 0.7062579847469876
1597151081.05462 3.01047 3.08778 7.569120000000001 0.010289803088494849 0.01857964444939109 0.7080164509958221 0.7058764919472916
1597151081.15466 2.99836 3.08919 7.61411 0.012849786857213209 0.02052965946915076 0.7081382539249443 0.7056582950606732
1597151081.25479 2.99006 3.09177 7.62542 0.01378970440292773 0.01866959979714726 0.7083448158707678 0.7054848771766142
1597151081.35504 2.98977 3.08986 7.60029 0.013669701950434935 0.01757961669997411 0.7085445511338826 0.7053146215581761
1597151081.45547 2.98887 3.09127 7.60263 0.01351965344570115 0.01907951092780902 0.7083918415287833 0.7054319174016179
1597151081.55611 2.98945 3.08896 7.59438 0.013399756153456259 0.019519644784736282 0.7083271099805378 0.7054871616614472
1597151081.65567 2.99141 3.08804 7.64254 0.02012964262250377 0.008949841106378975 0.7088974143824714 0.7049674841536364
1597151081.75579 2.98979 3.08265 7.588990000000001 0.024869430056393617 -0.010039769914201527 0.7091137489300527 0.7045838527436646
1597151081.85585 2.99711 3.07879 7.4958100000000005 0.025449559494842088 -0.01503973967789489 0.7094477202047413 0.7041378121136762
1597151081.95563 2.99855 3.06647 7.420940000000001 0.024729350341297755 -0.014839610152238523 0.709771353770713 0.7038415095521976
1597151082.05580 3.00613 3.04953 7.35832 0.02494933504670889 -0.014849604226197475 0.7100610753493808 0.7035412491167334
1597151082.15560 3.00874 3.02164 7.25415 0.02525941709263165 -0.01534964577877656 0.7103836065956265 0.7031937725142317
1597151082.25562 3.01349 2.98508 7.18731 0.025379452864232037 -0.014819680514102393 0.7108346756713689 0.7027448500735897
1597151082.35595 3.01485 2.9464 7.080360000000001 0.028419376978774336 -0.0166396352190994 0.711114410658543 0.7023046037907388
1597151082.45468 3.01961 2.9018 6.989920000000001 0.02928924605325423 -0.016069586346049693 0.7113416890557505 0.7020519281873747
1597151082.55478 3.02708 2.84948 6.907220000000001 0.024549539359220086 -0.016929682336113895 0.7114666502361673 0.7020868262365957
1597151082.65461 3.02408 2.78655 6.89933 0.008259811566112264 -0.029259332496906154 0.7115237677665277 0.7020039849445674
1597151082.75443 3.01448 2.72404 6.771450000000001 -0.010619770797553238 -0.052488867152878475 0.7110246542271424 0.7011248678904405
1597151082.85432 3.01202 2.6632 6.57232 -0.01588958134841481 -0.05911844237371199 0.7116012510483919 0.6999115590431706
1597151082.95413 2.99447 2.59044 6.4211800000000006 -0.015309675308194303 -0.04995894045704686 0.7127048847587358 0.6995151644899517
1597151083.05449 2.95734 2.51283 6.30459 -0.019009603107392387 -0.04022916007419231 0.7135251026432807 0.6992154014088364
1597151083.15437 2.91058 2.42994 6.228260000000001 -0.019319581769390894 -0.03709919687600425 0.714694528281644 0.6981848856826463
1597151083.25434 2.85796 2.34481 6.17872 -0.014969704197076704 -0.04191917167277591 0.7159158534277302 0.6967662318262596
1597151083.35437 2.79822 2.25681 6.0563 -0.007439849013888257 -0.04593906770134763 0.7175254383636258 0.694975895989543
1597151083.45451 2.73523 2.16589 5.9161600000000005 -0.0022199494325697974 -0.04326901439067353 0.7190136218471453 0.6936441997280932
1597151083.55427 2.664 2.06879 5.780270000000001 0.0041599116150888675 -0.03618923109376589 0.7206846877390738 0.692305290711136
1597151083.65425 2.58927 1.96425 5.720020000000001 0.007139845848822281 -0.03318928343451142 0.7220044117320258 0.6910550799363608
1597151083.75404 2.51031 1.86106 5.562270000000001 0.0031899236062317912 -0.022899451593325407 0.7233126777729286 0.6901334723639094
1597151083.85393 2.43199 1.75343 5.47592 -0.001889956189527846 -0.009049790219696832 0.7244132076082846 0.6893040214631405
1597151083.95383 2.34887 1.64907 5.355320000000001 -0.007399841611785312 0.0010299779540728204 0.7255344704636262 0.6881452707521867
1597151084.05378 2.26475 1.54189 5.260610000000001 -0.012879686697703853 0.0090797791316111 0.7265023276099225 0.6869832889225582
1597151084.15438 2.1807 1.44062 5.162870000000001 -0.01871959714924428 0.015909657619897252 0.7273043482151896 0.6858752397807242
1597151084.25489 2.09948 1.34389 5.04556 -0.020549638360371436 0.014939737085350333 0.728017188102249 0.6850879435859115
1597151084.35542 2.02148 1.25234 4.9085 -0.015369596416603414 0.007739796764119091 0.7287608637925983 0.6845520246528431
1597151084.45573 1.93784 1.1687 4.748270000000001 -0.006489868818362446 0.001719965233834115 0.7292952585392783 0.684166170746875
1597151084.55601 1.84989 1.08341 4.63602 0.004549894619518618 -0.00487988697653865 0.7298130967391809 0.6836141667563762
1597151084.65594 1.76579 0.99673 4.55281 0.007709839177901496 -0.009009812061334955 0.7300547715448179 0.6832857471154467
1597151084.75570 1.68318 0.91179 4.4068000000000005 0.0045498950785817895 -0.005179880551000806 0.7303631576911137 0.683024249335056
1597151084.85557 1.59902 0.82468 4.291670000000001 -0.001289974472044783 0.0009599810024519318 0.730625541282791 0.6827764881918277
1597151084.95566 1.51018 0.74131 4.12948 0.0004999901284673491 0.0007999842055477588 0.73120556347579 0.6821565318731432
1597151085.05580 1.43316 0.65605 3.99595 0.006299851400542737 0.0043998962162520696 0.7317927386398698 0.6814839253126788
1597151085.15569 1.35057 0.57424 3.8990299999999998 0.010059760431669871 0.004559891408391115 0.7323825586635205 0.6808037869870263
1597151085.25580 1.26957 0.49461 3.76282 0.017059748054971263 -0.0015799766662869055 0.7329191759630767 0.6800999560179662
1597151085.35578 1.19565 0.41525 3.6948499999999997 0.014649763435332606 -0.0022499636675425492 0.7335081552959164 0.6795190271134175
1597151085.45565 1.11341 0.341 3.63588 -0.013349698712714636 0.004059908372555911 0.734343426716788 0.6786346839987856
1597151085.55593 1.03548 0.26106 3.43465 -0.03207947015899476 0.009409844582173962 0.735067859241704 0.6771688155320473
1597151085.65557 0.95465 0.19088 3.27106 -0.035089397723728336 0.014589749580769347 0.7352973793170329 0.6766783854565327
1597151085.75558 0.86968 0.12695 3.10833 -0.032549269417062585 0.02075953404295604 0.7351035002725359 0.6768548076905422
1597151085.85561 0.78721 0.06134 2.9243799999999998 -0.014179629384780366 0.018069527713891483 0.7348207938724967 0.677872282344765
1597151085.95533 0.70491 0.00809 2.83705 0.0054398761294469885 0.009329787552893456 0.7335732959193042 0.6795245266552218
1597151086.05515 0.62079 -0.04371 2.71407 0.017589642991036655 0.0006699864015915042 0.7324751332862101 0.6805661868584263
1597151086.15478 0.54822 -0.09492 2.60459 0.02073961306153772 0.004809910261619885 0.7314363536095355 0.6815772838290016
1597151086.25490 0.4774 -0.14091 2.46982 0.021769611709783573 0.012159783113962718 0.7306769673964978 0.6822678308383622
1597151086.35466 0.40993 -0.19144 2.37758 0.02600946116367316 0.025249476908217893 0.7297748813009243 0.6827258560125423
1597151086.45448 0.34906 -0.24274 2.31487 0.028149274722168376 0.03664905572175741 0.7292712100223864 0.6826624109175808
1597151086.55442 0.30341 -0.28447 2.26075 0.028899435099593355 0.054628932162310906 0.7286457570819965 0.6820966669821324
1597151086.65476 0.26701 -0.31732 2.2281 0.023639416207003983 0.07255820812099023 0.7283120137921832 0.6809831826129321
1597151086.75454 0.24161 -0.3413 2.23984 0.00878979405973516 0.08435802353575182 0.7286129289812096 0.6796540760614564
1597151086.85468 0.22261 -0.35404 2.22939 -0.007829787758470905 0.07844787351877935 0.7300402108492041 0.6788415986865335
1597151086.95452 0.20477 -0.35974 2.19443 -0.013129711792859615 0.05078888514541813 0.7326739172513566 0.678555105200362
1597151087.05453 0.19346 -0.36708 2.09721 -0.006169831312331126 0.02329936297849518 0.7346099152314126 0.678061461307211
1597151087.15528 0.18548 -0.37373 2.03027 0.0042999127795188205 0.00907981582279788 0.7358350741416101 0.6770862658167892
1597151087.25485 0.17851 -0.37372 1.9901 0.005409856014811376 0.0067298208834899375 0.7365003977872225 0.6763819978592261
1597151087.35511 0.17346 -0.3703 1.9373399999999998 -0.0008199820223782271 0.009479792161153166 0.7372938352679157 0.675505189947488
1597151087.45604 0.16876 -0.36765 1.84805 -0.006519845298294144 0.014309660462973805 0.7382224835909001 0.6743739985761639
1597151087.55572 0.16189 -0.36054 1.78125 -0.009469800067168719 0.016529651014815093 0.7392643921495766 0.6731457880903166
1597151087.65658 0.15987 -0.35613 1.69227 -0.007759813298810106 0.015789620101573653 0.7404021859155899 0.6719338332648773
1597151087.75662 0.14754 -0.3389 1.61397 0.0025799532609581113 0.008819840217694008 0.7412665710399335 0.6711478413273821
1597151087.85668 0.13786 -0.32687 1.54432 0.01271974621179554 -0.00020999581010039685 0.7419751958875921 0.6703066258404706
1597151087.95663 0.12873 -0.32218 1.4907599999999999 0.01793959070034964 -0.006139859916396144 0.7427730533061709 0.6692747302027316
1597151088.05621 0.12364 -0.31544 1.41969 0.01993963562941865 -0.008909837184459386 0.743366415957735 0.6685277835351828
1597151088.15578 0.12173 -0.31215 1.35253 0.021589488394557887 -0.009239781045192911 0.7440023693987476 0.6677641760128704
1597151088.25546 0.11806 -0.31663 1.30137 0.017919616673035973 -0.0031499326183071046 0.744454075032092 0.6674257227818716
1597151088.35580 0.11071 -0.32228 1.25365 0.007899778584553856 0.005759838562915217 0.7448491233261557 0.6671613007648911
1597151088.45536 0.10693 -0.32385 1.18082 -0.0032799119655563627 0.015919572710871126 0.7447800097397496 0.6671120943846394
1597151088.55536 0.104 -0.32673 1.1153499999999998 -0.00604987238715273 0.017439632137511336 0.7449042873781505 0.6669159324237631
1597151088.65560 0.10599 -0.32118 1.0601099999999999 -0.006099837510727711 0.01795952158896225 0.745020153933209 0.6667722383242841
1597151088.75565 0.10446 -0.31829 1.0091999999999999 -0.00804977562529122 0.0174895125076203 0.7453892234594197 0.6663514265124609
1597151088.85527 0.1037 -0.30897 0.9481799999999999 -0.003949895760663914 0.011249703115814944 0.745720320141141 0.6661524199699946
1597151088.95553 0.09864 -0.30043 0.90017 0.006599878076628562 0.0008099850366771421 0.7461562158239294 0.6657377014417373
1597151089.05543 0.09497 -0.30362 0.87738 0.010249722905049243 -0.0014499608012020872 0.7467698115377289 0.6650020220795947
1597151089.15566 0.09017 -0.29174 0.8305400000000001 0.0013699755859511204 0.007149872583613513 0.7473166822254387 0.6644281593644981
1597151089.25564 0.0866 -0.28604 0.78596 -0.004499879174016479 0.013489637790551626 0.7474799294616266 0.6641321674273433
1597151089.35581 0.07947 -0.28219 0.74963 -0.00597982997970517 0.013869605655269348 0.7478187377964403 0.6637311286002187
1597151089.45573 0.08182 -0.26869 0.70657 -0.003459919450552898 0.011479732743452967 0.7481825817640688 0.663384555923928
1597151089.55600 0.07689 -0.25915 0.68354 0.0005199886824394926 0.008059824577812142 0.7483937112010401 0.663205565322155
1597151089.65612 0.072 -0.2529 0.65489 0.005149867764938218 0.002769928875510458 0.7485407794411946 0.6630629742864529
1597151089.75609 0.06846 -0.24177 0.63137 0.010749767456020805 -0.0038999156352075483 0.7487838019598493 0.6627156638259225
1597151089.85645 0.06411 -0.24057 0.62115 0.013359648925062837 -0.007489803177299449 0.7490003172043839 0.6623925931475207
1597151089.95654 0.05983 -0.23985 0.6011 0.013019691401166919 -0.008409800666959585 0.7494722356574958 0.6618543124186135
1597151090.05654 0.06127 -0.23655 0.57496 0.012589677328187164 -0.008669777794708716 0.7498307819333714 0.6614530470433645
1597151090.15626 0.05911 -0.24028 0.54998 0.013149655542052342 -0.007939792015505365 0.7502703465130381 0.6609526862076299
1597151090.25687 0.0582 -0.24556 0.53105 0.013809721166591982 -0.007819842108816026 0.7506348438596867 0.6605266632426264
1597151090.35681 0.0499 -0.25629 0.5173300000000001 0.013179677724575735 -0.006889831526731927 0.7512116310343724 0.6598938639776003
1597151090.45672 0.04257 -0.26347 0.49768 0.009659742215348141 -0.003669902063180919 0.752139928022387 0.6589224156709637
1597151090.55710 0.03318 -0.27661 0.47009 0.007929755620592052 0.004309867178405011 0.7527368021383194 0.6582597137356035
1597151090.65724 0.02578 -0.29284 0.45144000000000006 0.009479788822044566 0.012109730235755236 0.753153222267859 0.6576653494179604
1597151090.75691 0.02851 -0.30766 0.45143 0.01290972930195177 0.012029747753871401 0.7538441929953028 0.6568162275291235
1597151090.85683 0.02877 -0.32594 0.44745999999999997 0.015339620473339255 0.010429741951559872 0.7546513287232683 0.6558637728848602
1597151090.95688 0.0266 -0.33817 0.42697000000000007 0.02239945371870435 0.011769712958444204 0.7557215693470367 0.6544040402943976
1597151091.05663 0.02766 -0.35898 0.42642 0.024889379251688652 0.021929453073102945 0.75629113788046 0.653393704172193
1597151091.15654 0.03464 -0.37582 0.42408999999999997 0.018219497115113736 0.024259330406841893 0.7571191024005057 0.6525719880544497
1597151091.25653 0.04606 -0.38815 0.40871 0.009439744725379002 0.021049430770045337 0.7580894993386731 0.65174237523443
1597151091.35659 0.05898 -0.40282 0.38348000000000004 0.003479932999233008 0.017339666151350682 0.7591653834361249 0.6506574725893509
1597151091.45676 0.06804 -0.41197 0.36283999999999994 -0.0028899387465189533 0.014339696064042149 0.7602838854596403 0.6494262351346956
1597151091.55680 0.0828 -0.4239 0.33245 -0.009099814517641093 0.017089651660053443 0.7611244859293783 0.6483167852991486
1597151091.65716 0.09987 -0.42828 0.31576000000000004 -0.006919790548375774 0.015369534787360641 0.7622269285403805 0.647090413549053
1597151091.75699 0.11129 -0.4378 0.31916 0.0007999771295007745 0.010549698395291462 0.7632881783990453 0.6459715323577565
1597151091.85722 0.12238 -0.44791 0.32762 -0.0028099354954396563 0.01048975919827829 0.7647924435114601 0.6441852121573761
1597151091.95726 0.13775 -0.448 0.30996 -0.008639793087641005 0.01675959862834065 0.7658316592789194 0.6427646065826252
1597151092.05834 0.14994 -0.44778 0.31162999999999996 -0.010109724740711406 0.01922947643559647 0.7666291268512757 0.6417225277056515
1597151092.15785 0.15612 -0.44474 0.3106 -0.014699528259284066 0.021729302658111755 0.7674853696791235 0.640529443978531
1597151092.25752 0.17169 -0.44298 0.29864 -0.027619252537854213 0.02643928447142888 0.7675792269390623 0.6398126846957011
1597151092.35738 0.17726 -0.43126 0.26835 -0.032339217803012035 0.023089441529732458 0.767651432617138 0.639634528994949
1597151092.45725 0.17665 -0.41367 0.26264999999999994 -0.034239198700849405 0.016799606839201803 0.7675820362959112 0.639815026424196
1597151092.55691 0.17696 -0.39044 0.23899 -0.03778903304580977 0.008009795043581274 0.7677503546330079 0.6395836341915835
1597151092.65686 0.17679 -0.35813 0.20159000000000002 -0.028659191201749264 -0.00425987978086015 0.7682183199173711 0.6395319516077722
1597151092.75676 0.16765 -0.33974 0.17689000000000002 -0.009309786594207827 -0.01290970407424522 0.7691123698392119 0.638915354311193
1597151092.85674 0.16181 -0.31988 0.16289 0.0030199221459006626 -0.00934975896164609 0.7700701474624639 0.6378835552549783
1597151092.95647 0.15024 -0.30481 0.15453999999999998 0.0029599182319083104 0.005129858287057307 0.7691487521746335 0.639042346379502
1597151093.05628 0.13909 -0.29767 0.18554 0.0038998839994806357 -0.00023999286150650084 0.7652672374262912 0.6437008533706859
1597151093.15665 0.13715 -0.28826 0.16149 0.0019799486731688597 -0.0027599284535081065 0.7594103135679934 0.6506031342106684
1597151093.25553 0.1447 -0.26968 0.16065 0.0016299528254470287 0.000269992185810244 0.7538181827822013 0.6570809825774494
1597151093.35465 0.14806 -0.25854 0.16085999999999998 0.0012399684148108442 0.0044698861404874795 0.7505008828095443 0.6608531663677766
1597151093.45410 0.15375 -0.24725 0.15875999999999998 0.001189971914197833 0.0063798494223379605 0.7502922915477109 0.6610743972748276
1597151093.55371 0.14711 -0.25 0.16068999999999997 0.001979960024614663 0.004499909146851505 0.7505048473099981 0.6608466575085082
1597151093.65316 0.14895 -0.24892 0.15957999999999997 0.002199937143633913 0.001009971143213751 0.7489686005501657 0.6626010682339565
1597151093.75224 0.14498 -0.2513 0.162 0.0018499561818093333 -0.004929883230443252 0.7500022353949385 0.6614143336941338
1597151093.85173 0.14158 -0.25541 0.15805 0.0023099489498838327 -0.006709851711567322 0.7492534414196794 0.6622453643073878
1597151093.95171 0.14276 -0.25852 0.15664999999999998 0.0021799408564999356 -0.00656982175559843 0.7498496559924801 0.6615720510329326
1597151094.05109 0.14711 -0.25257 0.15462 0.001839950349057759 -0.006429826491544234 0.7494897750664572 0.6619821364544765
1597151094.15076 0.15114 -0.25815 0.15349 0.0023499494665250235 -0.007329842378565288 0.7494238843372399 0.6620457633223653
1597151094.25066 0.15335 -0.25355 0.15131999999999998 0.00215995017084832 -0.007079836671113937 0.7498427014408893 0.6615747377460836
1597151094.35042 0.1578 -0.25833 0.14585 0.0024899372459064144 -0.007429812745817134 0.7494511115218798 0.662013315223865
1597151094.45072 0.1565 -0.2556 0.14828 0.0026499271758345126 -0.0075797916954058854 0.7499093913107832 0.6614918211646368
1597151094.55090 0.16128 -0.2603 0.14534 0.003069934660973481 -0.007649837184510468 0.7477440853711828 0.6639358691053237
1597151094.65127 0.15369 -0.25075 0.14436 0.0031299212836260575 -0.00773980534673025 0.7492511566078263 0.6622333450739155
1597151094.75117 0.16085 -0.24975 0.14331 0.0029399134095066163 -0.007459780283986176 0.748327959185128 0.663280464124401
1597151094.85176 0.1593 -0.25643 0.14596 0.0032699180810764105 -0.007929801340347377 0.7495312225293037 0.6619134175556295
1597151094.95115 0.16123 -0.24592 0.14446 0.0032999193988030744 -0.007989804847405023 0.7488317096344494 0.662703813325689
1597151095.05118 0.15862 -0.25432 0.14404999999999998 0.0036099021258699823 -0.008399772259642063 0.7490396915247006 0.6624620388771036
1597151095.15109 0.15676 -0.2462 0.14511 0.0035798884527716724 -0.00812974668185299 0.7491866557824206 0.6622993631395907
1597151095.25128 0.15817 -0.25159 0.14542 0.0035298885026432986 -0.008379735312224034 0.7487863483468352 0.6627490659764583
1597151095.35105 0.15668 -0.25008 0.14334 0.003439898092980539 -0.008319753527208746 0.7491578061916164 0.6623303784551339
1597151095.45103 0.15892 -0.24708 0.14682 0.00355990345797326 -0.008489769763537354 0.7488796909202738 0.6626420296237534
1597151095.55120 0.15676 -0.2542 0.14687 0.003569906315820829 -0.008379780091478583 0.7491103412803521 0.6623826172548227
1597151095.65107 0.16053 -0.24931 0.14978 0.003589902926567935 -0.008399772864392937 0.7490397454526396 0.6624620865717897
1597151095.75119 0.16215 -0.25442 0.14787 0.0036699005688774692 -0.008439771335511126 0.7488797100905549 0.6626420465864699
1597151095.85111 0.16213 -0.25147 0.14609 0.0035199115988822634 -0.008369789796205838 0.7491011866348526 0.6623933642657958
1597151095.95126 0.16434 -0.25306 0.14744 0.003659910733486889 -0.008499792687059715 0.7489217335348828 0.6625938391026632
1597151096.05080 0.16133 -0.25539 0.14819 0.0036098965420281286 -0.008309761846053672 0.7489885343336536 0.6625210124529963
1597151096.15099 0.16145 -0.25052 0.14794 0.003699890584568598 -0.008379752188833746 0.7489878504723584 0.6625204075405619
1597151096.25125 0.16233 -0.25508 0.14549 0.003569900810791477 -0.008359767724990684 0.7488991919378019 0.6626215891492616
1597151096.35128 0.16281 -0.25124 0.14714 0.003699908027719397 -0.008569786972312225 0.7490713795903577 0.6624235334817399
1597151096.45135 0.1649 -0.25284 0.146 0.003919893119103406 -0.008619764971089633 0.7489295794776777 0.6625819338566115
1597151096.55159 0.16505 -0.25568 0.14533 0.003669895380480704 -0.00839976054387954 0.7491286442199233 0.6623611177446345
1597151096.65161 0.16712 -0.25204 0.14318999999999998 0.0038899163424137638 -0.008699812899485794 0.7490138915059591 0.6624857524033725
1597151096.75169 0.16542 -0.2578 0.14376999999999998 0.003819879015269876 -0.008739723192004898 0.7490462759079073 0.662449018650742
1597151096.85194 0.16493 -0.25288 0.14193 0.0038298919529952975 -0.008799751745785539 0.749078867359994 0.662411312381899
1597151096.95211 0.16338 -0.25217 0.14087 0.0038698935300514035 -0.008769758723139743 0.7489193954513431 0.6625917705290332
1597151097.05198 0.16094 -0.25231 0.14049999999999999 0.0036199095184154813 -0.008719782044359943 0.7490612768106819 0.6624334421199826
1597151097.15204 0.16223 -0.24996 0.13852 0.003749902554048417 -0.008909768468419036 0.7489705370551265 0.6625327832492742
1597151097.25191 0.16049 -0.25284 0.13896999999999998 0.0038098782650951516 -0.008809718508002176 0.7489660687069861 0.6625388302680961
1597151097.35153 0.16183 -0.24863 0.13960999999999998 0.003949873464867941 -0.00891971425484102 0.749026004774514 0.6624687776557876
1597151097.45150 0.16278 -0.25026 0.13827 0.00402987304911046 -0.009049714911774111 0.7489264069804663 0.6625791271316602
1597151097.55163 0.16076 -0.24993 0.13738 0.0039699036575621145 -0.008879784503564633 0.7490218225844654 0.6624739229466815
1597151097.65132 0.16075 -0.24892 0.13419999999999999 0.003989889990873294 -0.009109748826279629 0.7488793519210553 0.6626317299378919
1597151097.75133 0.1577 -0.25018 0.13394 0.004109899778027974 -0.009149776878091475 0.748911737410825 0.6625938423160868
1597151097.85127 0.15414 -0.24293 0.13313 0.004569897744655101 -0.009339791014240404 0.748923242206125 0.6625751743175106
1597151097.95118 0.1546 -0.24431 0.13036 0.004589876668228503 -0.009739738289443491 0.7488498781124793 0.6626521942777738
1597151098.05119 0.15225 -0.24065 0.13047999999999998 0.004829849020796402 -0.00977969429055669 0.7489565879080928 0.6625292895918542
1597151098.15142 0.15052 -0.24208 0.12977 0.00474987383813904 -0.00971974183299189 0.7488401099850109 0.6626623989595748
1597151098.25082 0.14969 -0.24426 0.12878 0.004699857636653557 -0.009919699522468784 0.7489373139463932 0.6625499307058609
1597151098.35089 0.14809 -0.2398 0.12875999999999999 0.004759904089374876 -0.010029797902611347 0.7489649085840326 0.6625166504902382
1597151098.45088 0.14594 -0.24419 0.12819999999999998 0.0044698866098016885 -0.009729753179724928 0.7488410037172467 0.662663189839683
1597151098.55093 0.14708 -0.23979 0.12807 0.004589876114030782 -0.009899732794968351 0.7489097860743078 0.6625821161561641
1597151098.65102 0.14776 -0.24047 0.12752 0.00471988370043053 -0.009889756312978375 0.7488015492704214 0.6627036707519743
1597151098.75104 0.14716 -0.24074 0.12639999999999998 0.004889847637655243 -0.010029687485824557 0.7488466667506913 0.6626493525654396
1597151098.85135 0.14881 -0.24011 0.12370999999999999 0.004859839702774964 -0.010139665552703321 0.7488552997148386 0.6626381435063499
1597151098.95147 0.14883 -0.24134 0.12796 0.0050298703358894244 -0.010169737836181999 0.7488406957721976 0.6626529175912218
1597151099.05134 0.14917 -0.24024 0.12405 0.004869889090756381 -0.010179768160965086 0.7488929443446327 0.6625949097384162
1597151099.15126 0.14848 -0.23795 0.12557 0.00503987202516244 -0.010599730846571797 0.7488609845642158 0.6626231743558806
1597151099.25115 0.14977 -0.23904 0.12574 0.005029868633115478 -0.01050972551372638 0.7488804412207121 0.6626026945675904
1597151099.35100 0.14842 -0.23784 0.12836 0.005289857639415362 -0.01053971635528127 0.7488698464237752 0.6626121677893763
1597151099.45085 0.15029 -0.23961 0.12631 0.004839883343277735 -0.010349750537794333 0.7488119512286503 0.6626840271880488
1597151099.55091 0.14659 -0.24029 0.12768 0.004809877966767266 -0.010319738174020413 0.7488310011255025 0.6626631873216908
1597151099.65081 0.14751 -0.23954 0.12684 0.004839868579992844 -0.010419717066844098 0.7487596684560004 0.6627420041479457
1597151099.75066 0.14726 -0.23924 0.12647 0.004859869929994855 -0.01017972754883696 0.7488599574433223 0.6626322652491958
1597151099.85063 0.14799 -0.23836 0.12597999999999998 0.004879898320082 -0.010009791431151807 0.7488143973415993 0.6626861919504797
1597151099.95067 0.1475 -0.23964 0.12685 0.004879881291255626 -0.010099754311820046 0.7488417835593624 0.6626538801795833
1597151100.05075 0.14905 -0.24059 0.12656 0.004849883834548665 -0.01004975928602352 0.7489220616591498 0.6625641301227325
1597151100.15088 0.14936 -0.24223 0.1283 0.004529853320514938 -0.009829681708755374 0.7488257525535564 0.6626785420541388
1597151100.25134 0.1509 -0.23894 0.12922999999999998 0.004679867828827321 -0.010069715606045112 0.7488988492233668 0.6625912867648013
1597151100.35140 0.15144 -0.23967 0.12908999999999998 0.004619859083973447 -0.00991969742705987 0.7488671578781114 0.6626297883106069
1597151100.45132 0.15144 -0.23934 0.12696 0.004819876089085352 -0.010179738296035037 0.7488507483056738 0.6626429645629256
1597151100.55119 0.14991 -0.23628 0.12741 0.004869887810277876 -0.010289762950258593 0.7488827476626492 0.6626047352867197
1597151100.65109 0.15014 -0.23802 0.12627 0.00478988240264577 -0.010079752529993604 0.7488516147952688 0.662643731302139
1597151100.75097 0.14969 -0.23787 0.12481999999999999 0.004959851006825667 -0.010339689397293829 0.7489475017302862 0.6625300976960372
1597151100.85095 0.14966 -0.23898 0.12550999999999998 0.00482987290767197 -0.010149732921919355 0.7488602946371397 0.6626325636167347
1597151100.95086 0.14687 -0.23947 0.12489999999999998 0.00481985570797057 -0.010339690460667158 0.7488775808504483 0.6626101634382862
1597151101.05109 0.1479 -0.23805 0.12666 0.00499986608388025 -0.01033972306146436 0.7489099412400873 0.662572253703643
1597151101.15124 0.14983 -0.23917 0.12524 0.0048798489480776155 -0.010409677776534423 0.7488768191015012 0.6626094894394814
1597151101.25128 0.14804 -0.23803 0.12835 0.00513988651307266 -0.01028977280535363 0.7489334638065698 0.6625453712259567
1597151101.35121 0.14843 -0.23819 0.1293 0.005029883617384362 -0.010389759599328734 0.7488626726415112 0.6626246680364961
1597151101.45118 0.14836 -0.23897 0.13035 0.005109845659698226 -0.010309688601074112 0.7488673808398052 0.6626199858987148
1597151101.55097 0.1476 -0.23804 0.13133999999999998 0.005089845009962439 -0.010259687583932144 0.7488771960630393 0.6626098229767009


==> fig/stara_voda/NS.txt <==
# timestamp x y z qx qy qz qw
1597151012.048988 0.00000 0.00000 -0.10000 0.000000000 0.000000000 0.000000000 1.000000000
1597151012.148926 0.00366 0.00011 -0.09579 0.000037315 -0.000160220 -0.000158587 0.999999974
1597151012.249032 0.00257 0.00143 -0.09361 0.000082599 -0.000083259 -0.000100455 0.999999988
1597151012.349128 0.00165 0.00303 -0.09545 0.000030794 -0.000167688 -0.000140869 0.999999976
1597151012.449151 0.00132 0.00349 -0.09443 0.000044490 0.000056270 -0.000196787 0.999999978
1597151012.549134 0.00089 0.00311 -0.09379 0.000029957 0.000069236 -0.000128654 0.999999989
1597151012.649034 0.00027 0.00450 -0.09662 -0.000051600 0.000051290 -0.000166427 0.999999984
1597151012.749059 0.00382 0.00386 -0.09371 0.000028294 0.000069306 -0.000327913 0.999999943
1597151012.849018 0.00385 0.00504 -0.09630 -0.000043722 0.000059539 -0.000296072 0.999999953
1597151012.949051 0.00379 0.00337 -0.09571 -0.000083894 0.000213634 -0.000210482 0.999999952
1597151013.048969 0.00252 0.00368 -0.09345 -0.000016737 0.000243580 -0.000343506 0.999999911
1597151013.148986 0.00189 0.00454 -0.09491 -0.000064373 0.000270030 -0.000255970 0.999999929
1597151013.24901 0.00368 0.00158 -0.09419 -0.000075146 0.000147082 -0.000396912 0.999999908
1597151013.349022 0.00261 0.00284 -0.09693 -0.000121919 0.000282105 -0.000397959 0.999999874
1597151013.448986 0.00295 0.00415 -0.09608 -0.000108082 0.000300242 -0.000459578 0.999999843
1597151013.548959 0.00517 0.00251 -0.09340 -0.000086320 0.000269352 -0.000517009 0.999999826
1597151013.648923 0.00586 0.00233 -0.09342 -0.000097431 0.000270104 -0.000428241 0.999999867
1597151013.74905 0.00492 0.00076 -0.09568 -0.000166884 0.000361790 -0.000405862 0.999999838
1597151013.849086 0.00533 0.00290 -0.09410 -0.000130888 0.000431193 -0.000496229 0.999999775
1597151013.94906 0.00495 0.00187 -0.09399 -0.000148694 0.000535101 -0.000550405 0.999999694
1597151014.049051 0.00496 0.00092 -0.09272 -0.000105553 0.000487801 -0.000493647 0.999999754
1597151014.149079 0.00400 0.00161 -0.09504 -0.000185809 0.000567944 -0.000460060 0.999999716
1597151014.248982 0.00459 0.00417 -0.09371 -0.000143154 0.000542371 -0.000418432 0.999999755
1597151014.348921 0.00406 0.00308 -0.09214 -0.000095265 0.000530735 -0.000520401 0.999999719
1597151014.448866 0.00588 0.00342 -0.09195 -0.000110478 0.000605070 -0.000521997 0.999999675
1597151014.548883 0.00376 0.00369 -0.09272 -0.000112033 0.000546959 -0.000506834 0.999999716
1597151014.648939 0.00407 0.00270 -0.09381 -0.000154561 0.000540780 -0.000464639 0.999999734
1597151014.749006 0.00402 0.00329 -0.09544 -0.000201239 0.000619793 -0.000488983 0.999999668
1597151014.849115 0.00303 0.00147 -0.09469 -0.000208266 0.000775857 -0.000531796 0.999999536
1597151014.949214 0.00368 0.00268 -0.09420 -0.000189082 0.000662473 -0.000583130 0.999999593
1597151015.049155 0.00423 -0.00101 -0.09542 -0.000283987 0.000857933 -0.000619139 0.999999400
1597151015.149125 0.00405 0.00207 -0.09340 -0.000239207 0.000907545 -0.000584306 0.999999389
1597151015.249159 0.00474 0.00103 -0.09412 -0.000240960 0.000768834 -0.000518760 0.999999541
1597151015.349225 0.00383 0.00192 -0.09549 -0.000253040 0.000893681 -0.000553295 0.999999416
1597151015.449253 0.00357 0.00113 -0.09363 -0.000247156 0.000919188 -0.000667592 0.999999324
1597151015.549241 0.00313 0.00087 -0.09540 -0.000306061 0.000963337 -0.000528205 0.999999350
1597151015.649279 0.00467 0.00004 -0.09583 -0.000338310 0.000964010 -0.000609019 0.999999293
1597151015.749369 0.00420 0.00036 -0.09401 -0.000294198 0.000934450 -0.000603769 0.999999338
1597151015.849553 0.00276 0.00166 -0.09384 -0.000272725 0.001163920 -0.001145420 0.999998629
1597151015.949612 0.00606 -0.00135 -0.09518 -0.000349507 0.000840950 -0.000714185 0.999999330
1597151016.049789 0.00347 -0.00051 -0.09563 -0.000389348 0.000746860 0.000184393 0.999999628
1597151016.149986 -0.01045 0.00485 -0.08971 -0.000148844 -0.000705920 0.000267560 0.999999704
1597151016.250075 -0.02858 0.00523 -0.09268 0.000193840 -0.014042879 -0.001561270 0.999900156
1597151016.3501 -0.03053 0.00041 -0.08260 0.004254808 -0.035648602 -0.002963720 0.999350934
1597151016.450059 -0.05770 -0.00632 -0.06043 0.008119711 -0.040454567 -0.005199174 0.999134859
1597151016.549865 -0.08547 -0.00575 -0.03749 0.008964010 -0.034242755 -0.008310352 0.999338791
1597151016.64966 -0.12117 0.00251 -0.02225 0.008027003 -0.026278413 -0.011430757 0.999557077
1597151016.749683 -0.16706 0.00975 -0.01178 0.006991325 -0.017408582 -0.014091525 0.999724708
1597151016.849669 -0.21796 0.01270 0.00450 0.005968307 -0.010543521 -0.016491286 0.999790604
1597151016.949936 -0.26875 0.00824 0.00807 0.006158275 -0.004036628 -0.018108607 0.999808912
1597151017.050285 -0.33133 0.01152 0.02488 0.006792074 0.006429224 -0.019872740 0.999758774
1597151017.150353 -0.38591 0.01484 0.05586 0.006827405 0.014902252 -0.020705511 0.999651235
1597151017.250768 -0.43886 0.01914 0.06505 0.009243901 0.024236105 -0.021029057 0.999442315
1597151017.351605 -0.49361 0.02148 0.09285 0.011733094 0.033312177 -0.021403351 0.999146901
1597151017.452814 -0.53981 0.02749 0.12320 0.012679015 0.040840427 -0.021296458 0.998858230
1597151017.553682 -0.58037 0.02818 0.15595 0.011385533 0.047884253 -0.020485539 0.998577894
1597151017.654522 -0.61149 0.03466 0.19344 0.009471320 0.052379929 -0.018925317 0.998402959
1597151017.75575 -0.63655 0.03371 0.22839 0.008003392 0.053545280 -0.016918186 0.998390016
1597151017.856006 -0.65127 0.03561 0.26491 0.008603110 0.056595429 -0.015273333 0.998243292
1597151017.955932 -0.65495 0.03524 0.31318 0.008923712 0.054336611 -0.013499463 0.998391539
1597151018.055824 -0.65199 0.03435 0.36724 0.008406124 0.050146419 -0.011642503 0.998638636
1597151018.155791 -0.64376 0.03862 0.41319 0.010546142 0.048946729 -0.009826680 0.998697368
1597151018.256082 -0.61901 0.03774 0.47778 0.010599594 0.047216166 -0.008241743 0.998794451
1597151018.355973 -0.59480 0.03868 0.53011 0.010914465 0.042541002 -0.006630604 0.999013099
1597151018.455772 -0.56332 0.03807 0.58818 0.009541487 0.032940162 -0.005195159 0.999398277
1597151018.555445 -0.53247 0.04324 0.63551 0.009927577 0.025123975 -0.004073406 0.999626749
1597151018.655465 -0.49074 0.04249 0.67857 0.010769252 0.016038758 -0.003465843 0.999807366
1597151018.755703 -0.45259 0.04083 0.73938 0.009768157 0.008089018 -0.002798833 0.999915655
1597151018.855904 -0.41909 0.03891 0.79351 0.009053352 0.002929122 -0.002414491 0.999951812
1597151018.956259 -0.38428 0.04214 0.85451 0.009721048 -0.002424039 -0.002173765 0.999947449
1597151019.056219 -0.35657 0.04414 0.91805 0.009506732 -0.006892035 -0.002365084 0.999928262
1597151019.156691 -0.32910 0.04750 0.97891 0.009433806 -0.011255643 -0.002648876 0.999888642
1597151019.256345 -0.30520 0.04892 1.04385 0.009642820 -0.014153442 -0.003339362 0.999847761
1597151019.35619 -0.28861 0.05110 1.11447 0.010627264 -0.013964729 -0.003646147 0.999839364
1597151019.456286 -0.27584 0.04737 1.17519 0.012566230 -0.013586251 -0.003802324 0.999821507
1597151019.556516 -0.27048 0.04817 1.25485 0.014326550 -0.012209336 -0.003637915 0.999816207
1597151019.657474 -0.27206 0.04664 1.33896 0.013214053 -0.008490102 -0.003398684 0.999870870
1597151019.757862 -0.27421 0.04417 1.39709 0.013089960 -0.005693927 -0.003522886 0.999891905
1597151019.85828 -0.27715 0.04061 1.47483 0.013181681 -0.005519200 -0.003261373 0.999892567
1597151019.958595 -0.28843 0.03205 1.54549 0.011842243 -0.000550932 -0.003401893 0.999923940
1597151020.059071 -0.29565 0.02251 1.60761 0.009873895 0.005528377 -0.003615458 0.999929433
1597151020.159084 -0.30527 0.01835 1.66126 0.009285076 0.009806580 -0.003513658 0.999902632
1597151020.259029 -0.31242 0.01393 1.70462 0.009645293 0.014040094 -0.003016868 0.999850360
1597151020.358819 -0.32380 0.00745 1.76234 0.008965060 0.019633257 -0.002373932 0.999764236
1597151020.4588 -0.33152 0.00329 1.80615 0.006905777 0.020964337 -0.001400349 0.999755393
1597151020.558591 -0.33816 -0.00222 1.83363 0.004844764 0.023921438 -0.000266646 0.999702067
1597151020.658741 -0.34193 -0.00805 1.86439 0.004762900 0.024516379 0.000643646 0.999687875
1597151020.758193 -0.34169 -0.00878 1.89172 0.003900055 0.023958816 0.001703766 0.999703887
1597151020.857988 -0.33948 -0.01223 1.90569 0.004349270 0.023820879 0.003025964 0.999702202
1597151020.957755 -0.33154 -0.01662 1.91658 0.006177619 0.023309702 0.004287927 0.999700009
1597151021.057364 -0.32562 -0.01511 1.94616 0.006651291 0.022054838 0.006195322 0.999715441
1597151021.156873 -0.31488 -0.01778 1.95373 0.007380926 0.019393971 0.007946589 0.999753093
1597151021.256491 -0.30331 -0.01653 1.98357 0.007194181 0.015075769 0.009367310 0.999816592
1597151021.356458 -0.29057 -0.01512 1.99470 0.006402053 0.012663941 0.011069477 0.999838039
1597151021.456053 -0.27497 -0.01729 1.99581 0.005761835 0.010531566 0.012916758 0.999844510
1597151021.556217 -0.26228 -0.01930 1.99208 0.006747503 0.008377361 0.014726385 0.999833698
1597151021.656195 -0.25053 -0.01816 2.00165 0.006835110 0.007514128 0.016178179 0.999817526
1597151021.75594 -0.23755 -0.02038 1.98736 0.007128269 0.006476474 0.017679142 0.999797325
1597151021.856023 -0.22877 -0.02083 1.98264 0.007933784 0.003451306 0.019098869 0.999780164
1597151021.956082 -0.22123 -0.02142 1.97450 0.008474420 0.002306855 0.020124405 0.999758906
1597151022.055927 -0.21360 -0.02102 1.97241 0.008712551 0.002413677 0.020652784 0.999745832
1597151022.155936 -0.20713 -0.02605 1.95876 0.009689417 0.002915990 0.020033520 0.999748103
1597151022.25595 -0.20778 -0.02756 1.96845 0.009048789 0.003065560 0.018584644 0.999781643
1597151022.355855 -0.20488 -0.02425 1.96392 0.007459737 0.002135104 0.016355813 0.999836127
1597151022.455717 -0.20391 -0.02954 1.94138 0.007920633 0.001362988 0.013661384 0.999874378
1597151022.555522 -0.20617 -0.03324 1.94707 0.008859132 0.000637421 0.010723453 0.999903054
1597151022.655195 -0.20518 -0.03177 1.94612 0.008360320 0.002602941 0.007354007 0.999934622
1597151022.75506 -0.20529 -0.03351 1.94258 0.008027194 0.003947045 0.003589205 0.999953550
1597151022.85486 -0.20622 -0.03741 1.94927 0.007950882 0.004616056 0.000143973 0.999957726
1597151022.954744 -0.20698 -0.03575 1.94600 0.005829416 0.005208767 -0.002777084 0.999965587
1597151023.054476 -0.20908 -0.04026 1.94559 0.003830815 0.006629495 -0.004722178 0.999959537
1597151023.154782 -0.20690 -0.04609 1.92337 0.003719329 0.006463173 -0.005162167 0.999958872
1597151023.25438 -0.20862 -0.04685 1.92793 0.004097988 0.008619280 -0.004305161 0.999945189
1597151023.354137 -0.20909 -0.04827 1.91716 0.003963485 0.007933730 -0.002529999 0.999957472
1597151023.454527 -0.21384 -0.04760 1.92617 0.004397685 0.006727544 -0.000444186 0.999967601
1597151023.554922 -0.22047 -0.04611 1.91923 0.003548421 0.006245873 0.001486525 0.999973094
1597151023.656046 -0.22260 -0.04473 1.91530 0.003890295 0.008476378 0.002805963 0.999952570
1597151023.756353 -0.22875 -0.04369 1.91762 0.003767202 0.009486971 0.003120512 0.999943032
1597151023.856815 -0.23272 -0.04466 1.90806 0.005334749 0.011127470 0.003224770 0.999918657
1597151023.956686 -0.23603 -0.04087 1.90616 0.005966658 0.012506685 0.002284182 0.999901377
1597151024.056275 -0.23706 -0.04099 1.91137 0.006161073 0.012765272 0.001075263 0.999898961
1597151024.15591 -0.23677 -0.03829 1.90462 0.005867136 0.012840233 -0.000271037 0.999900311
1597151024.255865 -0.23659 -0.03941 1.89636 0.006006382 0.013718891 -0.001401428 0.999886869
1597151024.356544 -0.23468 -0.03682 1.89151 0.006968701 0.016764003 -0.002501491 0.999832060
1597151024.457237 -0.23255 -0.03780 1.89905 0.007730506 0.015221454 -0.004400863 0.999844577
1597151024.557368 -0.23112 -0.03488 1.90166 0.006695792 0.012044640 -0.007068535 0.999880057
1597151024.657494 -0.22576 -0.03360 1.90309 0.006166815 0.008534410 -0.010178467 0.999892761
1597151024.756984 -0.21852 -0.03842 1.90099 0.007141982 0.009656466 -0.013510345 0.999836594
1597151024.856782 -0.20961 -0.03667 1.90438 0.006790646 0.010506215 -0.016413983 0.999787021
1597151024.956138 -0.20260 -0.03442 1.90095 0.006299295 0.009443288 -0.018972997 0.999755554
1597151025.056077 -0.19640 -0.03727 1.90567 0.007011745 0.008640532 -0.021151701 0.999714350
1597151025.156415 -0.18383 -0.03506 1.91563 0.005959616 0.008750267 -0.022960085 0.999680324
1597151025.256725 -0.17721 -0.03074 1.90981 0.004404467 0.006978798 -0.023915185 0.999679929
1597151025.357394 -0.17099 -0.03379 1.89867 0.004811500 0.004466335 -0.024213310 0.999685259
1597151025.457909 -0.16355 -0.03445 1.91076 0.006216797 0.004211840 -0.023657211 0.999691927
1597151025.557948 -0.15582 -0.03378 1.90476 0.006033434 0.004170569 -0.022593063 0.999717839
1597151025.657432 -0.15121 -0.03055 1.90746 0.005925213 0.003036177 -0.020999828 0.999757311
1597151025.756658 -0.15097 -0.02747 1.90810 0.005607738 0.003381676 -0.019233477 0.999793574
1597151025.855857 -0.14299 -0.02223 1.90990 0.004705327 0.005362207 -0.016648985 0.999835946
1597151025.955584 -0.14154 -0.02237 1.89347 0.005208665 0.005123888 -0.013359282 0.999884066
1597151026.055341 -0.14176 -0.02287 1.90012 0.007648531 0.003530725 -0.010049787 0.999914014
1597151026.155494 -0.13777 -0.02095 1.90058 0.007951270 0.004190857 -0.006897847 0.999935815
1597151026.255713 -0.14040 -0.01483 1.90538 0.007524623 0.002867715 -0.003481883 0.999961516
1597151026.356034 -0.14293 -0.00514 1.90204 0.006124347 0.000497382 -0.000202058 0.999981102
1597151026.457141 -0.14709 -0.00045 1.90054 0.005813193 0.002786522 0.003183265 0.999974154
1597151026.557688 -0.14188 -0.00012 1.89133 0.006468075 0.007568508 0.006367948 0.999930163
1597151026.657903 -0.14893 0.00226 1.89267 0.007198568 0.010241282 0.008894186 0.999882088
1597151026.75761 -0.15693 0.00345 1.89016 0.007650971 0.011171757 0.010702185 0.999851048
1597151026.857584 -0.16101 0.00303 1.88554 0.009487548 0.011050663 0.011653785 0.999826014
1597151026.957339 -0.16752 0.00364 1.89410 0.011493332 0.009419311 0.011754586 0.999820489
1597151027.057209 -0.17002 0.00509 1.90264 0.011828149 0.009617993 0.011821967 0.999813898
1597151027.157072 -0.16887 0.00855 1.92262 0.011007042 0.011330395 0.011804526 0.999805541
1597151027.257445 -0.16514 0.01209 1.91047 0.008445491 0.011240375 0.011703975 0.999832658
1597151027.357919 -0.16320 0.01028 1.91008 0.008590127 0.011613902 0.011380326 0.999830893
1597151027.458135 -0.15857 0.00871 1.91052 0.008181339 0.010146642 0.011204350 0.999852276
1597151027.558222 -0.15611 0.00641 1.91470 0.007800017 0.008874370 0.010945660 0.999870291
1597151027.658388 -0.15462 0.00353 1.91860 0.008072891 0.006336561 0.011039392 0.999886398
1597151027.758476 -0.15434 0.00125 1.92145 0.007819023 0.005887713 0.011141905 0.999890022
1597151027.858831 -0.14743 0.00023 1.92767 0.008117968 0.007427433 0.011103234 0.999877818
1597151027.958453 -0.14110 0.00353 1.92564 0.005608704 0.010392773 0.011089019 0.999868775
1597151028.058881 -0.13908 0.00100 1.92289 0.005295844 0.008934624 0.011056574 0.999884933
1597151028.158825 -0.13850 0.00045 1.91733 0.005469317 0.007233377 0.010816421 0.999900380
1597151028.258876 -0.14113 -0.00352 1.91690 0.006806140 0.005119284 0.010314089 0.999910540
1597151028.358882 -0.14187 -0.00572 1.93045 0.007957595 0.004702709 0.009004087 0.999916740
1597151028.459067 -0.14115 -0.00600 1.93922 0.007648585 0.003790411 0.007039347 0.999938788
1597151028.558868 -0.14040 -0.00344 1.94386 0.007710057 0.004384707 0.004799119 0.999949148
1597151028.658478 -0.13972 -0.00567 1.95307 0.007584347 0.004832694 0.002506849 0.999956418
1597151028.758267 -0.13565 -0.00499 1.96733 0.007158140 0.006472167 0.000738969 0.999953162
1597151028.858101 -0.13485 -0.00315 1.97977 0.006965056 0.007480537 -0.001103059 0.999947155
1597151028.957974 -0.13366 -0.00581 2.00906 0.006438420 0.009089228 -0.003031696 0.999933369
1597151029.057573 -0.13554 -0.00676 2.03875 0.006027315 0.008067222 -0.004592387 0.999938749
1597151029.157711 -0.13483 -0.01063 2.06847 0.006030450 0.007677809 -0.005567632 0.999936841
1597151029.257558 -0.13279 -0.01000 2.10129 0.007232020 0.007680025 -0.005986445 0.999926436
1597151029.357662 -0.13032 -0.01060 2.16294 0.009026788 0.008422380 -0.005708910 0.999907490
1597151029.458105 -0.13212 -0.00990 2.23653 0.007828429 0.009705508 -0.004835855 0.999910563
1597151029.558061 -0.12768 -0.01243 2.30158 0.006802465 0.006622968 -0.003591633 0.999948480
1597151029.658083 -0.13061 -0.01134 2.34637 0.006256944 0.006062308 -0.002040837 0.999959966
1597151029.758198 -0.13019 -0.00808 2.39779 0.007113149 0.007096962 -0.000260539 0.999949483
1597151029.858546 -0.13170 -0.00570 2.45880 0.008035035 0.009718119 0.001375718 0.999919549
1597151029.958668 -0.13260 -0.00476 2.51327 0.006955528 0.009996746 0.003185927 0.999920765
1597151030.058676 -0.13669 0.00108 2.56998 0.006819053 0.010807830 0.004883355 0.999906418
1597151030.159283 -0.13815 0.00258 2.59534 0.006400954 0.009916045 0.006620698 0.999908429
1597151030.259515 -0.13864 0.00613 2.64612 0.007347971 0.008901399 0.007938851 0.999901869
1597151030.359337 -0.14138 0.00855 2.67716 0.007024698 0.010111981 0.009329719 0.999880672
1597151030.45917 -0.14131 0.01024 2.68870 0.007974301 0.012517073 0.010158830 0.999838253
1597151030.559179 -0.13970 0.01169 2.70855 0.007945302 0.012339945 0.011384134 0.999827485
1597151030.658833 -0.14103 0.01283 2.71597 0.008657147 0.010786295 0.011974191 0.999832650
1597151030.758177 -0.13938 0.01491 2.73644 0.009212721 0.011008976 0.012495403 0.999818880
1597151030.857879 -0.13605 0.01480 2.75472 0.010199501 0.012761718 0.012741680 0.999785356
1597151030.957867 -0.13231 0.01775 2.76296 0.010036894 0.012527490 0.012883716 0.999788144
1597151031.057705 -0.13016 0.01902 2.77485 0.010065780 0.009958732 0.012922295 0.999816242
1597151031.158187 -0.12351 0.02182 2.78846 0.009895870 0.009961045 0.012987887 0.999817065
1597151031.258445 -0.11880 0.02281 2.78805 0.008868705 0.008054478 0.012920737 0.999844751
1597151031.358665 -0.11371 0.02281 2.80197 0.009268891 0.006012752 0.013143864 0.999852576
1597151031.458828 -0.10988 0.02233 2.80150 0.009354338 0.007559397 0.013123132 0.999841555
1597151031.558853 -0.10291 0.02163 2.80684 0.010308832 0.009739144 0.012965660 0.999815367
1597151031.658818 -0.09647 0.01937 2.81303 0.011422207 0.007682638 0.012552368 0.999826459
1597151031.758673 -0.09327 0.01733 2.83158 0.011848126 0.006664397 0.012498409 0.999829484
1597151031.858603 -0.08834 0.01844 2.83441 0.010287856 0.004778169 0.012571873 0.999856628
1597151031.958528 -0.08362 0.01657 2.84858 0.008946549 0.002121709 0.012739370 0.999876575
1597151032.058224 -0.08221 0.01312 2.83111 0.008016298 0.002729932 0.013011463 0.999879487
1597151032.158263 -0.07846 0.01099 2.83443 0.008870736 0.002760497 0.013373912 0.999867405
1597151032.258084 -0.07845 0.00885 2.82334 0.008346753 0.003919360 0.013814995 0.999862049
1597151032.358207 -0.07923 0.00535 2.82915 0.008779991 0.003779999 0.014385451 0.999850830
1597151032.458155 -0.07963 0.00557 2.84907 0.008801418 0.005203405 0.014796363 0.999838251
1597151032.558235 -0.08417 0.00269 2.84360 0.008466122 0.008453376 0.014965452 0.999816433
1597151032.658318 -0.08714 0.00351 2.83607 0.007689476 0.007223803 0.014372216 0.999841051
1597151032.758527 -0.09007 -0.00153 2.83495 0.008194065 0.007561718 0.013649297 0.999844675
1597151032.858767 -0.08854 -0.00058 2.85197 0.007323338 0.010045749 0.012604312 0.999843279
1597151032.959033 -0.09012 -0.00088 2.84799 0.006323698 0.010933804 0.011639102 0.999852486
1597151033.059034 -0.09311 -0.00577 2.84642 0.007176539 0.012169477 0.010628183 0.999843709
1597151033.158903 -0.09154 -0.00338 2.85297 0.006581379 0.011183969 0.009109889 0.999874299
1597151033.259167 -0.09000 -0.00552 2.86147 0.007151701 0.012619985 0.007482295 0.999866793
1597151033.358868 -0.08622 -0.00738 2.85968 0.008256027 0.014369560 0.006087223 0.999844138
1597151033.45884 -0.08284 -0.00603 2.86565 0.008251739 0.013711882 0.004794625 0.999860443
1597151033.558703 -0.07811 -0.00735 2.85767 0.008000503 0.010962783 0.003720189 0.999900980
1597151033.65869 -0.07131 -0.00372 2.86852 0.007565886 0.008673667 0.002608548 0.999930358
1597151033.758678 -0.06400 -0.00269 2.87514 0.007012062 0.007688652 0.002003362 0.999943850
1597151033.858632 -0.05650 -0.00333 2.86862 0.007792320 0.008528455 0.001692086 0.999931839
1597151033.958706 -0.04982 -0.00544 2.86623 0.008760405 0.008217099 0.001971212 0.999925922
1597151034.0586 -0.04217 -0.00436 2.86320 0.009362071 0.006886415 0.002101360 0.999930254
1597151034.158496 -0.03668 -0.00482 2.86544 0.010000285 0.004146520 0.002420960 0.999938468
1597151034.25814 -0.03241 -0.00463 2.87965 0.009339456 0.003475720 0.002874267 0.999946215
1597151034.358935 -0.02549 -0.00215 2.88426 0.008654168 0.004628862 0.003475900 0.999945797
1597151034.458695 -0.02457 -0.00030 2.88746 0.008409568 0.004950858 0.003844166 0.999944994
1597151034.558995 -0.02374 0.00061 2.88630 0.008329661 0.002990522 0.004093521 0.999952457
1597151034.65912 -0.02502 0.00204 2.89096 0.008417112 0.002225178 0.003903526 0.999954481
1597151034.759192 -0.02234 0.00006 2.89299 0.009168086 0.002794590 0.003834329 0.999946716
1597151034.859047 -0.02321 -0.00094 2.89860 0.009171074 0.004250279 0.003472705 0.999942882
1597151034.958994 -0.02376 -0.00123 2.88580 0.010279582 0.006201698 0.003255271 0.999922633
1597151035.058765 -0.02367 -0.00061 2.89767 0.010088141 0.007543773 0.003027415 0.999916074
1597151035.159372 -0.02351 0.00195 2.90182 0.009381521 0.007372708 0.002956810 0.999924441
1597151035.259088 -0.02577 0.00479 2.90360 0.009109315 0.006621210 0.002747914 0.999932812
1597151035.358762 -0.02812 0.00495 2.90916 0.008531872 0.006016935 0.002558184 0.999942228
1597151035.458754 -0.02664 0.00465 2.91928 0.008754310 0.006952129 0.002348219 0.999934756
1597151035.558744 -0.02863 0.00378 2.91890 0.008655535 0.006480438 0.002583547 0.999938204
1597151035.658691 -0.03209 0.00237 2.91566 0.008614145 0.005912319 0.002763907 0.999941599
1597151035.758721 -0.03286 -0.00069 2.90994 0.009476644 0.006397141 0.003070009 0.999929920
1597151035.859003 -0.03204 -0.00035 2.92101 0.009434645 0.007673028 0.002997506 0.999921560
1597151035.958731 -0.03414 -0.00417 2.91906 0.009911387 0.007586251 0.002957117 0.999917731
1597151036.058264 -0.03684 -0.00447 2.91953 0.009484061 0.006612252 0.002668459 0.999929603
1597151036.157806 -0.03725 -0.00456 2.91980 0.009001414 0.005823214 0.002444869 0.999939542
1597151036.257453 -0.03727 -0.00541 2.92063 0.008493387 0.007232814 0.001831855 0.999936094
1597151036.357675 -0.03822 -0.00685 2.92204 0.008355557 0.007624332 0.001089914 0.999935431
1597151036.457847 -0.03829 -0.00812 2.91659 0.008055706 0.007120577 0.000314405 0.999942150
1597151036.557923 -0.03982 -0.01392 2.91996 0.008065037 0.005123894 -0.000491380 0.999954229
1597151036.657842 -0.03536 -0.01590 2.92311 0.007755532 0.005475663 -0.001143042 0.999954280
1597151036.757701 -0.03373 -0.01828 2.92454 0.007847739 0.007057329 -0.001624194 0.999942983
1597151036.85754 -0.03213 -0.02218 2.92353 0.008122836 0.006509569 -0.001635892 0.999944483
1597151036.957374 -0.03409 -0.02428 2.93165 0.007354106 0.006952157 -0.001540109 0.999947605
1597151037.057298 -0.03145 -0.02486 2.93564 0.006885323 0.007511797 -0.001117600 0.999947457
1597151037.157214 -0.03146 -0.02918 2.93675 0.006480404 0.006201259 -0.000769384 0.999959478
1597151037.256529 -0.03226 -0.03150 2.94761 0.006816862 0.004963831 -0.000287264 0.999964403
1597151037.356179 -0.03111 -0.03684 2.93819 0.007548658 0.004883694 0.000096623 0.999959578
1597151037.456265 -0.03048 -0.03579 2.95128 0.007648713 0.005729597 0.000508963 0.999954204
1597151037.556346 -0.03025 -0.03867 2.95526 0.007197140 0.006909249 0.001133213 0.999949588
1597151037.656386 -0.03245 -0.04740 2.91049 0.011084248 0.008565433 0.001675376 0.999900478
1597151037.756242 -0.03473 -0.05403 2.82441 0.032071952 0.007155789 0.001364372 0.999459015
1597151037.856335 -0.03486 -0.06349 2.90807 0.050405804 0.005922342 0.000654260 0.998711046
1597151037.956512 -0.03385 -0.07886 2.95665 0.052107023 0.006808334 -0.000212847 0.998618275
1597151038.05672 -0.03130 -0.10865 2.97290 0.052489285 0.007894950 -0.000642549 0.998590072
1597151038.157066 -0.02972 -0.14450 2.98571 0.053031514 0.007997242 -0.000778347 0.998560512
1597151038.257172 -0.02926 -0.19314 2.98568 0.055252929 0.008458435 -0.000718682 0.998436304
1597151038.357703 -0.02768 -0.25425 3.00916 0.061086883 0.008236045 -0.000517796 0.998098338
1597151038.457506 -0.02531 -0.31906 3.02424 0.065104578 0.006704628 -0.000549536 0.997855771
1597151038.557458 -0.02199 -0.39455 3.06415 0.064653138 0.007288406 -0.000084606 0.997881177
1597151038.657519 -0.01778 -0.48082 3.11764 0.057865196 0.007130259 0.000551451 0.998298790
1597151038.757733 -0.01588 -0.57437 3.13170 0.044594113 0.006218843 0.001434029 0.998984802
1597151038.857969 -0.01322 -0.67392 3.14949 0.033283918 0.010358074 0.002468741 0.999389212
1597151038.957871 -0.00894 -0.77405 3.13078 0.022096267 0.007978718 0.003781191 0.999716859
1597151039.057776 -0.00784 -0.87927 3.12782 0.015342675 0.004919138 0.004819753 0.999858577
1597151039.157642 -0.00820 -0.98234 3.08562 0.014195747 0.004605373 0.005431648 0.999873876
1597151039.257501 -0.00641 -1.09085 3.07219 0.015580709 0.003192546 0.005722899 0.999857139
1597151039.357328 -0.00576 -1.19263 3.09263 0.014382491 0.005160257 0.005684519 0.999867092
1597151039.456841 -0.00230 -1.30012 3.13924 0.002938364 0.006389378 0.005837683 0.999958231
1597151039.556856 -0.00601 -1.39861 3.09265 -0.005439507 0.005539069 0.006143802 0.999950991
1597151039.656918 -0.00426 -1.49984 3.04053 -0.005209039 0.004583120 0.006361227 0.999955697
1597151039.757147 -0.00659 -1.59723 3.01764 -0.001178015 0.003343602 0.006159397 0.999974747
1597151039.857404 -0.00927 -1.68381 3.01932 0.001975450 0.005507037 0.005901372 0.999965471
1597151039.957493 -0.00985 -1.77516 3.00708 0.002055142 0.007226398 0.005476560 0.999956780
1597151040.057511 -0.01164 -1.86231 2.99241 0.002766899 0.004036673 0.005029689 0.999975376
1597151040.157599 -0.01618 -1.94817 2.99870 0.001322002 0.003772025 0.004556540 0.999981631
1597151040.257403 -0.01623 -2.02651 2.98544 0.000889207 0.007040189 0.004136203 0.999966268
1597151040.358181 -0.01917 -2.10227 2.99207 -0.001027055 0.008658593 0.003803460 0.999954753
1597151040.457626 -0.02226 -2.17876 2.94973 -0.000769717 0.008360548 0.003935271 0.999957010
1597151040.557579 -0.02770 -2.25285 2.91850 0.002940832 0.009280265 0.003677501 0.999945851
1597151040.657224 -0.02731 -2.32219 2.91595 0.003720723 0.008526156 0.003131809 0.999951825
1597151040.757118 -0.03070 -2.38978 2.91266 0.002414368 0.009198279 0.002729166 0.999951056
1597151040.856929 -0.03241 -2.45158 2.91487 -0.000101145 0.009788091 0.002630597 0.999948630
1597151040.957168 -0.03289 -2.51145 2.88907 -0.003691183 0.010635272 0.002803692 0.999932700
1597151041.057265 -0.03700 -2.57222 2.86399 -0.005229431 0.009991268 0.003092237 0.999931631
1597151041.157418 -0.03726 -2.63182 2.82736 -0.006975073 0.009618145 0.003226465 0.999924212
1597151041.257492 -0.03614 -2.68318 2.82342 -0.006329636 0.009571464 0.003343298 0.999928570
1597151041.357598 -0.03680 -2.73239 2.80636 -0.005600498 0.008618177 0.003170754 0.999942152
1597151041.457946 -0.03729 -2.77757 2.81348 -0.004369921 0.009032541 0.002885558 0.999945494
1597151041.557319 -0.03363 -2.81337 2.81893 -0.007348888 0.009657573 0.002952519 0.999922001
1597151041.657567 -0.03329 -2.84846 2.80665 -0.010644149 0.009450896 0.002981316 0.999894242
1597151041.757541 -0.03192 -2.88173 2.78079 -0.010735187 0.009237911 0.003098402 0.999894903
1597151041.85777 -0.03014 -2.91235 2.76996 -0.009155325 0.008396634 0.003116878 0.999917977
1597151041.957586 -0.02724 -2.94074 2.77355 -0.008009467 0.008496153 0.002933396 0.999927527
1597151042.057362 -0.02585 -2.96279 2.76457 -0.006411465 0.008634461 0.002771530 0.999938327
1597151042.157504 -0.02204 -2.97998 2.76680 -0.005576851 0.007583788 0.002614048 0.999952275
1597151042.257454 -0.01801 -2.99758 2.75951 -0.003548212 0.008685879 0.002312580 0.999953308
1597151042.357551 -0.01538 -3.01359 2.75040 -0.001308074 0.009288524 0.002015731 0.999953973
1597151042.457645 -0.01076 -3.02473 2.76106 -0.001119204 0.008754238 0.002137086 0.999958771
1597151042.55783 -0.00692 -3.03228 2.73874 -0.001423596 0.008848085 0.002167062 0.999957493
1597151042.657608 -0.00450 -3.04091 2.72494 0.001365671 0.007097780 0.002077800 0.999971719
1597151042.757813 -0.00208 -3.04660 2.73295 0.001753478 0.005463733 0.002021482 0.999981493
1597151042.857638 0.00230 -3.05174 2.74092 0.001254687 0.006057357 0.002204356 0.999978437
1597151042.957736 0.00431 -3.05612 2.73371 0.001917878 0.005757745 0.002300281 0.999978939
1597151043.057512 0.00892 -3.06022 2.73124 0.002570274 0.005290880 0.002134969 0.999980421
1597151043.157731 0.01049 -3.06292 2.72603 0.003378786 0.003991700 0.002203754 0.999983897
1597151043.256998 0.01298 -3.06110 2.73535 0.005260090 0.004440380 0.002174288 0.999973943
1597151043.356686 0.01661 -3.06218 2.74110 0.005708834 0.005384304 0.002204665 0.999966778
1597151043.456503 0.01921 -3.06119 2.75674 0.005218951 0.006724261 0.002694276 0.999960143
1597151043.556407 0.01629 -3.06046 2.74698 0.005301957 0.005942518 0.002964855 0.999963892
1597151043.656319 0.01639 -3.05896 2.75079 0.006827329 0.006121513 0.003229062 0.999952743
1597151043.756084 0.01697 -3.06024 2.76070 0.008449871 0.006634266 0.003390833 0.999936542
1597151043.856479 0.01737 -3.05792 2.77046 0.008150898 0.006296628 0.003530069 0.999940725
1597151043.956727 0.01894 -3.05795 2.75506 0.007507420 0.006484451 0.003793552 0.999943598
1597151044.057052 0.01933 -3.05857 2.74859 0.008803355 0.005660917 0.003819813 0.999937930
1597151044.15718 0.01818 -3.06032 2.75872 0.008987156 0.005340522 0.003579140 0.999938948
1597151044.257209 0.01753 -3.05890 2.76491 0.008178744 0.005888098 0.003350045 0.999943606
1597151044.357009 0.01622 -3.05788 2.75743 0.007258192 0.006041690 0.003213247 0.999950245
1597151044.456822 0.01826 -3.06063 2.75608 0.007686209 0.007495769 0.002971010 0.999937952
1597151044.556789 0.01731 -3.06160 2.75107 0.007851927 0.007778656 0.002788301 0.999935030
1597151044.656968 0.01504 -3.06510 2.74667 0.008583953 0.006703469 0.002843715 0.999936644
1597151044.756786 0.01392 -3.06450 2.76159 0.008880437 0.007100671 0.002649311 0.999931847
1597151044.857088 0.01405 -3.06449 2.76946 0.007833208 0.007113514 0.002541751 0.999940787
1597151044.957433 0.01391 -3.06681 2.77030 0.006667970 0.007105542 0.002666836 0.999948967
1597151045.057124 0.01519 -3.06963 2.77820 0.006938994 0.009580163 0.002846271 0.999925982
1597151045.157044 0.01540 -3.07269 2.77954 0.006702444 0.024768902 0.003088242 0.999665965
1597151045.256718 0.02475 -3.07360 2.78285 0.005332384 0.045999591 0.003360234 0.998921575
1597151045.356986 0.03795 -3.07475 2.76849 0.006008381 0.059882147 0.003627734 0.998180779
1597151045.457094 0.05769 -3.07797 2.76658 0.008038559 0.063759530 0.003783677 0.997925743
1597151045.557094 0.09002 -3.07951 2.78802 0.007631259 0.065833761 0.003876433 0.997793893
1597151045.657118 0.13382 -3.08404 2.78408 0.007040719 0.069554189 0.003959704 0.997545470
1597151045.757239 0.18930 -3.08506 2.78386 0.007305454 0.071361875 0.003737243 0.997416736
1597151045.857129 0.25415 -3.08503 2.78368 0.007288786 0.068922152 0.003505102 0.997589257
1597151045.957478 0.33071 -3.08684 2.77821 0.007481165 0.069064627 0.003391583 0.997578371
1597151046.057443 0.42199 -3.08972 2.78059 0.008922443 0.068965951 0.002775825 0.997575252
1597151046.157475 0.52777 -3.08792 2.80874 0.007193748 0.058706068 0.002390385 0.998246530
1597151046.257389 0.63471 -3.08945 2.80830 0.005512671 0.042491844 0.002144981 0.999079303
1597151046.357283 0.74672 -3.09040 2.80784 0.006119528 0.027004148 0.001697736 0.999615148
1597151046.456933 0.86098 -3.09178 2.82200 0.005803509 0.013102163 0.001344048 0.999896418
1597151046.556867 0.98009 -3.09109 2.82223 0.005110171 0.009405724 0.001023534 0.999942184
1597151046.656968 1.09768 -3.08896 2.82930 0.004912764 0.009049014 0.000593319 0.999946813
1597151046.756992 1.21300 -3.09086 2.81453 0.005064369 0.010860767 0.000098226 0.999928191
1597151046.857038 1.32894 -3.08846 2.80835 0.006532016 0.006661744 -0.000361983 0.999956410
1597151046.957014 1.43915 -3.08637 2.82360 0.006093328 -0.009173424 -0.001021239 0.999938836
1597151047.057546 1.54821 -3.08277 2.81970 0.004629230 -0.020649166 -0.001809233 0.999774429
1597151047.157653 1.64931 -3.08073 2.80636 0.004888691 -0.018280989 -0.002396850 0.999818064
1597151047.257851 1.74681 -3.07843 2.80578 0.006416472 -0.013256036 -0.002972801 0.999887128
1597151047.357783 1.83705 -3.07449 2.80703 0.006013944 -0.014627130 -0.003284817 0.999869536
1597151047.457608 1.92084 -3.07456 2.79398 0.007953504 -0.016576128 -0.003013981 0.999826430
1597151047.557095 1.99875 -3.07060 2.81228 0.007520646 -0.014738057 -0.002158275 0.999860776
1597151047.65701 2.07341 -3.06608 2.80146 0.007435373 -0.010894165 -0.001012829 0.999912499
1597151047.756945 2.14206 -3.06554 2.79165 0.008260442 -0.010406767 0.000226804 0.999911703
1597151047.85686 2.20285 -3.06819 2.79300 0.008835863 -0.010801909 0.001809837 0.999900980
1597151047.956901 2.26250 -3.06400 2.80259 0.008038988 -0.008757842 0.003476273 0.999923292
1597151048.056833 2.31629 -3.06473 2.79626 0.008311476 -0.005759606 0.005351569 0.999934551
1597151048.157155 2.36533 -3.06533 2.81970 0.008220161 -0.000435539 0.006828384 0.999942805
1597151048.257315 2.41412 -3.06549 2.82765 0.007450823 0.003638414 0.008214109 0.999931885
1597151048.357559 2.45970 -3.06676 2.82119 0.007334459 0.002546841 0.009161019 0.999927895
1597151048.45777 2.50065 -3.06750 2.84282 0.007065504 0.000912785 0.010036768 0.999924252
1597151048.557708 2.54278 -3.07054 2.83786 0.007265551 0.004309700 0.010531788 0.999908856
1597151048.657627 2.58443 -3.06978 2.85989 0.006716095 0.007033610 0.010668575 0.999895797
1597151048.757395 2.62426 -3.06809 2.86811 0.004959146 0.007617272 0.010431074 0.999904284
1597151048.857184 2.66464 -3.07200 2.86174 0.004861383 0.009431738 0.009864838 0.999895042
1597151048.956935 2.70482 -3.07823 2.85712 0.005319280 0.009622973 0.008739220 0.999901360
1597151049.056651 2.74331 -3.07893 2.86098 0.006061338 0.005480864 0.007779251 0.999936350
1597151049.156152 2.78025 -3.08112 2.87176 0.005928816 0.001690318 0.006958678 0.999956783
1597151049.256315 2.81838 -3.08293 2.88315 0.005205896 0.000280837 0.006176694 0.999967334
1597151049.356228 2.85382 -3.08374 2.88132 0.004568073 0.000870517 0.005506753 0.999974025
1597151049.45621 2.89559 -3.08707 2.87506 0.005154275 0.000383808 0.005146986 0.999973397
1597151049.556117 2.92380 -3.08953 2.89067 0.005101388 -0.001366672 0.004989412 0.999973607
1597151049.656094 2.95337 -3.08714 2.90413 0.003851357 -0.002416389 0.005294404 0.999975648
1597151049.756008 2.98090 -3.08832 2.90619 0.003333656 -0.002996866 0.005323934 0.999975780
1597151049.856147 3.00731 -3.09021 2.90586 0.003876533 -0.001649240 0.005553511 0.999975705
1597151049.956249 3.02933 -3.08768 2.91643 0.003332199 -0.002417997 0.005863765 0.999974333
1597151050.056528 3.05031 -3.08935 2.93341 0.002877989 -0.004126573 0.006151343 0.999968424
1597151050.156563 3.06818 -3.08382 2.94284 0.002442587 -0.005098418 0.006265539 0.999964391
1597151050.256572 3.08086 -3.08255 2.93858 0.002590567 -0.005727529 0.006306336 0.999960356
1597151050.356851 3.09280 -3.07928 2.94999 0.002463101 -0.006787860 0.006230817 0.999954516
1597151050.456875 3.10241 -3.07710 2.93979 0.003259134 -0.006736429 0.006081415 0.999953506
1597151050.556745 3.11193 -3.07311 2.91711 0.004062594 -0.004760921 0.005983903 0.999962510
1597151050.656499 3.11562 -3.07230 2.91832 0.004601025 -0.004181659 0.005717296 0.999964328
1597151050.756355 3.11735 -3.06469 2.92024 0.004327669 -0.004261134 0.005592881 0.999965916
1597151050.856262 3.11886 -3.06282 2.90371 0.004925458 -0.002604061 0.005400503 0.999969896
1597151050.956138 3.11663 -3.05842 2.89349 0.005046254 -0.000087542 0.005244639 0.999973510
1597151051.056169 3.11362 -3.05387 2.89160 0.005070571 0.001018110 0.004900954 0.999974616
1597151051.156283 3.11109 -3.04896 2.88536 0.004959356 0.002678999 0.004565054 0.999973694
1597151051.25629 3.10562 -3.04495 2.88747 0.005143147 0.003319453 0.004382272 0.999971662
1597151051.356696 3.10153 -3.04031 2.88770 0.005094961 0.003091872 0.003622097 0.999975681
1597151051.456823 3.09453 -3.03864 2.89143 0.005812544 0.005055094 0.002746229 0.999966559
1597151051.556974 3.08931 -3.03181 2.89625 0.004673094 0.006869134 0.001622227 0.999964172
1597151051.657243 3.08306 -3.03160 2.88585 0.004995271 0.008390259 0.000708536 0.999952073
1597151051.757244 3.07832 -3.02947 2.90230 0.006313521 0.009766893 -0.000947898 0.999931922
1597151051.857473 3.07801 -3.02692 2.92081 0.006608302 0.010125262 -0.002503238 0.999923769
1597151051.957548 3.07704 -3.02646 2.92847 0.007442805 0.010648089 -0.004138830 0.999907042
1597151052.057406 3.07868 -3.02149 2.96244 0.008104557 0.010887420 -0.005621364 0.999892084
1597151052.157072 3.07828 -3.02151 2.97770 0.005911927 0.011356992 -0.006658903 0.999895858
1597151052.256523 3.08093 -3.01990 2.96777 0.005439493 0.012233687 -0.007447074 0.999882638
1597151052.356619 3.08670 -3.02125 2.98772 0.005577167 0.012468501 -0.008181568 0.999873239
1597151052.456641 3.09075 -3.02106 2.98374 0.005923745 0.010065049 -0.008449293 0.999896101
1597151052.556769 3.09432 -3.02071 2.98685 0.006110671 0.007394823 -0.008584832 0.999917135
1597151052.65712 3.09919 -3.01970 3.00262 0.007014464 0.004703386 -0.008366948 0.999929332
1597151052.757163 3.10294 -3.01935 3.00420 0.006062312 0.003295657 -0.008171433 0.999942806
1597151052.857309 3.10908 -3.01826 2.99165 0.006233713 0.003677389 -0.007635162 0.999944659
1597151052.957264 3.11398 -3.01986 2.98747 0.006386913 0.004944220 -0.007388192 0.999940087
1597151053.057231 3.12029 -3.02234 2.98777 0.006986887 0.005021197 -0.006784285 0.999939970
1597151053.15718 3.12096 -3.02041 2.98787 0.006843613 0.003541004 -0.006096774 0.999951727
1597151053.257136 3.12316 -3.02318 2.98528 0.007520038 0.001557472 -0.005615547 0.999954743
1597151053.356751 3.12550 -3.02304 2.98939 0.007170363 0.000421591 -0.005235688 0.999960497
1597151053.456976 3.12577 -3.02085 2.99835 0.005699997 -0.000055423 -0.004828751 0.999972095
1597151053.557693 3.12566 -3.02113 2.98089 0.005012927 -0.000688555 -0.004750352 0.999975915
1597151053.657259 3.12198 -3.01983 2.98065 0.005159932 0.000587924 -0.004585561 0.999976001
1597151053.757271 3.12292 -3.01966 2.97910 0.005180914 0.002073918 -0.004634726 0.999973688
1597151053.857309 3.11775 -3.02091 2.97756 0.005356481 0.002280642 -0.004240839 0.999974061
1597151053.957267 3.11364 -3.01813 2.98633 0.005185304 0.002557037 -0.004004787 0.999975268
1597151054.057236 3.10914 -3.01586 2.97678 0.005170929 0.002684280 -0.003509201 0.999976871
1597151054.157239 3.10402 -3.01754 2.96597 0.005414169 0.003770317 -0.003085603 0.999973475
1597151054.257136 3.09873 -3.01520 2.96729 0.005433395 0.004218878 -0.002627876 0.999972886
1597151054.356927 3.09297 -3.01540 2.95687 0.005715198 0.004600361 -0.001996977 0.999971092
1597151054.457764 3.08696 -3.01196 2.94874 0.006845129 0.006055077 -0.001304289 0.999957389
1597151054.557122 3.08122 -3.01320 2.95331 0.006448792 0.006123865 -0.000540725 0.999960309
1597151054.657179 3.07712 -3.00790 2.94646 0.006171519 0.006470324 0.000499109 0.999959898
1597151054.757105 3.07079 -3.01110 2.94300 0.006540769 0.006689503 0.001572267 0.999954997
1597151054.857038 3.06634 -3.00697 2.93946 0.006611071 0.006013135 0.002706559 0.999956404
1597151054.956806 3.06134 -3.00908 2.92791 0.007094584 0.005587650 0.003876670 0.999951707
1597151055.056607 3.05521 -3.00665 2.92446 0.007616018 0.006322374 0.004633186 0.999940277
1597151055.156571 3.05239 -3.00646 2.91732 0.007549329 0.006732192 0.005365449 0.999934446
1597151055.256678 3.04783 -3.00266 2.88926 0.007883779 0.007673773 0.006033208 0.999921277
1597151055.356529 3.04569 -3.00557 2.88253 0.008458928 0.008445582 0.006287962 0.999908786
1597151055.456756 3.04306 -3.00284 2.87862 0.008202526 0.008305706 0.006247393 0.999912348
1597151055.556615 3.03745 -3.00249 2.87010 0.008260448 0.007170832 0.005952009 0.999922456
1597151055.656369 3.03735 -3.00495 2.87468 0.007980148 0.006735866 0.005417989 0.999930793
1597151055.756355 3.03566 -3.00538 2.84755 0.008457080 0.008109996 0.004773783 0.999919955
1597151055.856352 3.03319 -3.01006 2.84112 0.008989549 0.008677469 0.003857041 0.999914503
1597151055.95644 3.03503 -3.01078 2.84515 0.008549036 0.009142289 0.002978453 0.999917227
1597151056.056671 3.03577 -3.01095 2.85025 0.007734706 0.008947700 0.002254786 0.999927512
1597151056.156751 3.03566 -3.01456 2.83406 0.008032805 0.008889403 0.001815953 0.999926575
1597151056.256585 3.03668 -3.01965 2.84144 0.008268847 0.007016406 0.000957810 0.999940738
1597151056.3567 3.03814 -3.02106 2.83805 0.008143752 0.006724872 0.000369408 0.999944158
1597151056.456295 3.03893 -3.02354 2.84161 0.007563414 0.007155882 -0.000260010 0.999945759
1597151056.556247 3.04136 -3.02519 2.83287 0.007102349 0.007346464 -0.000895790 0.999947390
1597151056.656106 3.04241 -3.02586 2.82856 0.006953765 0.007753542 -0.001612247 0.999944463
1597151056.75588 3.04669 -3.03411 2.81937 0.007036287 0.007474770 -0.002389160 0.999944454
1597151056.856086 3.04789 -3.03253 2.82335 0.007068788 0.006797637 -0.002915718 0.999947660
1597151056.956409 3.05092 -3.03373 2.81518 0.006684220 0.006023900 -0.003170951 0.999954488
1597151057.05649 3.05316 -3.03391 2.81566 0.006452880 0.005497320 -0.003617119 0.999957527
1597151057.15633 3.05820 -3.03338 2.81232 0.006263315 0.005743189 -0.004074490 0.999955592
1597151057.256013 3.06517 -3.03729 2.79107 0.006713473 0.007338342 -0.004336343 0.999941135
1597151057.356144 3.06892 -3.03920 2.79374 0.007196548 0.006795529 -0.004520764 0.999940795
1597151057.456261 3.06812 -3.03809 2.79940 0.006945096 0.004078818 -0.004359851 0.999958059
1597151057.556483 3.07303 -3.03552 2.79737 0.007230916 0.001502292 -0.004037673 0.999964576
1597151057.656441 3.07331 -3.03365 2.79851 0.007287773 -0.001197617 -0.003720728 0.999965805
1597151057.756144 3.07663 -3.03141 2.78547 0.007555978 -0.001337453 -0.003502363 0.999964425
1597151057.855898 3.07709 -3.03120 2.78261 0.007541989 -0.000845873 -0.003256954 0.999965897
1597151057.955909 3.07605 -3.03283 2.77931 0.008375284 0.000181430 -0.003006286 0.999960391
1597151058.055998 3.07289 -3.02801 2.80436 0.007116513 0.001089275 -0.002877487 0.999969944
1597151058.156194 3.07135 -3.02362 2.82146 0.006542620 0.001128625 -0.002605925 0.999974564
1597151058.256428 3.06572 -3.02188 2.83011 0.006672244 0.000610383 -0.002425106 0.999974613
1597151058.35672 3.06012 -3.02220 2.84514 0.006761045 0.002215849 -0.002082390 0.999972521
1597151058.456989 3.05618 -3.01726 2.86794 0.006621294 0.004359969 -0.001823192 0.999966912
1597151058.556869 3.05344 -3.01748 2.88489 0.006838114 0.007275565 -0.001408975 0.999949159
1597151058.657218 3.04776 -3.01544 2.92946 0.007633804 0.006549797 -0.000978005 0.999948933
1597151058.757287 3.04522 -3.01358 2.99916 0.008166344 0.005724672 0.000002063 0.999950268
1597151058.857066 3.04293 -3.01236 3.08107 0.009126111 0.004699437 0.001189549 0.999946606
1597151058.957509 3.03863 -3.01501 3.17217 0.009602206 0.004495619 0.002191015 0.999941392
1597151059.057514 3.03380 -3.01643 3.25481 0.009114335 0.005998895 0.003365004 0.999934807
1597151059.157055 3.02967 -3.01650 3.33286 0.008546102 0.009015772 0.004735795 0.999911622
1597151059.25689 3.02566 -3.01972 3.40389 0.007384156 0.009050636 0.005994077 0.999913812
1597151059.357168 3.02394 -3.02490 3.45713 0.007405380 0.007855731 0.007280971 0.999915214
1597151059.456985 3.02124 -3.02511 3.52996 0.007953034 0.009487106 0.008552989 0.999886789
1597151059.557232 3.02239 -3.02901 3.62117 0.009700364 0.013010605 0.009549526 0.999822701
1597151059.657225 3.02096 -3.03160 3.70409 0.008310884 0.013274505 0.010206672 0.999825255
1597151059.757461 3.02482 -3.03510 3.76292 0.007493873 0.011113557 0.010575234 0.999854237
1597151059.857515 3.02403 -3.03933 3.79454 0.005832983 0.010793817 0.010587139 0.999868683
1597151059.957417 3.02714 -3.04286 3.82299 0.006188654 0.011131638 0.010348925 0.999865334
1597151060.057167 3.03008 -3.04737 3.85148 0.006621329 0.008856693 0.009490723 0.999893816
1597151060.157101 3.03440 -3.05397 3.88980 0.006902334 0.008320905 0.008566951 0.999904859
1597151060.256941 3.03953 -3.05552 3.92593 0.004520228 0.008268604 0.007312056 0.999928863
1597151060.357055 3.04577 -3.05932 3.94396 0.003601539 0.006815529 0.006319148 0.999950322
1597151060.457226 3.05049 -3.06326 3.97571 0.003508554 0.004473959 0.004755218 0.999972530
1597151060.557317 3.05723 -3.06194 4.00657 0.002403376 0.003887583 0.003579708 0.999983148
1597151060.657237 3.06268 -3.06489 4.00870 0.001786507 0.005158154 0.002247921 0.999982574
1597151060.756948 3.06741 -3.06535 4.00413 0.002657093 0.004891157 0.000984304 0.999984024
1597151060.856985 3.07054 -3.06497 3.99785 0.003819197 0.003541002 -0.000137132 0.999986428
1597151060.956917 3.07389 -3.06249 4.01234 0.004494124 0.002341064 -0.001187378 0.999986456
1597151061.056822 3.07800 -3.06019 4.02468 0.004166887 0.001467165 -0.002002361 0.999988237
1597151061.156691 3.08001 -3.05827 4.02179 0.004251531 0.000451354 -0.002410804 0.999987954
1597151061.256542 3.08220 -3.05435 4.01592 0.004991111 0.000736737 -0.002507158 0.999984130
1597151061.35649 3.07941 -3.05287 4.01341 0.005724914 0.002131874 -0.002347120 0.999978586
1597151061.456411 3.08141 -3.04984 4.01867 0.005799677 0.002409937 -0.002167366 0.999977929
1597151061.556409 3.07630 -3.04900 4.01869 0.006098867 0.002094210 -0.001804859 0.999977580
1597151061.656468 3.07432 -3.04580 4.02453 0.006443956 0.002460453 -0.001356324 0.999975291
1597151061.756727 3.06628 -3.04570 4.02591 0.007005142 0.002362718 -0.000995067 0.999972177
1597151061.856412 3.06053 -3.04362 4.02868 0.007494245 0.003644235 -0.000738996 0.999965004
1597151061.956599 3.05288 -3.04497 4.04434 0.007230213 0.003265164 -0.000657656 0.999968315
1597151062.056173 3.04830 -3.04394 4.05168 0.006587191 0.003576109 -0.000583989 0.999971739
1597151062.156192 3.04027 -3.04372 4.04087 0.006667159 0.005988166 -0.000554505 0.999959691
1597151062.256069 3.03585 -3.04573 4.04372 0.007016645 0.008346538 -0.000458104 0.999940444
1597151062.356114 3.02820 -3.04591 4.06151 0.006926102 0.010390123 -0.000072862 0.999922032
1597151062.456237 3.02638 -3.04879 4.07409 0.007383828 0.011193387 0.000683379 0.999909856
1597151062.556489 3.02054 -3.05168 4.09616 0.007929948 0.010192402 0.001491303 0.999915500
1597151062.656572 3.01788 -3.05449 4.11032 0.007689973 0.009587719 0.002487026 0.999921374
1597151062.756828 3.01535 -3.05902 4.12203 0.006720293 0.011028905 0.003405378 0.999910798
1597151062.856565 3.01493 -3.06236 4.12287 0.006807969 0.012660274 0.004143399 0.999888094
1597151062.956443 3.01115 -3.06441 4.13937 0.006788502 0.011424110 0.005047899 0.999898957
1597151063.056533 3.01286 -3.06930 4.16246 0.005261379 0.011546028 0.005931705 0.999901906
1597151063.156373 3.01426 -3.07205 4.18520 0.003307368 0.011925853 0.006445674 0.999902640
1597151063.255954 3.01590 -3.07570 4.17684 0.003959119 0.010843470 0.006900324 0.999909561
1597151063.35627 3.01965 -3.07742 4.17775 0.004323852 0.009993824 0.007101052 0.999915498
1597151063.456547 3.02196 -3.08008 4.18786 0.004355597 0.009155578 0.007238378 0.999922402
1597151063.556742 3.02547 -3.08162 4.19663 0.003155767 0.011935342 0.007198705 0.999897878
1597151063.656793 3.02813 -3.08243 4.20605 0.002817177 0.011634193 0.006710373 0.999905836
1597151063.756368 3.03543 -3.08438 4.21574 0.002458385 0.008948672 0.006049421 0.999938639
1597151063.856229 3.03883 -3.08363 4.21171 0.002909341 0.006339392 0.005619718 0.999959883
1597151063.955893 3.04291 -3.08291 4.21378 0.003017818 0.006936086 0.004922308 0.999959276
1597151064.055658 3.04926 -3.08005 4.20729 0.003473287 0.007368265 0.004022584 0.999958731
1597151064.156004 3.05395 -3.07810 4.19623 0.004841975 0.005733433 0.003349018 0.999966233
1597151064.256134 3.05974 -3.07540 4.20207 0.004692908 0.005543573 0.002728512 0.999969900
1597151064.356106 3.06515 -3.06994 4.18729 0.005472485 0.007028267 0.002296147 0.999957691
1597151064.456137 3.06643 -3.06668 4.17861 0.007064411 0.005822968 0.001960381 0.999956171
1597151064.556119 3.06909 -3.06651 4.20471 0.006320696 0.003560857 0.001913070 0.999971854
1597151064.656051 3.07468 -3.06455 4.20754 0.005481292 0.003812530 0.001868827 0.999975963
1597151064.756161 3.07795 -3.06331 4.18950 0.006141059 0.004668176 0.002068494 0.999968108
1597151064.855981 3.07852 -3.06183 4.18451 0.006571996 0.003703586 0.002231674 0.999969055
1597151064.955862 3.07806 -3.06174 4.19016 0.006748848 0.002436166 0.002553063 0.999971000
1597151065.055648 3.07656 -3.06022 4.18825 0.006195421 0.003502005 0.002805647 0.999970740
1597151065.156038 3.07361 -3.06025 4.17269 0.006383390 0.004873859 0.003034214 0.999963145
1597151065.256292 3.07049 -3.06257 4.17216 0.006424886 0.005324317 0.003024071 0.999960613
1597151065.356687 3.06889 -3.06348 4.17376 0.006525848 0.004840055 0.003079098 0.999962252
1597151065.456846 3.06435 -3.06547 4.18578 0.005625251 0.004818637 0.003018969 0.999968011
1597151065.556865 3.06285 -3.06723 4.18555 0.005358177 0.005397701 0.003172471 0.999966045
1597151065.65679 3.05632 -3.07042 4.18427 0.004992334 0.006525783 0.003106576 0.999961419
1597151065.756761 3.05385 -3.07115 4.19101 0.004248595 0.007894463 0.003158611 0.999954824
1597151065.856828 3.04769 -3.07270 4.17949 0.004371266 0.009350578 0.003232354 0.999941504
1597151065.956824 3.04450 -3.07322 4.18307 0.004345882 0.008845733 0.003730879 0.999944472
1597151066.056571 3.04236 -3.07115 4.18705 0.004135752 0.008586310 0.003976295 0.999946679
1597151066.156723 3.03980 -3.07318 4.17682 0.004069480 0.010449668 0.004368048 0.999927579
1597151066.25638 3.03797 -3.06926 4.17681 0.003934495 0.010738589 0.004489055 0.999924523
1597151066.356581 3.03573 -3.06797 4.17057 0.004154284 0.010380587 0.004889073 0.999925538
1597151066.456526 3.03476 -3.06401 4.15779 0.005029291 0.010377662 0.004909279 0.999921452
1597151066.556309 3.03416 -3.06295 4.16513 0.004993779 0.009580892 0.004944476 0.999929408
1597151066.656181 3.03723 -3.06299 4.16684 0.004462177 0.009570213 0.004749250 0.999932970
1597151066.756078 3.04011 -3.06021 4.16360 0.004885557 0.008916023 0.004718328 0.999937185
1597151066.856091 3.04217 -3.05770 4.16159 0.005001375 0.008595108 0.004620077 0.999939881
1597151066.956281 3.04330 -3.05502 4.15754 0.005341824 0.008604538 0.004517550 0.999938507
1597151067.056534 3.04432 -3.05267 4.16069 0.005524247 0.007470731 0.004367606 0.999947296
1597151067.156576 3.04557 -3.04829 4.15232 0.006452172 0.006716527 0.004148663 0.999948022
1597151067.257098 3.05040 -3.04901 4.15119 0.006385024 0.008416183 0.003885048 0.999936651
1597151067.356898 3.05425 -3.04540 4.15907 0.005829127 0.008333578 0.003626052 0.999941711
1597151067.45696 3.05532 -3.04755 4.15615 0.005952768 0.007974970 0.003549860 0.999944180
1597151067.556813 3.05825 -3.04577 4.15962 0.006246206 0.006563647 0.003552098 0.999952642
1597151067.656636 3.06053 -3.04864 4.16275 0.006228439 0.006247390 0.003506220 0.999954941
1597151067.756599 3.06146 -3.04595 4.16475 0.005932334 0.006263747 0.003537078 0.999956530
1597151067.856109 3.06431 -3.04803 4.16936 0.005773239 0.005828680 0.003707169 0.999959476
1597151067.956164 3.06831 -3.04825 4.16662 0.005872084 0.005877665 0.003967386 0.999957615
1597151068.056446 3.06918 -3.04804 4.16361 0.006063269 0.005894269 0.004474128 0.999954237
1597151068.156324 3.06830 -3.04905 4.17427 0.005779122 0.005286984 0.004769888 0.999957948
1597151068.256774 3.07100 -3.04963 4.18284 0.005087979 0.005724693 0.005044088 0.999957948
1597151068.357141 3.06626 -3.04879 4.17865 0.005029008 0.005919383 0.005127831 0.999956687
1597151068.457258 3.06329 -3.05050 4.17550 0.005572235 0.006030629 0.005240429 0.999952559
1597151068.557144 3.06081 -3.05003 4.18030 0.005383680 0.006208815 0.005108823 0.999953182
1597151068.657062 3.05995 -3.05112 4.18383 0.005016623 0.006599244 0.004939986 0.999953439
1597151068.757075 3.05901 -3.05078 4.18011 0.005105343 0.007041348 0.004583904 0.999951670
1597151068.856925 3.05464 -3.05354 4.18492 0.005087717 0.007171999 0.004364213 0.999951814
1597151068.956849 3.05327 -3.05409 4.17885 0.004707319 0.008443354 0.003824166 0.999945962
1597151069.056921 3.05197 -3.05416 4.18628 0.004684821 0.008345013 0.004070728 0.999945920
1597151069.156784 3.04952 -3.05356 4.18875 0.005122902 0.007685378 0.003932047 0.999949614
1597151069.2571 3.04634 -3.05428 4.19342 0.005170153 0.007814772 0.003863433 0.999948635
1597151069.357148 3.04604 -3.05236 4.19929 0.004881509 0.007921035 0.003773638 0.999949593
1597151069.457324 3.04596 -3.05339 4.21118 0.005031821 0.006421954 0.003697404 0.999959883
1597151069.557107 3.04336 -3.05286 4.21358 0.005074088 0.006557634 0.003952684 0.999957813
1597151069.657397 3.04158 -3.05295 4.20942 0.005137894 0.008176214 0.003967693 0.999945503
1597151069.757164 3.04116 -3.05309 4.22498 0.004566383 0.008636620 0.004149032 0.999943670
1597151069.857314 3.03711 -3.05292 4.24271 0.004389293 0.007393659 0.004235693 0.999954062
1597151069.957255 3.03803 -3.05200 4.24047 0.004778025 0.007809866 0.004641006 0.999947317
1597151070.057132 3.03660 -3.05136 4.25480 0.004536417 0.008050673 0.004801239 0.999945776
1597151070.157108 3.03501 -3.05401 4.26910 0.004017942 0.008376792 0.004862060 0.999945021
1597151070.257183 3.03508 -3.05551 4.30005 0.003164763 0.008158313 0.004657544 0.999950866
1597151070.357373 3.03608 -3.05878 4.32901 0.003093495 0.007062803 0.004696164 0.999959246
1597151070.457629 3.03704 -3.06118 4.36841 0.002858726 0.006418673 0.004222524 0.999966399
1597151070.557277 3.03708 -3.06341 4.38592 0.002252616 0.006928491 0.004154901 0.999964829
1597151070.657043 3.03871 -3.06460 4.44572 0.000604838 0.007522010 0.004071918 0.999963236
1597151070.756835 3.04136 -3.06463 4.53914 -0.002463665 0.008353465 0.004301132 0.999952824
1597151070.856692 3.04408 -3.06270 4.63893 -0.005701263 0.008897198 0.004141081 0.999935591
1597151070.956268 3.04817 -3.06252 4.69699 -0.006705999 0.008639506 0.004503248 0.999930052
1597151071.056197 3.04860 -3.06390 4.74486 -0.007952200 0.011342460 0.004977574 0.999891662
1597151071.156526 3.05249 -3.06452 4.80159 -0.008857569 0.012983787 0.005720053 0.999860113
1597151071.256778 3.05748 -3.06555 4.85787 -0.009175737 0.011986267 0.006445444 0.999865287
1597151071.357479 3.06480 -3.06157 4.92505 -0.008680211 0.009513715 0.007103185 0.999891838
1597151071.457036 3.06900 -3.05738 5.01458 -0.007574941 0.006512414 0.007610025 0.999921145
1597151071.557159 3.07347 -3.05534 5.11843 -0.006885411 0.004459599 0.007825013 0.999935734
1597151071.657285 3.08121 -3.05321 5.21314 -0.005095476 0.003463526 0.007523925 0.999952714
1597151071.757316 3.08753 -3.05134 5.30919 -0.003516629 0.001721896 0.007309406 0.999965620
1597151071.857092 3.09440 -3.04986 5.38869 -0.003568790 0.001058295 0.006597920 0.999971305
1597151071.95734 3.09825 -3.04661 5.48688 -0.003723517 0.001786674 0.005879923 0.999974185
1597151072.057216 3.10384 -3.03992 5.58017 -0.003181213 -0.001057459 0.005275581 0.999980465
1597151072.156949 3.10736 -3.03685 5.68682 -0.002213462 -0.001045107 0.004741127 0.999985765
1597151072.256902 3.10841 -3.03335 5.78416 -0.002193806 0.000054996 0.003922441 0.999989899
1597151072.357254 3.11048 -3.03225 5.87668 -0.000636825 0.000396770 0.003511130 0.999993554
1597151072.457256 3.11090 -3.03115 5.96477 0.000658845 0.000133720 0.003176851 0.999994728
1597151072.557662 3.11040 -3.02789 6.05828 0.001078291 0.000485865 0.003299687 0.999993857
1597151072.657386 3.10953 -3.03157 6.12662 0.000548955 -0.000323033 0.003206457 0.999994656
1597151072.757438 3.10363 -3.03027 6.19965 0.002274537 0.000565007 0.003348149 0.999991649
1597151072.857242 3.09899 -3.03712 6.27652 0.003165863 0.005334690 0.003422891 0.999974901
1597151072.957141 3.09745 -3.04127 6.33331 0.001383235 0.008243172 0.003596552 0.999958600
1597151073.057064 3.09266 -3.04373 6.38663 -0.000363653 0.007374311 0.003756915 0.999965686
1597151073.157084 3.08925 -3.05006 6.44292 -0.001341964 0.009553449 0.003870110 0.999945975
1597151073.256932 3.08375 -3.05363 6.48199 -0.003104637 0.014161955 0.003996212 0.999886909
1597151073.35661 3.08300 -3.06449 6.51185 -0.004440511 0.015509728 0.003738399 0.999862868
1597151073.456382 3.08285 -3.06878 6.56302 -0.006111607 0.013105386 0.003794011 0.999888245
1597151073.556677 3.08719 -3.07372 6.57924 -0.007412092 0.012173834 0.003543672 0.999892145
1597151073.656757 3.08604 -3.07750 6.59776 -0.007134859 0.012751046 0.003350018 0.999887635
1597151073.756679 3.08929 -3.07881 6.61917 -0.007774110 0.012950196 0.003188276 0.999880838
1597151073.856641 3.09368 -3.08182 6.65041 -0.009683669 0.012934772 0.002905308 0.999865230
1597151073.956357 3.10083 -3.08255 6.68265 -0.012202876 0.010023340 0.002589140 0.999871951
1597151074.05613 3.10627 -3.08174 6.69281 -0.012416157 0.011137431 0.002294181 0.999858257
1597151074.156059 3.11401 -3.07829 6.71174 -0.011179908 0.010806682 0.001859365 0.999877377
1597151074.256391 3.12147 -3.07409 6.73159 -0.010448581 0.008889185 0.001561803 0.999904681
1597151074.356088 3.13219 -3.06802 6.77348 -0.011075732 0.005573168 0.001218865 0.999922388
1597151074.455995 3.14371 -3.05961 6.77438 -0.011455899 0.002643319 0.001027043 0.999930358
1597151074.555953 3.15174 -3.05284 6.78784 -0.009706363 0.002231845 0.000777788 0.999950099
1597151074.656374 3.15745 -3.04140 6.80369 -0.008317844 0.001938035 0.000806600 0.999963203
1597151074.756631 3.16290 -3.03079 6.82373 -0.006909574 0.000131711 0.000969702 0.999975650
1597151074.856584 3.16821 -3.01957 6.84708 -0.005517376 -0.001528551 0.001273578 0.999982800
1597151074.956544 3.16865 -3.00639 6.85897 -0.003613974 -0.002542805 0.001579064 0.999988990
1597151075.056368 3.16770 -2.99733 6.88617 -0.000917064 -0.002077383 0.002080912 0.999995257
1597151075.156245 3.16539 -2.98922 6.88748 0.001037868 -0.002476067 0.002265270 0.999993830
1597151075.256121 3.16220 -2.98715 6.87252 0.006176562 -0.002923610 0.002697457 0.999973013
1597151075.356108 3.15662 -2.98290 6.88104 0.009689079 -0.002683288 0.002923679 0.999945185
1597151075.456404 3.14833 -2.98105 6.89230 0.010699722 -0.000510731 0.003320467 0.999937113
1597151075.555591 3.14010 -2.98478 6.87694 0.009631165 0.001902315 0.003570738 0.999945434
1597151075.655856 3.12704 -2.98927 6.87441 0.010358055 0.002850796 0.004097956 0.999933893
1597151075.756679 3.11947 -3.00035 6.86352 0.008609450 0.004006278 0.004258911 0.999945843
1597151075.856224 3.11028 -3.01332 6.83804 0.007494636 0.006026280 0.004617425 0.999943095
1597151075.956545 3.10020 -3.02876 6.82467 0.005770610 0.011893407 0.005001164 0.999900113
1597151076.057029 3.08950 -3.04218 6.81825 0.004161125 0.013280639 0.005522366 0.999887900
1597151076.156879 3.08092 -3.05616 6.78615 -0.000382744 0.013061310 0.005763639 0.999898013
1597151076.25657 3.07746 -3.07076 6.76277 -0.006317037 0.016035134 0.005814110 0.999834569
1597151076.356427 3.07202 -3.08719 6.73208 -0.009229197 0.016417849 0.005875047 0.999805361
1597151076.456364 3.06696 -3.10276 6.72142 -0.009731552 0.016932868 0.005766172 0.999792642
1597151076.556048 3.06772 -3.11254 6.71572 -0.013286336 0.017444607 0.005490371 0.999744475
1597151076.656023 3.06925 -3.12640 6.67941 -0.016184973 0.015332406 0.005056226 0.999738665
1597151076.755784 3.06935 -3.13284 6.67311 -0.017437392 0.013636786 0.004547136 0.999744617
1597151076.855678 3.07570 -3.13879 6.66530 -0.019727131 0.012968117 0.003613727 0.999714764
1597151076.955632 3.08063 -3.13756 6.66872 -0.022721440 0.013587566 0.002879777 0.999645348
1597151077.055738 3.08589 -3.13769 6.66095 -0.023669667 0.012119659 0.002113475 0.999644134
1597151077.155982 3.09565 -3.12685 6.67382 -0.023375087 0.011067045 0.001433893 0.999664479
1597151077.255836 3.10188 -3.11468 6.67957 -0.022327097 0.009018821 0.000863765 0.999709666
1597151077.355847 3.11210 -3.09931 6.70324 -0.019365062 0.007706947 0.000333379 0.999782720
1597151077.455657 3.12109 -3.08337 6.72239 -0.016654381 0.007628219 -0.000333335 0.999832151
1597151077.555362 3.12854 -3.06095 6.73589 -0.014061803 0.006343535 -0.000466021 0.999880897
1597151077.654959 3.13738 -3.04409 6.73084 -0.009427390 0.002141716 -0.000298639 0.999953223
1597151077.754984 3.14331 -3.02240 6.73629 -0.003249793 -0.000452477 -0.000270143 0.999994581
1597151077.855093 3.15150 -3.00353 6.74450 0.003000579 0.000294174 -0.000291629 0.999995412
1597151077.954934 3.15586 -2.98415 6.76741 0.008593232 -0.001317446 0.000195686 0.999962190
1597151078.055091 3.15750 -2.97090 6.78209 0.010670894 -0.001245119 0.000640385 0.999942084
1597151078.155367 3.16230 -2.95606 6.78116 0.012629685 -0.001034381 0.001039380 0.999919167
1597151078.255687 3.15936 -2.94843 6.78765 0.013919416 -0.000670298 0.001631752 0.999901564
1597151078.355662 3.15816 -2.94199 6.78536 0.014768488 0.000355414 0.002389611 0.999888021
1597151078.455602 3.15334 -2.93851 6.75599 0.016589258 0.001293041 0.002997741 0.999857059
1597151078.555718 3.15190 -2.94411 6.74518 0.019125103 0.001305037 0.003238544 0.999811002
1597151078.655835 3.14338 -2.95203 6.73904 0.018916397 0.002436224 0.003342121 0.999812515
1597151078.755848 3.14036 -2.96714 6.71779 0.015977977 0.002867321 0.003484401 0.999862161
1597151078.8562 3.13403 -2.99112 6.67258 0.011525508 0.004906897 0.002887011 0.999917372
1597151078.956321 3.12830 -3.00931 6.61868 0.009069744 0.007512963 0.002897488 0.999926447
1597151079.056376 3.12073 -3.03048 6.59872 0.006887521 0.007761260 0.002040294 0.999944079
1597151079.156394 3.11513 -3.05344 6.58802 0.000805337 0.008655926 0.001568215 0.999960983
1597151079.256396 3.11259 -3.07828 6.55578 -0.007009736 0.008947540 0.000792928 0.999935086
1597151079.357009 3.10895 -3.09841 6.52042 -0.012566180 0.010553890 0.000297033 0.999865300
1597151079.456408 3.10352 -3.11796 6.47575 -0.016626458 0.012172544 0.000007409 0.999787672
1597151079.556167 3.10018 -3.13824 6.43965 -0.019351073 0.012219064 -0.000451820 0.999737979
1597151079.655857 3.09917 -3.15262 6.40560 -0.020209771 0.011285960 -0.000964777 0.999731595
1597151079.755603 3.10116 -3.16142 6.39864 -0.020764725 0.011017401 -0.001511886 0.999722540
1597151079.855862 3.10031 -3.16840 6.37389 -0.021514739 0.010802867 -0.001842997 0.999708466
1597151079.955815 3.10258 -3.17079 6.37596 -0.022336976 0.010889950 -0.002458079 0.999688165
1597151080.055741 3.10626 -3.16950 6.36883 -0.024546139 0.010276146 -0.002827050 0.999641884
1597151080.155915 3.11088 -3.16508 6.35526 -0.023746203 0.010018817 -0.003211310 0.999662657
1597151080.25554 3.11537 -3.15303 6.36426 -0.022526539 0.009544302 -0.003146046 0.999695736
1597151080.355336 3.11801 -3.14031 6.36853 -0.020450609 0.007474839 -0.002880777 0.999758771
1597151080.455008 3.12200 -3.12608 6.38409 -0.017313700 0.007352564 -0.002549481 0.999819822
1597151080.554958 3.12441 -3.10884 6.39434 -0.014115167 0.007145614 -0.002292920 0.999872214
1597151080.655008 3.12777 -3.09019 6.41291 -0.008203176 0.005211899 -0.001681261 0.999951358
1597151080.754867 3.13057 -3.07134 6.42551 -0.006658264 0.003768779 -0.001344486 0.999969828
1597151080.85458 3.13720 -3.04860 6.42746 -0.004218617 0.003565456 -0.000667406 0.999984523
1597151080.954709 3.13744 -3.02870 6.41813 0.001282739 0.005749890 -0.000131686 0.999982638
1597151081.054622 3.13856 -3.01032 6.43307 0.008902458 0.006751170 0.000270580 0.999937545
1597151081.154665 3.14015 -2.99723 6.47206 0.012853091 0.006131051 0.000571396 0.999898436
1597151081.254791 3.14282 -2.98342 6.48266 0.012020640 0.003871651 0.000971175 0.999919782
1597151081.355035 3.14398 -2.97495 6.46515 0.010821653 0.003500565 0.001209317 0.999934586
1597151081.45547 3.14377 -2.96988 6.46989 0.011627460 0.004074007 0.001193486 0.999923387
1597151081.556111 3.14297 -2.97054 6.46301 0.012067690 0.004621909 0.001012216 0.999915989
1597151081.655667 3.14368 -2.97073 6.51673 0.009685698 -0.006565019 0.001778317 0.999929960
1597151081.755787 3.13540 -2.97442 6.46734 -0.000203022 -0.022476618 0.002483855 0.999744263
1597151081.85585 3.13100 -2.98231 6.37679 -0.003828869 -0.026954938 0.003127547 0.999624424
1597151081.955625 3.11952 -2.98755 6.29247 -0.004375904 -0.025851794 0.003540785 0.999649938
1597151082.055797 3.10219 -2.99639 6.22196 -0.004037774 -0.025825623 0.003910257 0.999650661
1597151082.155599 3.07495 -3.00221 6.13031 -0.003811071 -0.026328399 0.004442083 0.999636213
1597151082.255622 3.04062 -3.00847 6.06696 -0.003396303 -0.025894160 0.004963994 0.999646596
1597151082.355947 3.00153 -3.01356 5.95425 -0.002018109 -0.029066404 0.005328144 0.999561245
1597151082.45468 2.95609 -3.02122 5.86792 -0.001875466 -0.028653131 0.005788143 0.999570897
1597151082.554784 2.90383 -3.02692 5.78245 -0.006056148 -0.025937432 0.005817128 0.999628298
1597151082.654614 2.83881 -3.02077 5.78083 -0.025267907 -0.023057449 0.006021329 0.999396633
1597151082.75443 2.77737 -3.01160 5.76108 -0.048245048 -0.025927571 0.006063930 0.998480548
1597151082.854324 2.71626 -3.01333 5.59601 -0.056005976 -0.026097212 0.007573768 0.998060571
1597151082.954127 2.64514 -3.00206 5.41436 -0.052341635 -0.020146164 0.008593491 0.998389021
1597151083.054492 2.56517 -2.97254 5.27972 -0.049520851 -0.010610206 0.009256170 0.998673837
1597151083.154369 2.48183 -2.93021 5.19534 -0.048059867 -0.008044763 0.010809860 0.998753562
1597151083.254336 2.39571 -2.88060 5.15433 -0.047714920 -0.013427841 0.012823478 0.998688409
1597151083.354368 2.30744 -2.82602 5.06118 -0.045190579 -0.020403810 0.015123201 0.998655489
1597151083.454515 2.21697 -2.76366 4.93219 -0.039833669 -0.022728585 0.017111903 0.998801218
1597151083.554268 2.12079 -2.69896 4.76063 -0.031828375 -0.022995045 0.019199099 0.999044332
1597151083.654248 2.01696 -2.62489 4.65446 -0.027036439 -0.023080064 0.020853596 0.999150374
1597151083.754044 1.91400 -2.54592 4.50310 -0.022202621 -0.013870792 0.022478158 0.999404511
1597151083.853934 1.80748 -2.46479 4.38425 -0.016644250 -0.000790907 0.023606514 0.999582451
1597151083.953833 1.70208 -2.38436 4.27729 -0.013267532 0.010303732 0.025045348 0.999545165
1597151084.053782 1.59714 -2.29935 4.20617 -0.011545760 0.018897492 0.026761647 0.999396515
1597151084.154378 1.49731 -2.21356 4.13426 -0.011047569 0.026816702 0.027998030 0.999187133
1597151084.254891 1.39972 -2.12773 4.07973 -0.012053076 0.027472078 0.028962148 0.999130223
1597151084.35542 1.30564 -2.04851 4.01345 -0.012894136 0.020693915 0.029959915 0.999253675
1597151084.455729 1.21631 -1.96222 3.93828 -0.010824245 0.011040754 0.030846188 0.999404548
1597151084.556011 1.12837 -1.87222 3.86837 -0.009468047 -0.001206369 0.031936727 0.999444319
1597151084.655943 1.04333 -1.78740 3.80933 -0.008547969 -0.007811287 0.032341322 0.999409803
1597151084.755702 0.96277 -1.70375 3.74256 -0.007092325 -0.002517259 0.032552797 0.999441683
1597151084.85557 0.87984 -1.61997 3.68549 -0.006378272 0.004024941 0.032863982 0.999431376
1597151084.955664 0.79540 -1.53033 3.58883 -0.002845383 0.003401776 0.033859107 0.999416776
1597151085.0558 0.71162 -1.44905 3.44598 0.003183917 0.001924824 0.034606989 0.999394073
1597151085.15569 0.63095 -1.37402 3.35554 0.006295557 -0.001006971 0.035409877 0.999352537
1597151085.255801 0.54757 -1.29341 3.28021 0.008652445 -0.010350910 0.036350808 0.999248024
1597151085.35578 0.46547 -1.21237 3.25928 0.007980208 -0.008270001 0.037362989 0.999235673
1597151085.455652 0.39336 -1.12401 3.18330 -0.006237292 0.013080689 0.038484577 0.999154107
1597151085.555926 0.31322 -1.04851 2.99113 -0.016283585 0.030950206 0.039824240 0.998594492
1597151085.655572 0.23770 -0.97293 2.84466 -0.015855829 0.038330864 0.040356696 0.998323933
1597151085.755578 0.17360 -0.89528 2.68846 -0.010485290 0.041419883 0.040051009 0.998283712
1597151085.855613 0.11045 -0.81984 2.50065 0.000029597 0.025505123 0.039089458 0.998910157
1597151085.95533 0.06168 -0.74023 2.40795 0.006733341 0.003724695 0.037275666 0.999275394
1597151086.055152 0.00850 -0.65465 2.30519 0.009715887 -0.009981136 0.035651307 0.999267213
1597151086.154783 -0.04149 -0.57906 2.20824 0.015069627 -0.009746694 0.034287445 0.999250859
1597151086.254896 -0.08664 -0.50611 2.08608 0.021203695 -0.005010744 0.033236250 0.999210012
1597151086.354663 -0.13451 -0.44463 1.99847 0.032412254 0.001534388 0.032108775 0.998957516
1597151086.454483 -0.18525 -0.38176 1.94954 0.042421679 0.008808293 0.031627556 0.998560220
1597151086.554423 -0.22723 -0.33229 1.89235 0.055240169 0.020204981 0.031481123 0.997772129
1597151086.654762 -0.26222 -0.29349 1.86792 0.064404590 0.035702513 0.031945877 0.996773214
1597151086.754536 -0.28858 -0.26067 1.89175 0.062876511 0.054109877 0.033195969 0.996000348
1597151086.854683 -0.30597 -0.24569 1.89693 0.046699514 0.062828792 0.034796864 0.996323681
1597151086.954523 -0.31524 -0.22330 1.86594 0.024448839 0.047261038 0.036953552 0.997899335
1597151087.054534 -0.32398 -0.21961 1.78003 0.008889718 0.023783358 0.038732537 0.998926982
1597151087.155284 -0.32524 -0.21540 1.70761 0.006164384 0.005059916 0.040363006 0.999153254
1597151087.254853 -0.32211 -0.21098 1.67538 0.005531691 0.002565386 0.041388409 0.999124526
1597151087.355108 -0.31586 -0.20126 1.64771 0.004368224 0.009487768 0.042427051 0.999044967
1597151087.456044 -0.30783 -0.19493 1.57001 0.004510906 0.016705750 0.043731833 0.998893436
1597151087.555718 -0.29700 -0.18722 1.50494 0.003615888 0.021084002 0.045278515 0.998745336
1597151087.65658 -0.28908 -0.18312 1.42145 0.004903468 0.018868125 0.046869884 0.998710751
1597151087.756622 -0.27593 -0.17354 1.33912 0.007490398 0.007431324 0.048046401 0.998789374
1597151087.856683 -0.26769 -0.16598 1.27502 0.008186429 -0.006285432 0.049110105 0.998740043
1597151087.956629 -0.26217 -0.15704 1.22677 0.007790294 -0.014025333 0.050354421 0.998602540
1597151088.056208 -0.25913 -0.15305 1.15968 0.007393880 -0.016542223 0.051306294 0.998518577
1597151088.155776 -0.25460 -0.14830 1.09945 0.009206978 -0.018478613 0.052249759 0.998420620
1597151088.255457 -0.25797 -0.14490 1.05196 0.011008590 -0.012418768 0.052931657 0.998460227
1597151088.355804 -0.26181 -0.13796 0.99262 0.010124815 0.001829471 0.053292261 0.998525952
1597151088.455358 -0.26435 -0.13173 0.92700 0.009540809 0.017293634 0.053293338 0.998383555
1597151088.55536 -0.26426 -0.12872 0.86374 0.008880629 0.020184053 0.053284780 0.998335851
1597151088.655604 -0.26527 -0.13005 0.81445 0.009031980 0.020902498 0.053630609 0.998301190
1597151088.755653 -0.26360 -0.12849 0.76442 0.007597354 0.021874948 0.054056867 0.998269313
1597151088.855274 -0.25564 -0.12538 0.70031 0.006003123 0.014426345 0.054557414 0.998388367
1597151088.955526 -0.25572 -0.12441 0.65585 0.005581711 0.000873240 0.055230601 0.998457642
1597151089.055427 -0.25329 -0.12215 0.62677 0.006521020 -0.005009650 0.056313632 0.998379264
1597151089.155661 -0.24663 -0.11687 0.58106 0.006771318 0.008312698 0.056969137 0.998318369
1597151089.255638 -0.24020 -0.11603 0.53511 0.007718806 0.017725278 0.057338256 0.998167601
1597151089.35581 -0.23497 -0.10871 0.50031 0.007220175 0.019938182 0.057669750 0.998110484
1597151089.455729 -0.22519 -0.10759 0.45930 0.007643350 0.016898856 0.058194651 0.998132952
1597151089.556002 -0.21983 -0.10313 0.43049 0.008032129 0.011098779 0.058491358 0.998193901
1597151089.656121 -0.20665 -0.09924 0.40451 0.007448119 0.002680280 0.058680581 0.998245426
1597151089.756087 -0.19914 -0.09703 0.37865 0.006766338 -0.005049659 0.059013693 0.998221469
1597151089.856446 -0.19494 -0.09062 0.35887 0.006108877 -0.010286902 0.059595188 0.998150928
1597151089.956538 -0.18755 -0.08399 0.33771 0.004938121 -0.010559115 0.060094724 0.998124614
1597151090.056539 -0.18998 -0.08310 0.31470 0.004517705 -0.009346771 0.060726461 0.998100458
1597151090.156258 -0.18833 -0.07852 0.28527 0.005513649 -0.009067681 0.061176569 0.998070541
1597151090.256869 -0.19559 -0.07217 0.26904 0.006497464 -0.009218668 0.061866617 0.998020702
1597151090.356809 -0.20231 -0.06697 0.25491 0.006384504 -0.008483501 0.062730793 0.997974006
1597151090.456718 -0.21421 -0.05911 0.23115 0.005620800 -0.003442679 0.064095957 0.997921972
1597151090.557102 -0.22986 -0.05065 0.20442 0.009839960 0.004193266 0.065160324 0.997817480
1597151090.657238 -0.24140 -0.04760 0.19591 0.015563128 0.007431648 0.065813361 0.997682896
1597151090.756912 -0.25810 -0.04360 0.19129 0.018808559 0.004599930 0.066838103 0.997575935
1597151090.856828 -0.27771 -0.04014 0.18657 0.019804604 0.001610890 0.068177886 0.997475292
1597151090.956876 -0.29201 -0.04156 0.16199 0.025900824 -0.001726287 0.069821415 0.997221709
1597151091.056628 -0.31163 -0.04743 0.16043 0.033178587 0.002570658 0.071195451 0.996907107
1597151091.156537 -0.33283 -0.05653 0.15485 0.030331180 0.009339957 0.072311959 0.996877006
1597151091.25653 -0.34380 -0.06366 0.13677 0.023035958 0.012637172 0.073534299 0.996946515
1597151091.35659 -0.36132 -0.07944 0.11203 0.015312423 0.014831120 0.075176592 0.996942349
1597151091.45676 -0.37287 -0.08589 0.09536 0.009718717 0.017416848 0.076839835 0.996843939
1597151091.556804 -0.38484 -0.10065 0.06222 0.007256516 0.023291440 0.078374591 0.996625444
1597151091.657159 -0.38990 -0.11602 0.04728 0.007971654 0.020827436 0.079892064 0.996554027
1597151091.756991 -0.40005 -0.13011 0.05134 0.009446907 0.012528578 0.081385866 0.996559146
1597151091.857225 -0.41113 -0.13914 0.06473 0.007443530 0.015331200 0.083713358 0.996344128
1597151091.957265 -0.40877 -0.14977 0.04245 0.008369886 0.023312740 0.085418006 0.996037261
1597151092.058342 -0.40939 -0.16470 0.04263 0.009003449 0.026000118 0.086643143 0.995859376
1597151092.157854 -0.40496 -0.17410 0.03740 0.007302695 0.030503590 0.088181310 0.995610495
1597151092.257522 -0.40634 -0.18347 0.02887 0.002366063 0.043364704 0.088744250 0.995107211
1597151092.35738 -0.39191 -0.19036 0.00611 -0.003552385 0.043756089 0.089040320 0.995060102
1597151092.457248 -0.37291 -0.19662 -0.00397 -0.009843287 0.040912170 0.088768628 0.995163019
1597151092.556913 -0.34860 -0.19924 -0.03353 -0.017788308 0.037157609 0.089096571 0.995170683
1597151092.656855 -0.31809 -0.20162 -0.06612 -0.020113056 0.021967339 0.089524160 0.995539214
1597151092.756764 -0.29077 -0.19484 -0.10031 -0.013519726 0.002062447 0.090420547 0.995809765
1597151092.856739 -0.26968 -0.18485 -0.10780 -0.001634457 -0.004474315 0.091795509 0.995766486
1597151092.956472 -0.25394 -0.17387 -0.11281 0.008015747 0.006162078 0.090214775 0.995871011
1597151093.056282 -0.24039 -0.15723 -0.08371 0.005119694 0.000284617 0.084354917 0.996422579
1597151093.156648 -0.23359 -0.15773 -0.10477 0.002075265 0.001137889 0.075576163 0.997137223
1597151093.25553 -0.21579 -0.15637 -0.10452 0.004141285 0.004196099 0.066816190 0.997747884
1597151093.354654 -0.20455 -0.16679 -0.10777 0.005827493 0.007564440 0.061895189 0.998036976
1597151093.454101 -0.19622 -0.16882 -0.10144 0.006927133 0.010263243 0.061157592 0.998051316
1597151093.553707 -0.20184 -0.16144 -0.10150 0.006078788 0.008458151 0.061594153 0.998046927
1597151093.653164 -0.20155 -0.16006 -0.09940 0.004162381 0.005248275 0.059119596 0.998228433
1597151093.752245 -0.20739 -0.15135 -0.09379 0.000760383 0.001877569 0.060904878 0.998141519
1597151093.851728 -0.20668 -0.15239 -0.09822 -0.000128037 -0.000161130 0.059776052 0.998211792
1597151093.951715 -0.21084 -0.14824 -0.10612 -0.000121456 -0.000140448 0.060608494 0.998161598
1597151094.05109 -0.20429 -0.15410 -0.10580 -0.000392753 0.000316041 0.060010368 0.998197627
1597151094.150758 -0.21093 -0.15116 -0.10391 -0.000257158 -0.000212292 0.059897819 0.998204458
1597151094.250659 -0.20385 -0.15322 -0.10414 -0.000176482 0.000174415 0.060412465 0.998173468
1597151094.350419 -0.20918 -0.15831 -0.10405 -0.000637160 -0.000248905 0.059784786 0.998211056
1597151094.450722 -0.20632 -0.15256 -0.10349 -0.000144219 -0.000168912 0.060350970 0.998177194
1597151094.550898 -0.21254 -0.15782 -0.10172 -0.000419799 -0.000278412 0.057229932 0.998360897
1597151094.651275 -0.20703 -0.15085 -0.10396 -0.000505157 -0.000219977 0.059441200 0.998231657
1597151094.751172 -0.20632 -0.15761 -0.10369 -0.000346388 -0.000145714 0.058030550 0.998314737
1597151094.85176 -0.21286 -0.15139 -0.10518 -0.000368087 -0.000176166 0.059763502 0.998212481
1597151094.951152 -0.20610 -0.15757 -0.10721 -0.000516680 0.000057777 0.058794300 0.998269983
1597151095.051178 -0.21421 -0.15500 -0.10657 -0.000596108 -0.000315049 0.058959268 0.998260162
1597151095.151086 -0.20703 -0.15501 -0.10407 -0.000379123 0.000249667 0.059224925 0.998244560
1597151095.251275 -0.20865 -0.15568 -0.10215 -0.000218954 -0.000542562 0.058635917 0.998279263
1597151095.351053 -0.20807 -0.15499 -0.10240 -0.000275228 -0.000065496 0.059229074 0.998244377
1597151095.45103 -0.20544 -0.15460 -0.10177 -0.000379509 -0.000523636 0.058767455 0.998271490
1597151095.551199 -0.21172 -0.15335 -0.10215 -0.000362685 0.000079127 0.058936108 0.998261688
1597151095.651068 -0.20511 -0.15675 -0.10314 -0.000386695 -0.000049406 0.058966944 0.998259860
1597151095.751187 -0.21018 -0.15455 -0.10417 -0.000266351 -0.000082305 0.058696251 0.998275850
1597151095.851115 -0.20684 -0.15444 -0.10372 -0.000456878 -0.000080994 0.059101548 0.998251868
1597151095.951264 -0.20600 -0.15794 -0.10351 -0.000340509 -0.000139338 0.058619614 0.998280324
1597151096.050799 -0.20811 -0.15313 -0.10135 -0.000284931 -0.000549335 0.058973417 0.998259362
1597151096.150985 -0.20318 -0.15583 -0.10252 -0.000464704 -0.000406633 0.058925175 0.998262211
1597151096.251253 -0.20910 -0.15283 -0.10256 -0.000370567 -0.000374800 0.058696041 0.998275762
1597151096.351276 -0.20499 -0.15536 -0.10360 -0.000357382 -0.000643513 0.059038490 0.998255436
1597151096.451354 -0.20839 -0.15571 -0.10392 -0.000446467 -0.000607695 0.058755350 0.998272127
1597151096.551591 -0.20711 -0.15723 -0.10371 -0.000544837 -0.000742929 0.059065681 0.998253673
1597151096.651614 -0.20330 -0.15754 -0.10476 -0.000704315 -0.000856249 0.058940833 0.998260862
1597151096.751687 -0.20917 -0.15328 -0.10193 -0.000356177 -0.000281628 0.058851592 0.998266640
1597151096.85194 -0.20558 -0.15600 -0.10471 -0.000425083 -0.000483196 0.059073291 0.998253441
1597151096.952106 -0.20817 -0.15438 -0.10414 -0.000367188 -0.000371694 0.058792371 0.998270096
1597151097.051984 -0.20820 -0.15414 -0.10298 -0.000430878 -0.000636202 0.059111832 0.998251071
1597151097.152036 -0.20850 -0.15549 -0.10254 -0.000338270 -0.000328891 0.058864520 0.998265869
1597151097.251908 -0.20935 -0.15263 -0.10169 -0.000317811 -0.000350872 0.058757690 0.998272162
1597151097.351527 -0.20534 -0.15497 -0.10329 -0.000438477 -0.000547090 0.058909296 0.998263093
1597151097.451498 -0.20842 -0.15175 -0.10071 -0.000127699 -0.000683803 0.058766807 0.998271495
1597151097.55163 -0.21110 -0.15258 -0.09972 -0.000200101 -0.000123547 0.059062228 0.998254275
1597151097.651324 -0.20955 -0.15549 -0.10097 -0.000324189 -0.000178385 0.058870407 0.998265565
1597151097.751334 -0.21034 -0.15347 -0.10291 -0.000256396 -0.000076175 0.058855750 0.998266462
1597151097.851272 -0.20805 -0.15402 -0.10217 -0.000281658 -0.000046905 0.058843972 0.998267151
1597151097.95118 -0.21052 -0.15545 -0.10193 -0.000219931 -0.000113942 0.058732334 0.998273736
1597151098.05119 -0.21136 -0.15431 -0.10213 -0.000404705 0.000085568 0.058902224 0.998263671
1597151098.151415 -0.21068 -0.15574 -0.10409 -0.000353630 -0.000219546 0.058736283 0.998273447
1597151098.250819 -0.21156 -0.15170 -0.10127 -0.000236383 -0.000448805 0.058782151 0.998270705
1597151098.350894 -0.20962 -0.15306 -0.10284 -0.000269325 -0.000164905 0.058799138 0.998269784
1597151098.450879 -0.21084 -0.15307 -0.10114 -0.000258429 -0.000263612 0.058656877 0.998278135
1597151098.550925 -0.20890 -0.15255 -0.10316 -0.000295082 -0.000268863 0.058922291 0.998262493
1597151098.65102 -0.21003 -0.15365 -0.10250 -0.000260787 -0.000051241 0.058645924 0.998278811
1597151098.751045 -0.21067 -0.15141 -0.10294 -0.000303667 -0.000028176 0.058811640 0.998269051
1597151098.85135 -0.20763 -0.15159 -0.10292 -0.000204291 -0.000352064 0.058778261 0.998270980
1597151098.951468 -0.21260 -0.15091 -0.10316 -0.000339162 -0.000296270 0.058784777 0.998270578
1597151099.051343 -0.20852 -0.15280 -0.10341 -0.000361733 -0.000453468 0.058891289 0.998264233
1597151099.151258 -0.20877 -0.15313 -0.10259 -0.000366545 -0.000722535 0.058808871 0.998268932
1597151099.251153 -0.21233 -0.15153 -0.10284 -0.000196602 -0.000291396 0.058858238 0.998266289
1597151099.350999 -0.21017 -0.15318 -0.10216 -0.000307364 -0.000253111 0.058819104 0.998268578
1597151099.450853 -0.21343 -0.15262 -0.10292 -0.000343626 0.000014913 0.058787607 0.998270454
1597151099.550908 -0.21013 -0.15260 -0.10047 -0.000339511 -0.000125450 0.058815777 0.998268788
1597151099.65081 -0.20868 -0.15005 -0.09938 -0.000195952 -0.000135735 0.058637655 0.998279304
1597151099.750658 -0.21039 -0.14919 -0.09826 -0.000192815 -0.000165255 0.058797607 0.998269892
1597151099.850632 -0.20931 -0.15375 -0.09966 -0.000242780 -0.000171685 0.058789705 0.998270345
1597151099.950674 -0.21203 -0.15037 -0.09798 -0.000182838 -0.000180929 0.058822359 0.998268433
1597151100.050754 -0.20642 -0.15172 -0.10035 -0.000204800 -0.000434884 0.058773580 0.998271223
1597151100.150877 -0.20812 -0.15307 -0.09928 -0.000050901 -0.000327326 0.058620030 0.998280312
1597151100.251338 -0.21072 -0.15049 -0.09910 -0.000005156 0.000012768 0.058783062 0.998270781
1597151100.351404 -0.20826 -0.15322 -0.10195 -0.000283341 -0.000005718 0.058688785 0.998276288
1597151100.451325 -0.21107 -0.15271 -0.10174 -0.000072079 -0.000021864 0.058735977 0.998273549
1597151100.551187 -0.20645 -0.15220 -0.09968 -0.000088958 -0.000222475 0.058792601 0.998270190
1597151100.651094 -0.20715 -0.15253 -0.10249 -0.000212843 -0.000107234 0.058706077 0.998275283
1597151100.750971 -0.20956 -0.15183 -0.10239 -0.000217940 -0.000140020 0.058814280 0.998268908
1597151100.850947 -0.20753 -0.15076 -0.10142 -0.000124799 -0.000293814 0.058680639 0.998276756
1597151100.950864 -0.20993 -0.15097 -0.10204 -0.000193027 0.000057137 0.058664328 0.998277745
1597151101.051087 -0.20852 -0.15291 -0.10407 -0.000396976 -0.000063064 0.058767895 0.998271593
1597151101.15124 -0.20897 -0.15214 -0.10114 -0.000352149 -0.000226052 0.058643603 0.998278895
1597151101.251277 -0.20850 -0.15258 -0.10289 -0.000340872 -0.000179493 0.058734820 0.998273546
1597151101.351211 -0.20907 -0.15277 -0.10090 -0.000273791 -0.000133423 0.058713725 0.998274815
1597151101.451185 -0.21013 -0.15345 -0.10123 -0.000282590 0.000120914 0.058659380 0.998278009
1597151101.550968 -0.20832 -0.15439 -0.10141 -0.000315432 0.000051472 0.058768677 0.998271577


==> fig/stara_voda/RISE.txt <==
# timestamp x y z qx qy qz qw
1597151012.048988 0.00000 0.00000 -0.10000 0.000000000 0.000000000 0.000000000 1.000000000
1597151012.148926 0.00081 0.00299 -0.09701 0.000059782 -0.000057208 -0.000406962 0.999999914
1597151012.249032 -0.00010 0.00620 -0.09465 0.000129482 0.000100972 -0.000080088 0.999999983
1597151012.349128 0.00023 0.00792 -0.09819 0.000064883 -0.000034570 -0.000372486 0.999999928
1597151012.449151 -0.00357 0.01499 -0.09057 0.000236870 0.000147078 -0.000155352 0.999999949
1597151012.549134 -0.00382 0.01162 -0.09012 0.000183791 0.000179538 -0.000167159 0.999999953
1597151012.649034 -0.00071 0.01773 -0.09500 0.000178216 -0.000153609 -0.000256538 0.999999939
1597151012.749059 0.00493 0.02049 -0.08799 0.000349826 -0.000201926 -0.000487961 0.999999799
1597151012.849018 0.00219 0.02143 -0.08712 0.000385302 0.000015998 -0.000387802 0.999999850
1597151012.949051 0.00199 0.02093 -0.09052 0.000287899 0.000033443 -0.000160659 0.999999945
1597151013.048969 0.00475 0.02584 -0.08403 0.000446750 0.000031697 -0.000381027 0.999999827
1597151013.148986 0.00315 0.02554 -0.08574 0.000362129 0.000035055 -0.000452061 0.999999832
1597151013.24901 0.00596 0.02422 -0.08609 0.000402498 -0.000035931 -0.000412432 0.999999833
1597151013.349022 0.00585 0.02138 -0.08703 0.000356883 0.000089581 -0.000425210 0.999999842
1597151013.448986 0.00804 0.02738 -0.08400 0.000496078 0.000034757 -0.000514616 0.999999744
1597151013.548959 0.00580 0.02339 -0.08173 0.000493302 0.000194892 -0.000507931 0.999999730
1597151013.648923 0.00828 0.02632 -0.08538 0.000440119 0.000150550 -0.000508876 0.999999762
1597151013.74905 0.00660 0.01951 -0.09010 0.000271542 0.000232934 -0.000356233 0.999999873
1597151013.849086 0.00911 0.02727 -0.08618 0.000401033 0.000355485 -0.000495476 0.999999734
1597151013.94906 0.01161 0.02311 -0.09011 0.000298626 0.000420778 -0.000636967 0.999999664
1597151014.049051 0.01119 0.02493 -0.08369 0.000445360 0.000367753 -0.000524458 0.999999696
1597151014.149079 0.01232 0.02269 -0.08058 0.000486566 0.000154852 -0.000607006 0.999999685
1597151014.248982 0.01085 0.01967 -0.08382 0.000434793 -0.000035545 -0.000425513 0.999999814
1597151014.348921 0.00758 0.02417 -0.08424 0.000446937 0.000306818 -0.000582572 0.999999683
1597151014.448866 0.01279 0.02477 -0.08850 0.000309791 0.000396516 -0.000462731 0.999999766
1597151014.548883 0.00718 0.02775 -0.09161 0.000329458 0.000057564 -0.000356390 0.999999881
1597151014.648939 0.01216 0.02538 -0.08932 0.000342510 0.000023203 -0.000401947 0.999999860
1597151014.749006 0.01060 0.02166 -0.09303 0.000251416 0.000123819 -0.000445990 0.999999861
1597151014.849115 0.00873 0.02792 -0.08573 0.000490553 0.000252915 -0.000402682 0.999999767
1597151014.949214 0.00778 0.02692 -0.09175 0.000320311 0.000302130 -0.000350812 0.999999842
1597151015.049155 0.01175 0.02305 -0.08858 0.000359029 0.000216829 -0.000399988 0.999999832
1597151015.149125 0.01057 0.02102 -0.08693 0.000399003 0.000510989 -0.000368441 0.999999722
1597151015.249159 0.01214 0.02054 -0.09328 0.000317364 0.000342731 -0.000468167 0.999999781
1597151015.349225 0.00814 0.02325 -0.08531 0.000506344 0.000612511 -0.000517900 0.999999550
1597151015.449253 0.01349 0.01842 -0.08788 0.000433004 0.000588530 -0.000653035 0.999999520
1597151015.549241 0.01334 0.01967 -0.09697 0.000197158 0.000546181 -0.000545864 0.999999682
1597151015.649279 0.01427 0.02298 -0.09310 0.000290092 0.000673075 -0.000665085 0.999999510
1597151015.749369 0.01348 0.02332 -0.09532 0.000225837 0.000621950 -0.000628043 0.999999584
1597151015.849553 0.01339 0.02360 -0.09347 0.000299327 0.000864883 -0.001325867 0.999998702
1597151015.949612 0.02164 0.01636 -0.09700 0.000181987 0.000474421 -0.000894395 0.999999471
1597151016.049789 0.01657 0.01968 -0.09214 0.000290126 0.000642738 -0.000049122 0.999999750
1597151016.149986 -0.00219 0.02301 -0.09003 0.000342102 -0.000208227 0.000106349 0.999999914
1597151016.250075 -0.04131 0.01836 -0.09802 0.000384800 -0.007825024 -0.001928576 0.999967450
1597151016.3501 -0.04338 0.00786 -0.10123 0.004035215 -0.028062878 -0.003476820 0.999591969
1597151016.450059 -0.05391 0.00493 -0.05763 0.008284063 -0.035824994 -0.005880587 0.999306441
1597151016.549865 -0.10347 0.00727 -0.03835 0.008310691 -0.027800135 -0.009047915 0.999538003
1597151016.64966 -0.12584 0.02079 -0.01342 0.008238274 -0.021814111 -0.011953741 0.999656633
1597151016.749683 -0.16045 0.03192 0.00626 0.007464689 -0.014879016 -0.014559978 0.999755420
1597151016.849669 -0.20612 0.03106 0.01586 0.006473676 -0.008647099 -0.016843202 0.999799793
1597151016.949936 -0.25766 0.03067 0.01936 0.006689559 -0.000757555 -0.018680761 0.999802833
1597151017.050285 -0.31223 0.02766 0.04428 0.007222667 0.006692098 -0.020260392 0.999746251
1597151017.150353 -0.36440 0.03759 0.05707 0.006953734 0.014697229 -0.021099126 0.999645169
1597151017.250768 -0.42609 0.05098 0.07287 0.010028705 0.025829775 -0.021612234 0.999382389
1597151017.351605 -0.47897 0.05197 0.09028 0.012371709 0.033578713 -0.021946168 0.999118500
1597151017.452814 -0.51402 0.05592 0.12685 0.013339023 0.040229490 -0.022157043 0.998855707
1597151017.553682 -0.55776 0.06467 0.16548 0.012311567 0.047211173 -0.021286600 0.998582201
1597151017.654522 -0.59180 0.06245 0.20345 0.009445557 0.051108399 -0.019473516 0.998458560
1597151017.75575 -0.62138 0.06479 0.22920 0.008325498 0.053001986 -0.017541892 0.998405608
1597151017.856006 -0.63650 0.06721 0.27185 0.008904587 0.056453964 -0.015666768 0.998242561
1597151017.955932 -0.62482 0.06739 0.31605 0.009774725 0.051628569 -0.014144466 0.998518342
1597151018.055824 -0.63649 0.07029 0.36993 0.009282025 0.050523930 -0.012124506 0.998606115
1597151018.155791 -0.63069 0.07110 0.41169 0.011311619 0.049471240 -0.010441899 0.998656903
1597151018.256082 -0.60177 0.06902 0.47771 0.011275078 0.047057069 -0.008927829 0.998788666
1597151018.355973 -0.58115 0.06624 0.52260 0.011605832 0.043708525 -0.007485689 0.998948865
1597151018.455772 -0.54568 0.06718 0.57750 0.010773986 0.034037510 -0.006047857 0.999344181
1597151018.555445 -0.52158 0.07446 0.64074 0.011788443 0.026324018 -0.004993502 0.999571480
1597151018.655465 -0.48657 0.07140 0.68375 0.012789204 0.018107013 -0.004276841 0.999745108
1597151018.755703 -0.43996 0.06798 0.74851 0.011174300 0.008892172 -0.003786404 0.999890858
1597151018.855904 -0.41264 0.06555 0.79123 0.010620589 0.004572850 -0.003207518 0.999927999
1597151018.956259 -0.37634 0.07017 0.85330 0.010540323 -0.000842586 -0.003081717 0.999939345
1597151019.056219 -0.35118 0.07615 0.92068 0.010269792 -0.005210463 -0.003024316 0.999929115
1597151019.156691 -0.31568 0.08251 0.97568 0.010420528 -0.010581018 -0.003525373 0.999883506
1597151019.256345 -0.29780 0.07950 1.02881 0.010908240 -0.012774423 -0.003933178 0.999851166
1597151019.35619 -0.27580 0.08679 1.10056 0.011476411 -0.012653540 -0.004684615 0.999843105
1597151019.456286 -0.26271 0.08375 1.17346 0.014143009 -0.012422897 -0.004797306 0.999811299
1597151019.556516 -0.25672 0.08421 1.24787 0.015194353 -0.010725474 -0.004798694 0.999815517
1597151019.657474 -0.26646 0.07570 1.32736 0.013495719 -0.005554497 -0.004219812 0.999884596
1597151019.757862 -0.26230 0.07286 1.37881 0.013276236 -0.003843265 -0.004426989 0.999894681
1597151019.85828 -0.27119 0.07777 1.45710 0.014407412 -0.002667504 -0.004225767 0.999883720
1597151019.958595 -0.27745 0.07041 1.52063 0.013356508 0.002478395 -0.004549124 0.999897378
1597151020.059071 -0.29093 0.06269 1.59565 0.010524960 0.009384248 -0.004439609 0.999890720
1597151020.159084 -0.29371 0.06121 1.63984 0.009929373 0.012691846 -0.004477281 0.999860129
1597151020.259029 -0.29258 0.05009 1.69597 0.010413569 0.016644080 -0.003957580 0.999799415
1597151020.358819 -0.31095 0.04815 1.75382 0.009947689 0.022086050 -0.003599273 0.999700103
1597151020.4588 -0.30963 0.03634 1.78120 0.007076901 0.023368854 -0.002875947 0.999697726
1597151020.558591 -0.31927 0.03733 1.83766 0.006246584 0.026838572 -0.001747313 0.999618736
1597151020.658741 -0.32103 0.03072 1.86021 0.006157351 0.026701152 -0.000505494 0.999624369
1597151020.758193 -0.32454 0.03204 1.87274 0.005128572 0.027343871 0.000500922 0.999612805
1597151020.857988 -0.31617 0.02846 1.88226 0.005268884 0.026361111 0.001944305 0.999636709
1597151020.957755 -0.31100 0.02613 1.88009 0.006892320 0.027094048 0.003101315 0.999604317
1597151021.057364 -0.30296 0.03024 1.91625 0.007542294 0.025476716 0.005229614 0.999633284
1597151021.156873 -0.29382 0.02030 1.93137 0.008416477 0.022328885 0.006803861 0.999692098
1597151021.256491 -0.28073 0.02722 1.96992 0.008312562 0.018110926 0.008162580 0.999768107
1597151021.356458 -0.27608 0.02882 1.97737 0.007310643 0.015513551 0.009806316 0.999804841
1597151021.456053 -0.25399 0.02150 1.98940 0.007090224 0.013230200 0.011635514 0.999819636
1597151021.556217 -0.24421 0.02021 1.99184 0.008228641 0.010356109 0.013521905 0.999821083
1597151021.656195 -0.23234 0.02521 1.98482 0.007780602 0.009985215 0.014925856 0.999808470
1597151021.75594 -0.22065 0.02320 1.98258 0.008600041 0.009159053 0.016727695 0.999781144
1597151021.856023 -0.21630 0.02244 1.96605 0.009010218 0.006672328 0.018242287 0.999770731
1597151021.956082 -0.21085 0.01713 1.95472 0.009546441 0.005919927 0.019285862 0.999750907
1597151022.055927 -0.20538 0.02295 1.95017 0.009537805 0.006533304 0.019759687 0.999737916
1597151022.155936 -0.20201 0.01389 1.93613 0.010631516 0.006715568 0.019296076 0.999734732
1597151022.25595 -0.19804 0.01519 1.94230 0.009512017 0.006649369 0.017617939 0.999777433
1597151022.355855 -0.19907 0.01165 1.94205 0.008138450 0.006166546 0.015600102 0.999826173
1597151022.455717 -0.19759 0.00801 1.92443 0.008642357 0.004553093 0.012822622 0.999870071
1597151022.555522 -0.19947 0.00532 1.93270 0.009743588 0.004553300 0.009572083 0.999896347
1597151022.655195 -0.19694 0.00946 1.93251 0.009297442 0.006019601 0.006337756 0.999918574
1597151022.75506 -0.19973 0.00214 1.93130 0.008919318 0.007968375 0.002564060 0.999925185
1597151022.85486 -0.19623 -0.00176 1.92657 0.008364614 0.008333065 -0.000953841 0.999929839
1597151022.954744 -0.20011 0.00285 1.92296 0.006493218 0.009279134 -0.003759706 0.999928798
1597151023.054476 -0.19884 -0.00017 1.92037 0.004437253 0.010286281 -0.005495305 0.999922149
1597151023.154782 -0.19703 -0.00693 1.90982 0.004993411 0.010431631 -0.005889755 0.999915775
1597151023.25438 -0.19564 -0.00673 1.92828 0.005851141 0.011611726 -0.004927568 0.999903321
1597151023.354137 -0.19532 -0.00530 1.90448 0.005438821 0.011198483 -0.003285520 0.999917106
1597151023.454527 -0.20041 -0.01204 1.91013 0.005658466 0.009934957 -0.001250434 0.999933855
1597151023.554922 -0.20771 -0.00713 1.92690 0.005396685 0.010181748 0.000517954 0.999933468
1597151023.656046 -0.21202 -0.00421 1.90710 0.005516720 0.012313607 0.001972843 0.999907020
1597151023.756353 -0.21688 -0.00406 1.91322 0.005327866 0.012578101 0.002460453 0.999903671
1597151023.856815 -0.22315 -0.00637 1.90040 0.006539747 0.014522114 0.002294165 0.999870530
1597151023.956686 -0.21857 -0.00068 1.88786 0.006722033 0.015530382 0.001313699 0.999855937
1597151024.056275 -0.21847 -0.00412 1.89182 0.006859704 0.016224570 -0.000309290 0.999844794
1597151024.15591 -0.22067 -0.00097 1.89311 0.006724412 0.016843187 -0.001411410 0.999834535
1597151024.255865 -0.21566 -0.00610 1.89452 0.007106796 0.016503315 -0.002586024 0.999835210
1597151024.356544 -0.21581 0.00263 1.88760 0.008292705 0.019262565 -0.003633577 0.999773465
1597151024.457237 -0.21853 0.00016 1.88871 0.008985908 0.018528782 -0.005436270 0.999773167
1597151024.557368 -0.21352 0.00532 1.89433 0.007740609 0.014362181 -0.008180074 0.999833435
1597151024.657494 -0.21972 0.00840 1.89996 0.007459204 0.011958765 -0.011003202 0.999840126
1597151024.756984 -0.21167 0.00639 1.89021 0.008499507 0.013321144 -0.014381792 0.999771709
1597151024.856782 -0.20237 0.00651 1.90180 0.008093948 0.013613699 -0.017498039 0.999721448
1597151024.956138 -0.19462 0.00889 1.89759 0.007736881 0.012848364 -0.020087288 0.999685731
1597151025.056077 -0.19133 0.00679 1.89656 0.008220179 0.012108987 -0.022321876 0.999643704
1597151025.156415 -0.17483 0.01108 1.90468 0.007122998 0.012360958 -0.024051378 0.999608924
1597151025.256725 -0.16700 0.00537 1.90493 0.005983484 0.010948871 -0.024907489 0.999611893
1597151025.357394 -0.16053 0.01093 1.89166 0.006544813 0.008343285 -0.025061465 0.999629670
1597151025.457909 -0.15618 0.00209 1.89383 0.007469045 0.007934337 -0.024455298 0.999641535
1597151025.557948 -0.14142 0.00506 1.89647 0.007580878 0.008064374 -0.023529308 0.999661877
1597151025.657432 -0.14341 0.01576 1.89628 0.007586702 0.007426957 -0.021850868 0.999704867
1597151025.756658 -0.13907 0.01637 1.89570 0.007470917 0.007632578 -0.020031913 0.999742293
1597151025.855857 -0.12996 0.02655 1.90136 0.006436310 0.009881828 -0.017550629 0.999776424
1597151025.955584 -0.12557 0.02862 1.89319 0.007291863 0.008642017 -0.014169689 0.999835669
1597151026.055341 -0.12390 0.02478 1.89229 0.009079256 0.008019765 -0.010964156 0.999866510
1597151026.155494 -0.12093 0.03003 1.89369 0.009336118 0.008447081 -0.007793701 0.999890365
1597151026.255713 -0.12726 0.03000 1.90126 0.008871056 0.007541498 -0.004344170 0.999922776
1597151026.356034 -0.13392 0.03879 1.90901 0.008121497 0.005143160 -0.000988718 0.999953305
1597151026.457141 -0.13395 0.04073 1.88340 0.007366208 0.007163404 0.002379789 0.999944379
1597151026.557688 -0.12649 0.04868 1.88503 0.008157391 0.011730649 0.005315801 0.999883789
1597151026.657903 -0.12798 0.04371 1.87659 0.008507181 0.013524509 0.007846982 0.999841558
1597151026.75761 -0.14168 0.04861 1.87353 0.008862798 0.014400434 0.009622999 0.999810720
1597151026.857584 -0.15136 0.04912 1.89031 0.011372218 0.014640223 0.010886316 0.999768886
1597151026.957339 -0.15385 0.04645 1.88456 0.012467536 0.012719813 0.010793893 0.999783106
1597151027.057209 -0.15920 0.04844 1.89996 0.013110710 0.013153855 0.010886494 0.999768258
1597151027.157072 -0.15280 0.04715 1.89535 0.011431828 0.014325810 0.010719089 0.999774567
1597151027.257445 -0.15308 0.05472 1.89678 0.009505150 0.013523305 0.010857021 0.999804430
1597151027.357919 -0.14749 0.05687 1.90047 0.009463484 0.014744648 0.010095021 0.999795543
1597151027.458135 -0.14720 0.05026 1.89081 0.009050124 0.013231371 0.010046048 0.999821035
1597151027.558222 -0.14561 0.04854 1.90794 0.009363561 0.011781220 0.009976491 0.999836985
1597151027.658388 -0.14647 0.04254 1.89789 0.008976360 0.009823264 0.010200370 0.999859431
1597151027.758476 -0.14694 0.04503 1.90812 0.009231077 0.009775769 0.010281048 0.999856751
1597151027.858831 -0.13967 0.04721 1.91566 0.009637798 0.011035857 0.010107492 0.999841568
1597151027.958453 -0.12478 0.05386 1.91819 0.007713103 0.013900576 0.009969160 0.999823933
1597151028.058881 -0.12446 0.04639 1.90594 0.006615191 0.012649910 0.010010247 0.999847995
1597151028.158825 -0.12226 0.04657 1.90243 0.006989134 0.011083937 0.009541249 0.999868623
1597151028.258876 -0.12711 0.04243 1.89145 0.008108613 0.009344163 0.009119027 0.999881883
1597151028.358882 -0.13326 0.04197 1.92537 0.009463044 0.009262389 0.007872356 0.999881335
1597151028.459067 -0.13029 0.03353 1.91830 0.008724775 0.007744065 0.006240663 0.999912477
1597151028.558868 -0.13777 0.04017 1.92688 0.008774790 0.008621340 0.003816156 0.999917053
1597151028.658478 -0.13050 0.03585 1.93369 0.008868041 0.008722775 0.001722450 0.999921149
1597151028.758267 -0.12608 0.04163 1.95853 0.008479213 0.010764197 -0.000372350 0.999906044
1597151028.858101 -0.12098 0.04317 1.96503 0.008318838 0.012057431 -0.002362764 0.999889910
1597151028.957974 -0.11736 0.03969 1.99871 0.008277751 0.013776702 -0.004536950 0.999860539
1597151029.057573 -0.11955 0.03833 2.03586 0.007949479 0.012241241 -0.005753289 0.999876921
1597151029.157711 -0.12044 0.03454 2.05895 0.007988548 0.012160279 -0.006870496 0.999870545
1597151029.257558 -0.11804 0.03731 2.09319 0.009180512 0.012084257 -0.007157548 0.999859219
1597151029.357662 -0.11421 0.04011 2.15204 0.011373148 0.012937506 -0.006921603 0.999827667
1597151029.458105 -0.11078 0.03217 2.24058 0.010282008 0.014572266 -0.005987647 0.999823023
1597151029.558061 -0.11177 0.03215 2.29606 0.008740283 0.010907584 -0.004847895 0.999890559
1597151029.658083 -0.10643 0.03056 2.34687 0.008310575 0.009566211 -0.003289120 0.999914298
1597151029.758198 -0.11311 0.03930 2.40808 0.009941707 0.010909906 -0.001715045 0.999889591
1597151029.858546 -0.10888 0.03801 2.44549 0.009625764 0.012498963 0.000340334 0.999875495
1597151029.958668 -0.10904 0.04142 2.51415 0.008237452 0.013750318 0.001808284 0.999869893
1597151030.058676 -0.10783 0.04336 2.55913 0.007228543 0.014191409 0.003440048 0.999867250
1597151030.159283 -0.11295 0.05846 2.59772 0.007460422 0.013309012 0.005025557 0.999870970
1597151030.259515 -0.11333 0.05116 2.63813 0.008264349 0.012550592 0.006601234 0.999865294
1597151030.359337 -0.12095 0.05404 2.67308 0.008635078 0.014145413 0.008099438 0.999829856
1597151030.45917 -0.12203 0.05478 2.69636 0.009629342 0.016951780 0.008999127 0.999769438
1597151030.559179 -0.12001 0.06250 2.70949 0.009600964 0.017287058 0.009897074 0.999755484
1597151030.658833 -0.11746 0.06700 2.71322 0.010077914 0.015341814 0.010745043 0.999773779
1597151030.758177 -0.11915 0.06533 2.74611 0.010918383 0.014887688 0.011225189 0.999766543
1597151030.857879 -0.11286 0.06213 2.75261 0.011386498 0.017190415 0.011381680 0.999722609
1597151030.957867 -0.11458 0.06740 2.78005 0.011936249 0.016935920 0.011488035 0.999719323
1597151031.057705 -0.10659 0.06730 2.78655 0.011883757 0.014945373 0.011799559 0.999748060
1597151031.158187 -0.10335 0.07456 2.80096 0.012133534 0.014958576 0.011570339 0.999747541
1597151031.258445 -0.10191 0.07620 2.79770 0.010984978 0.013194062 0.011940303 0.999781314
1597151031.358665 -0.09282 0.07212 2.81650 0.011738473 0.010471214 0.011961201 0.999804727
1597151031.458828 -0.08803 0.07442 2.80218 0.011659504 0.012323805 0.011982325 0.999784279
1597151031.558853 -0.08300 0.07287 2.80034 0.012003941 0.014106442 0.011557782 0.999761637
1597151031.658818 -0.06742 0.07271 2.78963 0.012331276 0.012214641 0.011221769 0.999786384
1597151031.758673 -0.06861 0.06723 2.81409 0.012867999 0.011551903 0.011012433 0.999789825
1597151031.858603 -0.06209 0.06445 2.80951 0.011447080 0.010116127 0.011325967 0.999819159
1597151031.958528 -0.06531 0.06005 2.86261 0.011170213 0.007106464 0.011514072 0.999846063
1597151032.058224 -0.06241 0.05676 2.83739 0.010115024 0.007522107 0.011913741 0.999849572
1597151032.158263 -0.05871 0.05984 2.85619 0.011422407 0.007689276 0.012146219 0.999831422
1597151032.258084 -0.05450 0.05352 2.83946 0.010931006 0.008376635 0.012731939 0.999824106
1597151032.358207 -0.05953 0.04928 2.83518 0.011120764 0.008685139 0.013333317 0.999811542
1597151032.458155 -0.05863 0.04689 2.84243 0.010899655 0.009801451 0.013900304 0.999795934
1597151032.558235 -0.06503 0.04669 2.83092 0.010503817 0.012585091 0.014061881 0.999766747
1597151032.658318 -0.06468 0.04783 2.84110 0.010374055 0.011582046 0.013402591 0.999789281
1597151032.758527 -0.06833 0.04329 2.82533 0.010040142 0.012605332 0.012505264 0.999791938
1597151032.858767 -0.07046 0.04031 2.84679 0.009398917 0.015140091 0.011452631 0.999775612
1597151032.959033 -0.06922 0.04091 2.84309 0.008697783 0.015904228 0.010412748 0.999781466
1597151033.059034 -0.07071 0.03748 2.85659 0.010086429 0.017006180 0.009650859 0.999757928
1597151033.158903 -0.07306 0.03921 2.85292 0.009223297 0.015896158 0.007980893 0.999799254
1597151033.259167 -0.06656 0.03854 2.86663 0.010107343 0.017615842 0.006202957 0.999774498
1597151033.358868 -0.06333 0.03883 2.85761 0.010615025 0.018724306 0.004897901 0.999756336
1597151033.45884 -0.05911 0.04052 2.87269 0.011000349 0.018285262 0.003922191 0.999764601
1597151033.558703 -0.06221 0.03781 2.86354 0.010592826 0.015660175 0.002578904 0.999817934
1597151033.65869 -0.05318 0.03801 2.87970 0.010130078 0.013197097 0.001894437 0.999859805
1597151033.758678 -0.04645 0.03602 2.86998 0.009324569 0.012156281 0.001083412 0.999882045
1597151033.858632 -0.04025 0.03124 2.85930 0.009944700 0.012667877 0.000918272 0.999869884
1597151033.958706 -0.03704 0.03670 2.86433 0.010916738 0.013107747 0.001070593 0.999853922
1597151034.0586 -0.02917 0.03855 2.84651 0.010880768 0.011842013 0.001312127 0.999869819
1597151034.158496 -0.01943 0.03715 2.83973 0.011142941 0.008816631 0.001084736 0.999898457
1597151034.25814 -0.01535 0.03363 2.86000 0.010800230 0.008300300 0.001833075 0.999905545
1597151034.358935 -0.01286 0.03706 2.87447 0.010483845 0.009421073 0.002499199 0.999897538
1597151034.458695 -0.01065 0.04005 2.87919 0.010549827 0.009892527 0.002814318 0.999891453
1597151034.558995 -0.01238 0.03970 2.88006 0.010361836 0.007249946 0.003080262 0.999915288
1597151034.65912 -0.01133 0.03873 2.87605 0.010234325 0.006463487 0.003088547 0.999921968
1597151034.759192 -0.00933 0.03781 2.88518 0.011009222 0.007095137 0.002931318 0.999909928
1597151034.859047 -0.00696 0.04048 2.88888 0.010861926 0.008723138 0.002556542 0.999899690
1597151034.958994 -0.01384 0.03878 2.85484 0.011160871 0.010752359 0.002211352 0.999877458
1597151035.058765 -0.01255 0.03581 2.87256 0.011517906 0.012008064 0.002131170 0.999859291
1597151035.159372 -0.01168 0.03712 2.88039 0.010813475 0.011886311 0.001938793 0.999869004
1597151035.259088 -0.01430 0.03916 2.89162 0.010815270 0.011648442 0.001818638 0.999872010
1597151035.358762 -0.01683 0.03933 2.89253 0.010500742 0.010383512 0.001617132 0.999889645
1597151035.458754 -0.01255 0.03353 2.89387 0.010434037 0.010984843 0.001528789 0.999884057
1597151035.558744 -0.01791 0.03810 2.90734 0.010561653 0.010722577 0.001760430 0.999885183
1597151035.658691 -0.01742 0.03236 2.90790 0.010722863 0.010579656 0.001828499 0.999884867
1597151035.758721 -0.01268 0.03692 2.90945 0.011525685 0.010582553 0.001883108 0.999875803
1597151035.859003 -0.01282 0.03082 2.91012 0.011355831 0.012070930 0.002022238 0.999860614
1597151035.958731 -0.01850 0.02543 2.88451 0.010777435 0.011715161 0.002044948 0.999871202
1597151036.058264 -0.02146 0.02527 2.90224 0.011021179 0.011004187 0.001813796 0.999877068
1597151036.157806 -0.02095 0.02880 2.91089 0.010823137 0.010540114 0.001406024 0.999884888
1597151036.257453 -0.01881 0.02855 2.91444 0.010873865 0.011137490 0.000996159 0.999878354
1597151036.357675 -0.01920 0.03195 2.90729 0.010398864 0.011546409 0.000063742 0.999879263
1597151036.457847 -0.02477 0.02827 2.90038 0.010254617 0.011116697 -0.000595859 0.999885447
1597151036.557923 -0.02071 0.02434 2.91693 0.010469049 0.009331652 -0.001432864 0.999900628
1597151036.657842 -0.02137 0.01995 2.90907 0.009910539 0.009963971 -0.002024607 0.999899196
1597151036.757701 -0.01710 0.02177 2.90777 0.009977941 0.011274164 -0.002577540 0.999883338
1597151036.85754 -0.01577 0.01287 2.91757 0.010574613 0.010940555 -0.002523138 0.999881051
1597151036.957374 -0.02047 0.01062 2.92610 0.009956043 0.011187920 -0.002139300 0.999885559
1597151037.057298 -0.01872 0.01039 2.92407 0.009461848 0.011985353 -0.001821054 0.999881747
1597151037.157214 -0.01588 0.00634 2.92778 0.009354953 0.010484231 -0.001431680 0.999900253
1597151037.256529 -0.01960 0.00151 2.93348 0.009810452 0.009619771 -0.001112131 0.999904985
1597151037.356179 -0.01729 0.00209 2.93061 0.010277188 0.009626845 -0.000803350 0.999900524
1597151037.456265 -0.01138 0.00374 2.95705 0.010985750 0.010405208 -0.000400943 0.999885436
1597151037.556346 -0.01194 -0.00258 2.95074 0.010095427 0.010846042 0.000443918 0.999890118
1597151037.656386 -0.01873 -0.01287 2.91645 0.013960199 0.013357594 0.000486049 0.999813208
1597151037.756242 -0.01709 -0.01414 2.82442 0.034946465 0.010779988 0.000029903 0.999331044
1597151037.856335 -0.02211 -0.02479 2.92711 0.053413734 0.010261037 -0.000522112 0.998519610
1597151037.956512 -0.01181 -0.04035 2.96113 0.054648080 0.010348940 -0.001571996 0.998450808
1597151038.05672 -0.01887 -0.07093 2.94410 0.054094262 0.012213343 -0.001932644 0.998459268
1597151038.157066 -0.01347 -0.10899 2.97452 0.055068349 0.013349929 -0.002234902 0.998390836
1597151038.257172 -0.01285 -0.15781 2.98574 0.057304756 0.013076287 -0.002083505 0.998268919
1597151038.357703 -0.00599 -0.21202 3.00610 0.064845033 0.012164853 -0.001692288 0.997819760
1597151038.457506 -0.00561 -0.27845 3.02044 0.068627145 0.011097642 -0.001954966 0.997578736
1597151038.557458 -0.00748 -0.35291 3.06696 0.068142292 0.012074718 -0.001159394 0.997601867
1597151038.657519 0.00101 -0.44373 3.10517 0.058763850 0.010911163 -0.000917378 0.998211859
1597151038.757733 0.00477 -0.53744 3.10503 0.046390602 0.011304568 0.000172034 0.998859394
1597151038.857969 0.00212 -0.63443 3.14357 0.034985943 0.016073670 0.001425945 0.999257518
1597151038.957871 0.00548 -0.73401 3.11586 0.023153264 0.012981143 0.002698999 0.999644002
1597151039.057776 0.00669 -0.84395 3.11351 0.017539866 0.010180038 0.003863326 0.999786875
1597151039.157642 0.00811 -0.94832 3.08384 0.016396915 0.009636195 0.004531367 0.999808858
1597151039.257501 0.00790 -1.05291 3.07870 0.018526455 0.008410433 0.004783795 0.999781551
1597151039.357328 0.00911 -1.15347 3.08865 0.016679562 0.009723027 0.004860408 0.999801796
1597151039.456841 0.01819 -1.26908 3.13373 0.005306283 0.010681739 0.004638989 0.999918108
1597151039.556856 0.01285 -1.35752 3.08818 -0.003375753 0.009799975 0.005037207 0.999933593
1597151039.656918 0.00943 -1.45994 3.03348 -0.002382463 0.008906772 0.005273390 0.999943591
1597151039.757147 0.00766 -1.56120 3.01534 0.001019013 0.008634215 0.005287947 0.999948223
1597151039.857404 0.00041 -1.64980 3.00103 0.003818120 0.011285084 0.005016072 0.999916450
1597151039.957493 0.00282 -1.73513 3.00512 0.003697071 0.011910026 0.004563632 0.999911824
1597151040.057511 0.00019 -1.82170 2.97316 0.004985963 0.009309350 0.004048041 0.999936043
1597151040.157599 -0.00729 -1.91055 2.98838 0.002903161 0.009009564 0.003649282 0.999948540
1597151040.257403 -0.00276 -1.99415 2.97439 0.002535179 0.013186554 0.002972848 0.999905420
1597151040.358181 -0.00430 -2.06496 2.96323 0.000286986 0.013880081 0.002955632 0.999899258
1597151040.457626 -0.01308 -2.13762 2.92341 0.000997334 0.014189192 0.003013087 0.999894291
1597151040.557579 -0.01705 -2.21029 2.89221 0.004312687 0.014422687 0.002563749 0.999883400
1597151040.657224 -0.01852 -2.27676 2.89398 0.005084462 0.013854849 0.002001256 0.999889087
1597151040.757118 -0.02367 -2.34652 2.88878 0.003713043 0.014738132 0.002003062 0.999882487
1597151040.856929 -0.02079 -2.41032 2.89965 0.001449129 0.015585241 0.001778960 0.999875910
1597151040.957168 -0.01632 -2.46722 2.87187 -0.001929008 0.015956851 0.001995772 0.999868829
1597151041.057265 -0.02733 -2.52719 2.84733 -0.003580395 0.015793595 0.002247117 0.999866338
1597151041.157418 -0.02809 -2.58423 2.82024 -0.004970544 0.015231542 0.002278077 0.999869044
1597151041.257492 -0.03152 -2.63803 2.80028 -0.004879898 0.015521270 0.002313053 0.999864954
1597151041.357598 -0.02680 -2.68611 2.77949 -0.004057416 0.014673674 0.002358799 0.999881321
1597151041.457946 -0.02536 -2.72487 2.80313 -0.002022756 0.014627651 0.001846495 0.999889259
1597151041.557319 -0.02886 -2.76790 2.78971 -0.006301768 0.016408833 0.002164945 0.999843163
1597151041.657567 -0.02945 -2.80417 2.78780 -0.010029256 0.015868731 0.002037254 0.999821708
1597151041.757541 -0.02590 -2.83438 2.76454 -0.009638752 0.014823886 0.002375196 0.999840840
1597151041.85777 -0.02590 -2.86420 2.75609 -0.007367451 0.014143746 0.002230966 0.999870341
1597151041.957586 -0.01791 -2.88911 2.74774 -0.005927816 0.013703648 0.002192750 0.999886125
1597151042.057362 -0.02013 -2.90606 2.73529 -0.003470412 0.014386473 0.001764238 0.999888930
1597151042.157504 -0.01558 -2.92310 2.74316 -0.002777537 0.013548169 0.001844338 0.999902661
1597151042.257454 -0.01244 -2.94726 2.73424 -0.000963245 0.014220885 0.001494198 0.999897298
1597151042.357551 -0.01186 -2.96106 2.71388 0.000202327 0.015354352 0.001407415 0.999881104
1597151042.457645 -0.00674 -2.97368 2.72496 0.000403165 0.014666401 0.001218045 0.999891619
1597151042.55783 -0.00722 -2.98159 2.71348 0.000484714 0.015328930 0.001405408 0.999881400
1597151042.657608 -0.00737 -2.98822 2.69477 0.003842167 0.013949543 0.001384772 0.999894360
1597151042.757813 0.00066 -2.99433 2.72207 0.004509371 0.011555902 0.001237094 0.999922295
1597151042.857638 0.00734 -2.99795 2.71458 0.003460993 0.011298365 0.001301401 0.999929335
1597151042.957736 0.00977 -3.00019 2.71069 0.004315653 0.011419766 0.001603333 0.999924194
1597151043.057512 0.01427 -3.00326 2.71608 0.004946622 0.010445939 0.001201006 0.999932483
1597151043.157731 0.01413 -3.01071 2.68777 0.005357390 0.009599407 0.001278572 0.999938756
1597151043.256998 0.01890 -3.00596 2.69419 0.006650267 0.009579879 0.001204590 0.999931272
1597151043.356686 0.02642 -3.00545 2.70538 0.007252440 0.010331780 0.001226005 0.999919573
1597151043.456503 0.02746 -3.01185 2.72629 0.006652504 0.012141896 0.001695618 0.999902717
1597151043.556407 0.02283 -3.00564 2.70628 0.006246930 0.010479941 0.002150182 0.999923259
1597151043.656319 0.02691 -3.00373 2.70751 0.008364389 0.010665860 0.002249650 0.999905603
1597151043.756084 0.02802 -3.00642 2.72052 0.010257025 0.011607636 0.002531252 0.999876817
1597151043.856479 0.02684 -3.00275 2.74719 0.009998400 0.011370227 0.002450991 0.999882364
1597151043.956727 0.02819 -3.00279 2.72595 0.009420571 0.011351517 0.002779143 0.999887330
1597151044.057052 0.02697 -2.99771 2.72229 0.010869184 0.010404634 0.003007282 0.999882273
1597151044.15718 0.02850 -3.00229 2.73843 0.011083223 0.010023635 0.002614483 0.999884920
1597151044.257209 0.02337 -3.00332 2.74254 0.010263805 0.010700883 0.002399817 0.999887187
1597151044.357009 0.02362 -2.99960 2.73238 0.009227049 0.010695875 0.002329431 0.999897512
1597151044.456822 0.02621 -3.00448 2.73465 0.010042426 0.012481798 0.001924152 0.999869818
1597151044.556789 0.02844 -3.00791 2.71627 0.009864261 0.013013578 0.002000100 0.999864662
1597151044.656968 0.02066 -3.00893 2.72380 0.010972928 0.012368810 0.001974336 0.999861345
1597151044.756786 0.02227 -3.00337 2.73974 0.012114066 0.012195045 0.001837038 0.999850567
1597151044.857088 0.02157 -3.00690 2.75494 0.010254877 0.011583457 0.001599395 0.999879044
1597151044.957433 0.02433 -3.00938 2.74338 0.008143249 0.011310612 0.001787755 0.999901276
1597151045.057124 0.01868 -3.01250 2.75216 0.008562594 0.015437477 0.001898348 0.999842369
1597151045.157044 0.02229 -3.02098 2.74952 0.008469916 0.030333096 0.002314087 0.999501280
1597151045.256718 0.03506 -3.02379 2.76783 0.007664004 0.049847965 0.002499855 0.998724283
1597151045.356986 0.04284 -3.02290 2.74152 0.008376170 0.064886263 0.002932554 0.997853202
1597151045.457094 0.06672 -3.02750 2.74322 0.010040682 0.068285503 0.002701333 0.997611637
1597151045.557094 0.09850 -3.02513 2.76724 0.009272747 0.071756854 0.002918902 0.997374779
1597151045.657118 0.14234 -3.02391 2.75629 0.009354716 0.074464786 0.003057871 0.997175077
1597151045.757239 0.20108 -3.03183 2.76210 0.009192494 0.076818469 0.003015328 0.996998159
1597151045.857129 0.26718 -3.03241 2.76143 0.009324313 0.073237362 0.002699679 0.997267295
1597151045.957478 0.34393 -3.03516 2.74628 0.009549991 0.074280585 0.002641729 0.997188154
1597151046.057443 0.42998 -3.03700 2.75305 0.011041229 0.074979889 0.002029625 0.997121852
1597151046.157475 0.54075 -3.03524 2.77525 0.008800072 0.063089056 0.001593192 0.997967831
1597151046.257389 0.64558 -3.03711 2.77512 0.007357022 0.047448649 0.001255275 0.998845796
1597151046.357283 0.76238 -3.03978 2.77439 0.008278790 0.031594311 0.000815725 0.999466155
1597151046.456933 0.87535 -3.04480 2.78840 0.007789474 0.017885050 0.000316460 0.999809656
1597151046.556867 0.99221 -3.04166 2.79397 0.007657669 0.014109209 0.000031754 0.999871136
1597151046.656968 1.11274 -3.04312 2.79365 0.006984473 0.013336733 -0.000312819 0.999886619
1597151046.756992 1.22712 -3.03816 2.76651 0.007538714 0.015447880 -0.000884626 0.999851863
1597151046.857038 1.34322 -3.04088 2.76800 0.008701881 0.011441827 -0.001412243 0.999895678
1597151046.957014 1.45765 -3.03669 2.78659 0.007659581 -0.005210083 -0.001934524 0.999955221
1597151047.057546 1.56033 -3.03114 2.78748 0.006435777 -0.015473063 -0.002686750 0.999855963
1597151047.157653 1.66137 -3.03140 2.76737 0.006621995 -0.012985481 -0.003375302 0.999888061
1597151047.257851 1.75809 -3.02990 2.76954 0.007965968 -0.008093561 -0.003850915 0.999928101
1597151047.357783 1.85070 -3.02921 2.76322 0.007817328 -0.010366939 -0.003959724 0.999907864
1597151047.457608 1.93631 -3.02692 2.75175 0.010012331 -0.012354592 -0.003914514 0.999865888
1597151047.557095 2.01535 -3.02363 2.77398 0.009020187 -0.010783276 -0.002798999 0.999897256
1597151047.65701 2.08939 -3.02091 2.76440 0.009203184 -0.005708957 -0.001729819 0.999939857
1597151047.756945 2.16289 -3.01796 2.75639 0.009845569 -0.005834821 -0.000433192 0.999934414
1597151047.85686 2.21828 -3.02393 2.75558 0.011001210 -0.005699898 0.001023030 0.999922716
1597151047.956901 2.28180 -3.01779 2.77843 0.009496828 -0.004363651 0.002781130 0.999941515
1597151048.056833 2.33522 -3.02004 2.77508 0.010609607 -0.001683715 0.004513951 0.999932110
1597151048.157155 2.38302 -3.01989 2.78495 0.009937247 0.003281137 0.006119974 0.999926513
1597151048.257315 2.43244 -3.02461 2.80033 0.009622807 0.007543554 0.007378558 0.999898021
1597151048.357559 2.47727 -3.02539 2.80817 0.009842391 0.005725586 0.008538835 0.999898712
1597151048.45777 2.51360 -3.02844 2.81356 0.009486556 0.004883745 0.009350655 0.999899355
1597151048.557708 2.56390 -3.02623 2.80711 0.009855778 0.009009986 0.010036393 0.999860468
1597151048.657627 2.60077 -3.02554 2.83939 0.009471373 0.011202809 0.009774902 0.999844609
1597151048.757395 2.63715 -3.02589 2.84573 0.006762548 0.012499974 0.009656510 0.999852374
1597151048.857184 2.67780 -3.02522 2.83172 0.007381269 0.014169084 0.009168378 0.999830333
1597151048.956935 2.72563 -3.03311 2.82645 0.007928674 0.013914438 0.007957904 0.999840085
1597151049.056651 2.76329 -3.03883 2.82845 0.008657597 0.010030125 0.006873090 0.999888595
1597151049.156152 2.79802 -3.04059 2.84830 0.008393172 0.005758480 0.006341841 0.999928085
1597151049.256315 2.83210 -3.04735 2.85578 0.007492550 0.003895154 0.005274597 0.999950433
1597151049.356228 2.86895 -3.04151 2.85881 0.006684556 0.004702330 0.004838404 0.999954896
1597151049.45621 2.91251 -3.04902 2.84255 0.007270893 0.004704558 0.004147891 0.999953897
1597151049.556117 2.94111 -3.04600 2.84837 0.007352553 0.003059910 0.004082027 0.999959956
1597151049.656094 2.97541 -3.04032 2.87091 0.006184994 0.002261276 0.004238549 0.999969333
1597151049.756008 2.99757 -3.03983 2.86882 0.005380047 0.001752971 0.004435641 0.999974153
1597151049.856147 3.02762 -3.04288 2.86039 0.006253820 0.003208804 0.004540853 0.999964986
1597151049.956249 3.04662 -3.04090 2.87319 0.005609503 0.001448811 0.005124291 0.999970088
1597151050.056528 3.06826 -3.04665 2.88358 0.005051298 0.000612172 0.005232362 0.999973366
1597151050.156563 3.08591 -3.03582 2.90695 0.003913500 -0.001333989 0.005564679 0.999975969
1597151050.256572 3.09830 -3.03376 2.89517 0.004338634 -0.000973971 0.005536531 0.999974787
1597151050.356851 3.11087 -3.03238 2.90363 0.004000823 -0.002869614 0.005569999 0.999972367
1597151050.456875 3.12195 -3.03233 2.88703 0.005260896 -0.002354667 0.005178654 0.999969980
1597151050.556745 3.12799 -3.02371 2.86523 0.006572792 0.000010741 0.005204151 0.999964857
1597151050.656499 3.13076 -3.02936 2.87096 0.007506089 0.000606261 0.004911101 0.999959585
1597151050.756355 3.13260 -3.01760 2.87344 0.007234005 0.000371994 0.004946561 0.999961530
1597151050.856262 3.13328 -3.02138 2.85198 0.007758752 0.002602943 0.004905186 0.999954482
1597151050.956138 3.13024 -3.01511 2.85437 0.008196748 0.004968451 0.004634336 0.999943324
1597151051.056169 3.12634 -3.01233 2.85666 0.008014710 0.005568076 0.004388865 0.999942748
1597151051.156283 3.12534 -3.00660 2.83845 0.007753468 0.007998154 0.004130948 0.999929422
1597151051.25629 3.11161 -3.00605 2.84255 0.008095500 0.008946656 0.003856619 0.999919770
1597151051.356696 3.10695 -2.99853 2.83672 0.007877572 0.008801279 0.003099539 0.999925434
1597151051.456823 3.09867 -2.99144 2.85421 0.008920641 0.010152971 0.002388654 0.999905812
1597151051.556974 3.09691 -2.98191 2.85944 0.007543193 0.012996928 0.001204824 0.999886358
1597151051.657243 3.09011 -2.98437 2.85001 0.008132649 0.014284134 0.000237354 0.999864874
1597151051.757244 3.08538 -2.98673 2.86534 0.009712188 0.015107638 -0.001450681 0.999837651
1597151051.857473 3.08556 -2.98352 2.87796 0.009752239 0.015490909 -0.002992906 0.999827969
1597151051.957548 3.08732 -2.98630 2.88932 0.010292262 0.015359863 -0.004556575 0.999818674
1597151052.057406 3.08685 -2.98236 2.93342 0.011132076 0.016028711 -0.006144647 0.999790678
1597151052.157072 3.08605 -2.97155 2.93685 0.008115401 0.016517538 -0.007069955 0.999805645
1597151052.256523 3.09080 -2.97904 2.92617 0.007931515 0.017535780 -0.008247172 0.999780762
1597151052.356619 3.10204 -2.97380 2.95260 0.008057816 0.017371673 -0.008420400 0.999781173
1597151052.456641 3.10290 -2.97905 2.94904 0.008044836 0.015103867 -0.008965609 0.999813368
1597151052.556769 3.10596 -2.97819 2.95033 0.008288361 0.011913065 -0.008971842 0.999854433
1597151052.65712 3.11094 -2.97569 2.95327 0.009067975 0.010194079 -0.008968147 0.999866704
1597151052.757163 3.11574 -2.96911 2.95371 0.008173239 0.009468918 -0.008622844 0.999884585
1597151052.857309 3.12072 -2.97128 2.95142 0.008727267 0.008832494 -0.008167701 0.999889549
1597151052.957264 3.12892 -2.97212 2.94491 0.008746476 0.010359146 -0.007706037 0.999878395
1597151053.057231 3.13480 -2.98053 2.94638 0.009410012 0.010804628 -0.007210383 0.999871353
1597151053.15718 3.13160 -2.97688 2.94071 0.009399886 0.008922336 -0.006535704 0.999894654
1597151053.257136 3.13143 -2.97914 2.93850 0.010272343 0.006260491 -0.006047761 0.999909351
1597151053.356751 3.13624 -2.97013 2.95056 0.009887975 0.005582052 -0.005466363 0.999920591
1597151053.456976 3.13408 -2.97692 2.94899 0.008026088 0.004828191 -0.005339299 0.999941879
1597151053.557693 3.13203 -2.97103 2.94391 0.007927823 0.004694873 -0.005057158 0.999944765
1597151053.657259 3.12853 -2.97536 2.93088 0.007792068 0.006560634 -0.005006839 0.999935585
1597151053.757271 3.13965 -2.97613 2.94455 0.007501631 0.007027539 -0.004872595 0.999935296
1597151053.857309 3.12795 -2.98100 2.93554 0.007800387 0.008117599 -0.004816834 0.999925026
1597151053.957267 3.12937 -2.97114 2.94458 0.007138178 0.007698879 -0.004300041 0.999935640
1597151054.057236 3.11989 -2.97451 2.93344 0.007382520 0.008576046 -0.003970362 0.999928090
1597151054.157239 3.11768 -2.97308 2.92509 0.007554063 0.009257041 -0.003276070 0.999923252
1597151054.257136 3.11068 -2.97061 2.91816 0.007321019 0.009856226 -0.003006447 0.999920106
1597151054.356927 3.10611 -2.97075 2.91551 0.008050756 0.010189949 -0.002134061 0.999913394
1597151054.457764 3.10088 -2.96712 2.89639 0.009250946 0.011655216 -0.001678332 0.999887873
1597151054.557122 3.09956 -2.96652 2.90699 0.008656561 0.011703627 -0.000820248 0.999893702
1597151054.657179 3.08935 -2.96246 2.90060 0.008666090 0.011766339 0.000304761 0.999893174
1597151054.757105 3.08626 -2.96089 2.89096 0.009411830 0.012560517 0.001315651 0.999875952
1597151054.857038 3.08630 -2.96548 2.90343 0.009250781 0.011135607 0.002389114 0.999892351
1597151054.956806 3.07463 -2.96704 2.87833 0.010335418 0.011066276 0.003471771 0.999879324
1597151055.056607 3.07053 -2.96345 2.87529 0.010460047 0.011413324 0.004274751 0.999871017
1597151055.156571 3.06541 -2.95758 2.86753 0.010193935 0.012215609 0.005088105 0.999860477
1597151055.256678 3.05876 -2.95698 2.84331 0.010622720 0.013046473 0.005863260 0.999841272
1597151055.356529 3.05780 -2.96059 2.84353 0.011299264 0.013701496 0.006030125 0.999824101
1597151055.456756 3.05361 -2.96146 2.84382 0.010796408 0.012755767 0.005937105 0.999842727
1597151055.556615 3.04989 -2.96124 2.84045 0.010740329 0.011532954 0.005582937 0.999860224
1597151055.656369 3.05113 -2.96054 2.83715 0.010564363 0.011370376 0.005120666 0.999866435
1597151055.756355 3.05443 -2.95598 2.81914 0.011060267 0.012537869 0.004223137 0.999851308
1597151055.856352 3.04930 -2.96722 2.80187 0.011728292 0.013233388 0.003221782 0.999838459
1597151055.95644 3.05173 -2.96246 2.81077 0.010819289 0.013483430 0.002928922 0.999846269
1597151056.056671 3.04998 -2.96170 2.81491 0.009843709 0.014056638 0.001793286 0.999851137
1597151056.156751 3.05428 -2.96746 2.79501 0.010258578 0.013170035 0.001270133 0.999859839
1597151056.256585 3.05423 -2.97696 2.79833 0.010612963 0.010702286 0.000362576 0.999886341
1597151056.3567 3.05831 -2.97267 2.79908 0.010307070 0.011320168 -0.000235620 0.999882774
1597151056.456295 3.05570 -2.98029 2.80146 0.009566014 0.011403333 -0.000872522 0.999888841
1597151056.556247 3.05764 -2.97670 2.78684 0.009089343 0.012144783 -0.001206095 0.999884210
1597151056.656106 3.06069 -2.97829 2.79064 0.008778266 0.011714180 -0.002117932 0.999890611
1597151056.75588 3.06603 -2.98415 2.78065 0.008854367 0.011440264 -0.002823254 0.999891369
1597151056.856086 3.06262 -2.98908 2.76989 0.008625136 0.011817008 -0.003510829 0.999886813
1597151056.956409 3.06982 -2.98734 2.75332 0.008043962 0.010491038 -0.003834321 0.999905261
1597151057.05649 3.06611 -2.98839 2.75576 0.007547684 0.009595247 -0.004110722 0.999917029
1597151057.15633 3.07212 -2.99057 2.74347 0.007036394 0.009831339 -0.004436285 0.999917073
1597151057.256013 3.08092 -2.99231 2.74807 0.008459215 0.011016911 -0.004814418 0.999891940
1597151057.356144 3.08513 -2.99647 2.74653 0.009193824 0.010437848 -0.004961156 0.999890950
1597151057.456261 3.08224 -2.99157 2.72378 0.008085379 0.008354670 -0.004831938 0.999920736
1597151057.556483 3.09076 -2.98907 2.72651 0.008381031 0.005943424 -0.004509055 0.999937049
1597151057.656441 3.09104 -2.99092 2.72138 0.008374598 0.003747151 -0.004435723 0.999948073
1597151057.756144 3.09920 -2.98408 2.71038 0.008091940 0.002482642 -0.004009466 0.999956140
1597151057.855898 3.09242 -2.98248 2.72042 0.008427695 0.003505854 -0.003522974 0.999952135
1597151057.955909 3.09454 -2.99023 2.71880 0.009400323 0.004345274 -0.003651301 0.999939708
1597151058.055998 3.09421 -2.98512 2.75746 0.008421652 0.003857882 -0.003342120 0.999951510
1597151058.156194 3.09576 -2.97827 2.76624 0.008034105 0.004567423 -0.003149162 0.999952336
1597151058.256428 3.08702 -2.97728 2.76441 0.008178776 0.004904629 -0.003038419 0.999949909
1597151058.35672 3.07765 -2.97463 2.79793 0.008804494 0.007157954 -0.002708509 0.999931952
1597151058.456989 3.07303 -2.97154 2.82659 0.008808361 0.009289532 -0.002397721 0.999915181
1597151058.556869 3.06892 -2.96915 2.84259 0.009517159 0.012343939 -0.001827380 0.999876848
1597151058.657218 3.06157 -2.96948 2.90451 0.010562992 0.011334331 -0.001339044 0.999879074
1597151058.757287 3.06068 -2.96966 2.96992 0.010994487 0.010838997 -0.000221814 0.999880787
1597151058.857066 3.06351 -2.96829 3.04245 0.011468149 0.010369843 0.000804942 0.999880143
1597151058.957509 3.06039 -2.97212 3.12461 0.012072304 0.009938991 0.001724872 0.999876243
1597151059.057514 3.05749 -2.97312 3.22185 0.011746119 0.010628161 0.002892926 0.999870343
1597151059.157055 3.05310 -2.97339 3.28594 0.010823466 0.013220336 0.004315298 0.999844715
1597151059.25689 3.04818 -2.97602 3.36234 0.009831233 0.013680470 0.005734578 0.999841641
1597151059.357168 3.04259 -2.98142 3.43704 0.009560931 0.011445050 0.006711489 0.999866269
1597151059.456985 3.04893 -2.98094 3.51486 0.010242882 0.014282615 0.008302443 0.999811062
1597151059.557232 3.04928 -2.98478 3.61134 0.012149840 0.017777695 0.009299377 0.999724890
1597151059.657225 3.04738 -2.99770 3.67758 0.010230716 0.017294491 0.009860532 0.999749470
1597151059.757461 3.04832 -2.99337 3.73268 0.009474868 0.015033339 0.010272829 0.999789325
1597151059.857515 3.04678 -2.99182 3.77300 0.008242628 0.015430456 0.010405895 0.999792817
1597151059.957417 3.05423 -3.00042 3.79741 0.008277502 0.014637275 0.009903413 0.999809560
1597151060.057167 3.05556 -3.00293 3.82573 0.008724347 0.013071772 0.009291785 0.999833325
1597151060.157101 3.05856 -3.01076 3.86312 0.008992091 0.012422060 0.008343580 0.999847598
1597151060.256941 3.06488 -3.00748 3.91228 0.005624673 0.012248520 0.007246602 0.999882905
1597151060.357055 3.06892 -3.01256 3.93177 0.005315199 0.010726651 0.005981520 0.999910451
1597151060.457226 3.07624 -3.01736 3.96638 0.005069854 0.008304884 0.004564614 0.999942243
1597151060.557317 3.08206 -3.02154 3.99383 0.004032475 0.007380661 0.003201984 0.999959505
1597151060.657237 3.08901 -3.02320 3.99176 0.003008487 0.009041663 0.001965535 0.999952666
1597151060.756948 3.09334 -3.01692 3.98820 0.004169534 0.008969598 0.000561724 0.999950922
1597151060.856985 3.09982 -3.01867 3.99206 0.005483629 0.007485532 -0.000348987 0.999956886
1597151060.956917 3.10057 -3.02357 3.97314 0.006080219 0.006610621 -0.001921572 0.999957818
1597151061.056822 3.11158 -3.01603 4.00953 0.005849839 0.005521208 -0.002335907 0.999964919
1597151061.156691 3.11273 -3.01813 4.00662 0.006201258 0.004755434 -0.002819553 0.999965490
1597151061.256542 3.11353 -3.01583 3.99454 0.007245657 0.004979724 -0.002683874 0.999957749
1597151061.35649 3.11585 -3.01855 3.99267 0.007797674 0.006208123 -0.002983408 0.999945876
1597151061.456411 3.12018 -3.01297 3.98842 0.007855889 0.006943082 -0.002542581 0.999941805
1597151061.556409 3.11072 -3.01301 4.00224 0.008511071 0.006252491 -0.002251614 0.999941697
1597151061.656468 3.11359 -3.00831 4.00224 0.008814959 0.006195843 -0.001725441 0.999940464
1597151061.756727 3.10271 -3.00976 4.01050 0.009944044 0.006932792 -0.001366239 0.999925590
1597151061.856412 3.09784 -3.00112 4.00318 0.010121787 0.007731453 -0.001058891 0.999918323
1597151061.956599 3.08521 -3.00857 4.00849 0.009610134 0.008093668 -0.000947333 0.999920617
1597151062.056173 3.07969 -3.00253 4.02054 0.008329179 0.007936238 -0.000765714 0.999933525
1597151062.156192 3.07485 -3.00396 4.00688 0.008428650 0.011056235 -0.000644259 0.999903147
1597151062.256069 3.07402 -3.00295 4.03962 0.009603117 0.012765906 -0.000659139 0.999872180
1597151062.356114 3.06520 -3.00369 4.03919 0.008824658 0.014330002 -0.000032455 0.999858378
1597151062.456237 3.05759 -3.01131 4.03717 0.008813444 0.015156966 0.000558906 0.999846127
1597151062.556489 3.04923 -3.00499 4.07159 0.009663779 0.014216622 0.001474373 0.999851152
1597151062.656572 3.05273 -3.01605 4.08630 0.009387616 0.013358068 0.002356236 0.999863932
1597151062.756828 3.05064 -3.02161 4.09887 0.008346680 0.014393285 0.003297027 0.999856138
1597151062.856565 3.04528 -3.02028 4.10840 0.009040071 0.016256862 0.003950846 0.999819175
1597151062.956443 3.04851 -3.02273 4.11612 0.008404570 0.015009301 0.004856345 0.999840237
1597151063.056533 3.04643 -3.03071 4.13763 0.007391264 0.014847942 0.005597788 0.999846775
1597151063.156373 3.04638 -3.04168 4.15572 0.004583539 0.016390684 0.006389230 0.999834744
1597151063.255954 3.04548 -3.04195 4.14093 0.005018661 0.015279170 0.006631611 0.999848679
1597151063.35627 3.05358 -3.03874 4.14319 0.005610588 0.014070670 0.007099095 0.999860060
1597151063.456547 3.05103 -3.04321 4.14812 0.005892978 0.012967009 0.006873863 0.999874932
1597151063.556742 3.05805 -3.04792 4.15854 0.004413979 0.015930756 0.006937063 0.999839290
1597151063.656793 3.05620 -3.04717 4.18220 0.003908570 0.015975212 0.006519518 0.999843494
1597151063.756368 3.06570 -3.04714 4.18865 0.003255884 0.012570733 0.005910936 0.999898213
1597151063.856229 3.06496 -3.04673 4.18163 0.003993901 0.010537027 0.005233497 0.999922812
1597151063.955893 3.07430 -3.04566 4.18518 0.004390432 0.010482453 0.004686047 0.999924439
1597151064.055658 3.07586 -3.04074 4.16865 0.004957418 0.011539190 0.003816944 0.999913847
1597151064.156004 3.08199 -3.03777 4.14669 0.006291289 0.010092280 0.003216939 0.999924106
1597151064.256134 3.08762 -3.03662 4.16272 0.006394256 0.009247212 0.002542693 0.999933566
1597151064.356106 3.09808 -3.02883 4.14964 0.007397201 0.010588302 0.002139572 0.999914292
1597151064.456137 3.09591 -3.02619 4.16888 0.009733811 0.008645417 0.001674434 0.999913849
1597151064.556119 3.09845 -3.02092 4.18890 0.008588187 0.007241777 0.001654279 0.999935529
1597151064.656051 3.10551 -3.02573 4.17934 0.007428492 0.008068693 0.001519026 0.999938701
1597151064.756161 3.10713 -3.02191 4.17424 0.008362973 0.008542825 0.001927765 0.999926680
1597151064.855981 3.11037 -3.01970 4.16794 0.008711459 0.008106043 0.002033418 0.999927131
1597151064.955862 3.10923 -3.01969 4.17715 0.008692329 0.006579959 0.002538056 0.999937351
1597151065.055648 3.10641 -3.01955 4.17055 0.007959218 0.007622950 0.002586695 0.999935923
1597151065.156038 3.10470 -3.01809 4.16894 0.008361588 0.008218467 0.002744208 0.999927502
1597151065.256292 3.09664 -3.01641 4.17044 0.008482726 0.008990409 0.003019178 0.999919047
1597151065.356687 3.09526 -3.01726 4.17504 0.008282789 0.008113919 0.003132501 0.999927871
1597151065.456846 3.09340 -3.02548 4.16491 0.007048899 0.008452969 0.002890145 0.999935252
1597151065.556865 3.09846 -3.02431 4.16856 0.007113540 0.009001145 0.002867468 0.999930075
1597151065.65679 3.08727 -3.03310 4.15703 0.006615411 0.010236675 0.002758826 0.999921915
1597151065.756761 3.08424 -3.03156 4.15224 0.005604883 0.012228947 0.002904816 0.999905296
1597151065.856828 3.07971 -3.03073 4.15692 0.005876032 0.012913549 0.003229060 0.999894137
1597151065.956824 3.07662 -3.02967 4.15137 0.005547627 0.012578076 0.003595385 0.999899039
1597151066.056571 3.07374 -3.02870 4.15835 0.005562730 0.012324956 0.004004089 0.999900554
1597151066.156723 3.06782 -3.02992 4.15690 0.005603304 0.013699627 0.004312369 0.999881156
1597151066.25638 3.07109 -3.02596 4.14868 0.005408618 0.013780555 0.004493071 0.999880321
1597151066.356581 3.06530 -3.02623 4.14440 0.006097789 0.013640874 0.004594291 0.999877811
1597151066.456526 3.07188 -3.02068 4.13742 0.006849572 0.013764270 0.004684408 0.999870834
1597151066.556309 3.06954 -3.01906 4.14594 0.006674483 0.012718569 0.004572938 0.999886382
1597151066.656181 3.07334 -3.02317 4.14355 0.006045595 0.012824050 0.004568237 0.999889057
1597151066.756078 3.06889 -3.02268 4.13785 0.006353239 0.012444444 0.004415590 0.999892632
1597151066.856091 3.07253 -3.01594 4.13823 0.006661962 0.012275183 0.004667069 0.999891572
1597151066.956281 3.07358 -3.01390 4.13963 0.007013646 0.012250324 0.004395893 0.999890701
1597151067.056534 3.08227 -3.00890 4.13752 0.007119998 0.010986869 0.004140190 0.999905722
1597151067.156576 3.07837 -3.00798 4.12617 0.008672480 0.010898174 0.004046891 0.999894815
1597151067.257098 3.08480 -3.00546 4.12177 0.008547515 0.012388377 0.003987380 0.999878777
1597151067.356898 3.08927 -3.00286 4.16109 0.008181566 0.011389966 0.003375231 0.999895964
1597151067.45696 3.09089 -3.00536 4.13902 0.008075923 0.011675358 0.003654421 0.999892550
1597151067.556813 3.09252 -3.00530 4.13774 0.008363761 0.010845079 0.003582062 0.999899795
1597151067.656636 3.09510 -3.00235 4.13695 0.008201168 0.010951880 0.003690504 0.999899584
1597151067.756599 3.09489 -3.00655 4.15000 0.008065560 0.010479518 0.003628167 0.999905977
1597151067.856109 3.10237 -3.00975 4.15224 0.007701962 0.010071537 0.003648836 0.999912961
1597151067.956164 3.10183 -3.00785 4.15967 0.007611687 0.009384120 0.004139300 0.999918430
1597151068.056446 3.10430 -3.01079 4.16404 0.007970385 0.009154695 0.004347252 0.999916880
1597151068.156324 3.09888 -3.00435 4.16917 0.007738209 0.008923528 0.004819758 0.999918627
1597151068.256774 3.10171 -3.01248 4.17258 0.006912846 0.009540862 0.004870456 0.999918728
1597151068.357141 3.09833 -3.00697 4.16185 0.006646441 0.009879463 0.004968206 0.999916766
1597151068.457258 3.09558 -3.01008 4.15367 0.007180199 0.009853532 0.004915743 0.999913590
1597151068.557144 3.10066 -3.00921 4.17239 0.006979946 0.009565501 0.004856260 0.999918096
1597151068.657062 3.09421 -3.01240 4.17112 0.006711031 0.010285716 0.004559027 0.999914187
1597151068.757075 3.09071 -3.01133 4.15941 0.006894228 0.010752270 0.004520961 0.999908205
1597151068.856925 3.08846 -3.00919 4.16563 0.006992051 0.011249392 0.004292316 0.999903065
1597151068.956849 3.08825 -3.00561 4.16976 0.006460935 0.012024638 0.003834139 0.999899477
1597151069.056921 3.08332 -3.01378 4.16784 0.006244136 0.012179698 0.003724952 0.999899390
1597151069.156784 3.08441 -3.00886 4.17725 0.007030072 0.011228292 0.003940134 0.999904485
1597151069.2571 3.07689 -3.01473 4.18256 0.007180956 0.011688579 0.003546567 0.999899611
1597151069.357148 3.07898 -3.01709 4.19522 0.006652966 0.011023765 0.003660615 0.999910403
1597151069.457324 3.07834 -3.01591 4.19716 0.006618573 0.010353683 0.003444317 0.999918563
1597151069.557107 3.07782 -3.01136 4.20582 0.006980799 0.010086949 0.003851307 0.999917341
1597151069.657397 3.07826 -3.01268 4.23202 0.007742531 0.011525572 0.003552491 0.999897292
1597151069.757164 3.07326 -3.01258 4.25688 0.006586180 0.012195682 0.004133054 0.999895397
1597151069.857314 3.06863 -3.02019 4.28578 0.006161748 0.010168283 0.004023352 0.999921223
1597151069.957255 3.07251 -3.01659 4.31126 0.008138648 0.011201943 0.004561532 0.999893730
1597151070.057132 3.06868 -3.01545 4.37806 0.008248168 0.010818382 0.004576875 0.999896986
1597151070.157108 3.07308 -3.00835 4.44269 0.006759151 0.010539857 0.004953846 0.999909338
1597151070.257183 3.07241 -3.00864 4.53856 0.004045135 0.011919821 0.004823445 0.999909140
1597151070.357373 3.07742 -3.01239 4.58487 0.004622382 0.010897710 0.004516079 0.999919736
1597151070.457629 3.08072 -3.00660 4.69763 0.006083408 0.011414182 0.004497842 0.999906235
1597151070.557277 3.07512 -3.01130 4.80214 0.006189193 0.014334503 0.004387727 0.999868473
1597151070.657043 3.08843 -3.01420 4.90604 0.004825848 0.014613746 0.004204949 0.999872726
1597151070.756835 3.08289 -3.01966 5.00385 0.004313276 0.014702975 0.004428073 0.999872797
1597151070.856692 3.08429 -3.01599 5.09325 0.001982940 0.015532664 0.004521641 0.999867171
1597151070.956268 3.09138 -3.01871 5.20221 0.003521840 0.014594126 0.004570488 0.999876852
1597151071.056197 3.09997 -3.02109 5.28844 0.002368355 0.017122212 0.005301756 0.999836543
1597151071.156526 3.10874 -3.02754 5.40536 0.002743734 0.019182896 0.005784722 0.999795492
1597151071.256778 3.11401 -3.02034 5.50614 0.002386738 0.018337185 0.006760058 0.999806158
1597151071.357479 3.12290 -3.01835 5.58092 0.003420581 0.015744690 0.007168730 0.999844495
1597151071.457036 3.12577 -3.01428 5.69418 0.004035653 0.012224775 0.007797181 0.999886730
1597151071.557159 3.13045 -3.01552 5.78381 0.003629032 0.011129569 0.007837765 0.999900761
1597151071.657285 3.14135 -3.01636 5.89867 0.005438433 0.010860126 0.007415410 0.999898741
1597151071.757316 3.14630 -3.01467 5.97815 0.006701352 0.008672986 0.007274164 0.999913475
1597151071.857092 3.15114 -3.00950 6.04858 0.006639361 0.007838953 0.006624747 0.999925288
1597151071.95734 3.15901 -3.01190 6.13179 0.006871020 0.008122925 0.005616321 0.999927629
1597151072.057216 3.16802 -3.00842 6.22314 0.007641706 0.004751718 0.005329176 0.999945311
1597151072.156949 3.17649 -3.00374 6.30885 0.007654306 0.005847213 0.004366456 0.999944076
1597151072.256902 3.17659 -3.00620 6.41986 0.007715727 0.006515656 0.003938005 0.999941251
1597151072.357254 3.17586 -3.01059 6.50577 0.009123951 0.006994445 0.003561625 0.999927570
1597151072.457256 3.18011 -3.00407 6.61263 0.011248381 0.006552766 0.003331941 0.999909713
1597151072.557662 3.17764 -3.00956 6.70707 0.011119731 0.006499290 0.003193265 0.999911953
1597151072.657386 3.17922 -3.01708 6.77546 0.010891792 0.005862026 0.003119201 0.999918635
1597151072.757438 3.17379 -3.01533 6.83167 0.012682008 0.006983246 0.003015971 0.999890646
1597151072.857242 3.17159 -3.01646 6.92836 0.012800721 0.011281320 0.003514846 0.999848248
1597151072.957141 3.17500 -3.02634 6.97561 0.010573089 0.014938798 0.003354179 0.999826881
1597151073.057064 3.16437 -3.03104 7.02509 0.009263610 0.013404783 0.003729480 0.999860284
1597151073.157084 3.16340 -3.03978 7.08002 0.008630560 0.015331379 0.003725956 0.999838277
1597151073.256932 3.15506 -3.04349 7.11654 0.006797481 0.019501701 0.004327102 0.999777352
1597151073.35661 3.15373 -3.05622 7.14907 0.005149272 0.020358846 0.003836650 0.999772115
1597151073.456382 3.15582 -3.05505 7.20812 0.003164063 0.017906524 0.004136009 0.999826104
1597151073.556677 3.16027 -3.05908 7.22343 0.001949982 0.017250849 0.003766565 0.999842197
1597151073.656757 3.16059 -3.06706 7.22962 0.002312967 0.018182968 0.003568991 0.999825631
1597151073.756679 3.16305 -3.06598 7.25927 0.001367914 0.018042977 0.003369716 0.999830598
1597151073.856641 3.16855 -3.06729 7.28468 -0.000631396 0.018008050 0.003057547 0.999832967
1597151073.956357 3.17790 -3.07057 7.32837 -0.002145997 0.014930475 0.002608389 0.999882829
1597151074.05613 3.18059 -3.06983 7.32734 -0.002568442 0.016618702 0.002468475 0.999855554
1597151074.156059 3.18745 -3.06640 7.33807 -0.001361647 0.015965952 0.002086455 0.999869432
1597151074.256391 3.19740 -3.06520 7.35240 -0.000570117 0.013887703 0.001633750 0.999902064
1597151074.356088 3.20720 -3.05470 7.40954 -0.001213664 0.009542028 0.001302461 0.999952889
1597151074.455995 3.21613 -3.05233 7.39970 -0.001030128 0.006493551 0.001058774 0.999977826
1597151074.555953 3.22287 -3.04283 7.39792 0.000438962 0.006198917 0.000923752 0.999980264
1597151074.656374 3.22616 -3.03240 7.40132 0.002188583 0.006690383 0.000880577 0.999974836
1597151074.756631 3.23671 -3.02290 7.42448 0.004003085 0.004139997 0.001123273 0.999982787
1597151074.856584 3.23893 -3.01525 7.44680 0.005848301 0.002464427 0.001080969 0.999979278
1597151074.956544 3.24095 -3.00729 7.44365 0.008615721 0.001987884 0.001390452 0.999959941
1597151075.056368 3.23903 -3.00403 7.48168 0.011286137 0.002280191 0.001777604 0.999932130
1597151075.156245 3.23415 -2.99038 7.46793 0.013099508 0.002201531 0.002250292 0.999909242
1597151075.256121 3.23515 -2.98948 7.46547 0.018262781 0.001920918 0.002357410 0.999828597
1597151075.356108 3.22865 -2.97934 7.47133 0.020640709 0.002407489 0.003173866 0.999779021
1597151075.456404 3.21939 -2.98861 7.48557 0.021602501 0.004621732 0.003078117 0.999751217
1597151075.555591 3.21406 -2.99093 7.47486 0.020590934 0.006652419 0.003477883 0.999759803
1597151075.655856 3.20064 -2.99189 7.47899 0.021328275 0.008167997 0.003825784 0.999731840
1597151075.756679 3.19638 -2.99830 7.47764 0.018587639 0.009228439 0.004184656 0.999775887
1597151075.856224 3.18308 -3.00999 7.44244 0.017496436 0.012002286 0.004386390 0.999765262
1597151075.956545 3.17441 -3.02436 7.43420 0.015985022 0.018624790 0.005117462 0.999685655
1597151076.057029 3.16063 -3.04254 7.43554 0.014471737 0.018430971 0.005502824 0.999710252
1597151076.156879 3.15363 -3.04987 7.40626 0.009403357 0.017964543 0.006120178 0.999775673
1597151076.25657 3.14326 -3.06738 7.38344 0.003590811 0.020718823 0.005853172 0.999761760
1597151076.356427 3.14102 -3.07851 7.34643 0.000971146 0.020900978 0.005998420 0.999763084
1597151076.456364 3.13448 -3.09674 7.32885 0.000837843 0.021254895 0.005881382 0.999756439
1597151076.556048 3.14038 -3.10616 7.34241 -0.003672196 0.020944015 0.005628605 0.999758062
1597151076.656023 3.13916 -3.11526 7.30521 -0.006549654 0.019901717 0.005188780 0.999767023
1597151076.755784 3.13427 -3.11971 7.31103 -0.007766731 0.017638687 0.004890759 0.999802298
1597151076.855678 3.14039 -3.13150 7.29793 -0.009936602 0.016557428 0.004023908 0.999805443
1597151076.955632 3.14736 -3.13016 7.29805 -0.012753816 0.018063292 0.003124020 0.999750618
1597151077.055738 3.15851 -3.12592 7.29240 -0.013935360 0.016332298 0.002275733 0.999766914
1597151077.155982 3.16631 -3.12052 7.29794 -0.013281790 0.015510158 0.001449763 0.999790442
1597151077.255836 3.16947 -3.10586 7.29889 -0.012041478 0.013390006 0.001008022 0.999837334
1597151077.355847 3.18034 -3.09377 7.28863 -0.008113363 0.012556681 0.000264017 0.999888210
1597151077.455657 3.18711 -3.07350 7.32434 -0.006033820 0.011536927 -0.000185821 0.999915225
1597151077.555362 3.19512 -3.05654 7.32806 -0.002573222 0.009735524 -0.000507846 0.999949169
1597151077.654959 3.20815 -3.03603 7.32196 0.001856624 0.005907171 -0.000299447 0.999980784
1597151077.754984 3.21017 -3.01952 7.33639 0.007510372 0.004563930 -0.000464521 0.999961274
1597151077.855093 3.22138 -2.99421 7.33675 0.013541125 0.005361951 -0.000218650 0.999893914
1597151077.954934 3.22847 -2.98048 7.35555 0.020028491 0.004420069 0.000182326 0.999789623
1597151078.055091 3.22664 -2.96402 7.37316 0.021591427 0.004142020 0.000656314 0.999758082
1597151078.155367 3.23132 -2.95748 7.36864 0.023835392 0.004285062 0.000816174 0.999706380
1597151078.255687 3.22649 -2.94817 7.38425 0.024722577 0.004703662 0.001515505 0.999682136
1597151078.355662 3.23318 -2.94794 7.37867 0.025551496 0.005835920 0.002066530 0.999654337
1597151078.455602 3.22244 -2.93656 7.34283 0.027335502 0.006868580 0.002995166 0.999598230
1597151078.555718 3.21835 -2.94750 7.32258 0.029945833 0.006716139 0.002983200 0.999524507
1597151078.655835 3.21386 -2.95451 7.32506 0.029547069 0.007604036 0.003199725 0.999529345
1597151078.755848 3.20409 -2.97222 7.32704 0.025980022 0.007228139 0.003415741 0.999630494
1597151078.8562 3.20285 -2.99270 7.27996 0.021051104 0.009920186 0.003012949 0.999724644
1597151078.956321 3.19531 -3.00679 7.22551 0.018765033 0.013052942 0.002838689 0.999734683
1597151079.056376 3.18821 -3.02309 7.21033 0.015931849 0.012972841 0.002049287 0.999786818
1597151079.156394 3.17933 -3.05160 7.20527 0.009579917 0.012830128 0.001466746 0.999870722
1597151079.256396 3.18092 -3.06792 7.16173 0.002790084 0.013038143 0.000923371 0.999910681
1597151079.357009 3.16673 -3.09497 7.13049 -0.002484905 0.014553550 0.000396983 0.999890925
1597151079.456408 3.16600 -3.11787 7.08477 -0.006570297 0.015110848 0.000183996 0.999864221
1597151079.556167 3.16715 -3.13087 7.05439 -0.009412214 0.016275588 -0.000351337 0.999823180
1597151079.655857 3.16307 -3.14049 7.02245 -0.010387745 0.014685376 -0.000621624 0.999838011
1597151079.755603 3.16339 -3.15190 7.01362 -0.010882745 0.015009837 -0.001381626 0.999827166
1597151079.855862 3.16090 -3.15050 6.97544 -0.011965293 0.014976172 -0.001509055 0.999815117
1597151079.955815 3.16239 -3.15513 6.99821 -0.012944405 0.014903863 -0.002168029 0.999802789
1597151080.055741 3.16740 -3.15619 6.99806 -0.014858072 0.013341002 -0.002463347 0.999797573
1597151080.155915 3.16920 -3.15373 6.97108 -0.013669187 0.014050556 -0.002986132 0.999803390
1597151080.25554 3.17651 -3.13561 6.98902 -0.012148162 0.013308750 -0.002865309 0.999833531
1597151080.355336 3.17897 -3.12464 6.98034 -0.009481737 0.010961843 -0.002677641 0.999891377
1597151080.455008 3.18819 -3.11315 6.97781 -0.006035692 0.011462708 -0.002297118 0.999913446
1597151080.554958 3.18885 -3.09985 6.97157 -0.002443355 0.011189722 -0.002083839 0.999932237
1597151080.655008 3.19264 -3.07729 7.01196 0.002818687 0.009727672 -0.001411017 0.999947717
1597151080.754867 3.19466 -3.05432 7.03323 0.004021866 0.008023435 -0.001107364 0.999959111
1597151080.85458 3.20257 -3.03173 7.02463 0.006624760 0.008427223 -0.000578294 0.999942378
1597151080.954709 3.20384 -3.01402 6.99236 0.012822116 0.011367334 -0.000160698 0.999853165
1597151081.054622 3.20207 -2.99469 7.01488 0.020258131 0.011563933 0.000249612 0.999727874
1597151081.154665 3.19894 -2.98615 7.06498 0.023498828 0.010236922 0.000647179 0.999671242
1597151081.254791 3.20657 -2.97398 7.08124 0.022723272 0.007825165 0.000758795 0.999710880
1597151081.355035 3.20526 -2.96821 7.06147 0.021684666 0.007234876 0.001069637 0.999738110
1597151081.45547 3.20616 -2.96587 7.06641 0.022730891 0.007957886 0.000902987 0.999709539
1597151081.556111 3.20280 -2.96161 7.06121 0.023236082 0.009149517 0.000882299 0.999687747
1597151081.655667 3.20251 -2.96154 7.13732 0.019347103 -0.006163678 0.001837171 0.999792140
1597151081.755787 3.19380 -2.96557 7.06310 0.009241032 -0.021683997 0.002475731 0.999719100
1597151081.85585 3.18683 -2.97155 6.96227 0.006572493 -0.024540929 0.002975955 0.999672791
1597151081.955625 3.17869 -2.97992 6.88258 0.006568977 -0.023537427 0.003325205 0.999695844
1597151082.055797 3.16043 -2.98318 6.80763 0.006793981 -0.023595499 0.003564010 0.999692149
1597151082.155599 3.12540 -2.98541 6.70110 0.006891349 -0.024266628 0.004498254 0.999671649
1597151082.255622 3.09402 -2.99544 6.64141 0.007192784 -0.023702432 0.004868586 0.999681327
1597151082.355947 3.06172 -2.99453 6.52178 0.008215420 -0.027248769 0.005380680 0.999580442
1597151082.45468 3.01394 -3.00125 6.43487 0.008660420 -0.026107808 0.005415904 0.999606946
1597151082.554784 2.95672 -3.00420 6.36217 0.003839222 -0.023612819 0.005737231 0.999697344
1597151082.654614 2.89230 -3.00434 6.40621 -0.016853802 -0.021771011 0.006043204 0.999602647
1597151082.75443 2.82329 -2.98235 6.31375 -0.045167127 -0.023901933 0.006447030 0.998672651
1597151082.854324 2.77392 -2.99117 6.09412 -0.052875758 -0.025280602 0.007798814 0.998250582
1597151082.954127 2.69373 -2.97978 5.89713 -0.044917558 -0.018032974 0.008540168 0.998791415
1597151083.054492 2.62085 -2.94043 5.84475 -0.040377293 -0.006986209 0.009204366 0.999117684
1597151083.154369 2.53877 -2.89847 5.76185 -0.038704643 -0.004326811 0.010985671 0.999180937
1597151083.254336 2.44845 -2.84048 5.72271 -0.039250455 -0.012621171 0.013185513 0.999062686
1597151083.354368 2.35999 -2.78337 5.59892 -0.037389038 -0.020357629 0.015365408 0.998975240
1597151083.454515 2.26936 -2.72643 5.44377 -0.030934999 -0.020833611 0.017375563 0.999153180
1597151083.554268 2.16787 -2.65564 5.30384 -0.020699031 -0.021924007 0.019340263 0.999358215
1597151083.654248 2.06828 -2.57579 5.19053 -0.017149675 -0.021071501 0.020908930 0.999412176
1597151083.754044 1.96587 -2.49276 5.04075 -0.011892054 -0.009760848 0.022785677 0.999621987
1597151083.853934 1.85098 -2.41435 4.97619 -0.006020764 0.004239811 0.023914528 0.999686886
1597151083.953833 1.74753 -2.32122 4.86424 -0.002451354 0.014859614 0.025339343 0.999565456
1597151084.053782 1.64116 -2.24629 4.78405 -0.000873877 0.023016348 0.027037125 0.999369040
1597151084.154378 1.54454 -2.15912 4.66974 -0.001330259 0.032051019 0.028004820 0.999092935
1597151084.254891 1.44009 -2.07467 4.56613 -0.002806051 0.030804818 0.029363606 0.999090070
1597151084.35542 1.34084 -1.98923 4.44546 -0.004358173 0.020881195 0.030084699 0.999319715
1597151084.455729 1.24960 -1.89699 4.31927 -0.000974143 0.010255140 0.031123588 0.999462458
1597151084.556011 1.16412 -1.80701 4.21456 0.001128651 -0.002272119 0.031484653 0.999501016
1597151084.655943 1.07475 -1.72957 4.12204 0.001240167 -0.008144469 0.032098470 0.999450758
1597151084.755702 0.99265 -1.64365 3.96347 0.003336854 0.000180328 0.032092068 0.999479330
1597151084.85557 0.91029 -1.55873 3.83233 0.001134146 0.007039693 0.032637918 0.999441806
1597151084.955664 0.82973 -1.47048 3.68882 0.003163135 0.005206881 0.033412508 0.999423077
1597151085.0558 0.74309 -1.39106 3.54024 0.008955775 0.004631792 0.034194636 0.999364332
1597151085.15569 0.65510 -1.31339 3.44887 0.012729940 0.001970484 0.034761348 0.999312621
1597151085.255801 0.57538 -1.23137 3.33192 0.012870282 -0.008530826 0.035736133 0.999241968
1597151085.35578 0.48711 -1.14764 3.28541 0.010953882 -0.003846771 0.036827042 0.999254214
1597151085.455652 0.41236 -1.06627 3.20729 -0.006016154 0.021198368 0.037974915 0.999035706
1597151085.555926 0.32629 -0.98622 2.98380 -0.015638547 0.037602938 0.039782387 0.998378093
1597151085.655572 0.24997 -0.91181 2.82889 -0.013606277 0.043500740 0.040002354 0.998159490
1597151085.755578 0.19547 -0.83138 2.70128 -0.007563138 0.045528580 0.039660282 0.998146787
1597151085.855613 0.12260 -0.75794 2.50397 0.003662730 0.028743561 0.039105344 0.998814880
1597151085.95533 0.07594 -0.67026 2.45012 0.011315429 0.006778703 0.036844847 0.999233940
1597151086.055152 0.02567 -0.58570 2.35210 0.014714934 -0.005879188 0.035126816 0.999257230
1597151086.154783 -0.02389 -0.50647 2.24472 0.019805215 -0.005882621 0.033775732 0.999215867
1597151086.254896 -0.07744 -0.43498 2.13097 0.026830751 0.000117226 0.032961637 0.999096406
1597151086.354663 -0.12597 -0.36838 2.05317 0.038327488 0.007052892 0.031733711 0.998736318
1597151086.454483 -0.18052 -0.30508 1.97779 0.047655701 0.014153376 0.031200515 0.998276086
1597151086.554423 -0.21750 -0.25679 1.93501 0.061082866 0.026523454 0.031103580 0.997295321
1597151086.654762 -0.25798 -0.21685 1.90827 0.069916688 0.042001172 0.031500174 0.996170315
1597151086.754536 -0.27801 -0.19373 1.93066 0.066472558 0.059843998 0.032838012 0.995450531
1597151086.854683 -0.29564 -0.17269 1.93791 0.049623356 0.066742192 0.034554782 0.995936228
1597151086.954523 -0.30418 -0.15805 1.89672 0.025891233 0.049696122 0.037052543 0.997740973
1597151087.054534 -0.31796 -0.14714 1.78780 0.011416736 0.026950386 0.038768614 0.998819468
1597151087.155284 -0.31710 -0.14499 1.73643 0.009935357 0.008951513 0.039919820 0.999113391
1597151087.254853 -0.31931 -0.13437 1.72007 0.009463109 0.007547295 0.041173329 0.999078698
1597151087.355108 -0.31002 -0.12158 1.64682 0.006875721 0.013924664 0.042288779 0.998984728
1597151087.456044 -0.30277 -0.12772 1.57024 0.006557298 0.021424949 0.043553649 0.998799806
1597151087.555718 -0.28802 -0.11764 1.49549 0.006054715 0.024276687 0.045057780 0.998671007
1597151087.65658 -0.28580 -0.10806 1.43622 0.008243168 0.021726413 0.046696491 0.998638799
1597151087.756622 -0.26712 -0.10058 1.33562 0.010207746 0.009191136 0.047823988 0.998761328
1597151087.856683 -0.25387 -0.09191 1.28214 0.010659619 -0.004087036 0.048956787 0.998735652
1597151087.956629 -0.25161 -0.08686 1.23188 0.010635023 -0.011460211 0.050288489 0.998612351
1597151088.056208 -0.25289 -0.08215 1.15738 0.009968340 -0.013384979 0.050977971 0.998560324
1597151088.155776 -0.24736 -0.07919 1.10527 0.011600070 -0.014294842 0.052060661 0.998474228
1597151088.255457 -0.25580 -0.07567 1.06448 0.013594184 -0.008466445 0.052575048 0.998488549
1597151088.355804 -0.26120 -0.07464 0.99760 0.012335663 0.006075707 0.053183629 0.998490069
1597151088.455358 -0.26305 -0.06319 0.94590 0.011505096 0.021517787 0.053062251 0.998293051
1597151088.55536 -0.25867 -0.06410 0.87378 0.010351487 0.022461963 0.053328999 0.998270667
1597151088.655604 -0.26986 -0.05895 0.82445 0.011407900 0.025520446 0.053370163 0.998183446
1597151088.755653 -0.25589 -0.06372 0.77775 0.009082127 0.025274986 0.053736689 0.998193898
1597151088.855274 -0.24814 -0.06203 0.70732 0.007515170 0.017014466 0.054243094 0.998354505
1597151088.955526 -0.24055 -0.05556 0.66103 0.006980862 0.002104893 0.055004697 0.998459474
1597151089.055427 -0.24226 -0.05746 0.63391 0.008515710 -0.002798826 0.056010888 0.998389919
1597151089.155661 -0.24298 -0.04990 0.58135 0.008947395 0.011757855 0.056704828 0.998281653
1597151089.255638 -0.23105 -0.04368 0.54424 0.010673188 0.020101026 0.056939313 0.998118203
1597151089.35581 -0.22714 -0.03828 0.50385 0.009455412 0.022110986 0.057574736 0.998051526
1597151089.455729 -0.21878 -0.03784 0.45418 0.009788465 0.018230412 0.057986500 0.998102902
1597151089.556002 -0.21089 -0.03265 0.42552 0.009786502 0.012993583 0.058393758 0.998161089
1597151089.656121 -0.20338 -0.02874 0.39689 0.009471868 0.005258329 0.058502177 0.998228495
1597151089.756087 -0.19424 -0.01917 0.36422 0.009096751 -0.002576232 0.058944036 0.998216516
1597151089.856446 -0.18609 -0.01916 0.35533 0.008211818 -0.007678799 0.059159885 0.998185208
1597151089.956538 -0.17674 -0.01863 0.34228 0.006843867 -0.009028678 0.059972272 0.998135748
1597151090.056539 -0.18192 -0.00688 0.31007 0.007023369 -0.007269987 0.060488303 0.998117721
1597151090.156258 -0.18569 -0.00609 0.28469 0.008202093 -0.007509149 0.061168817 0.998065486
1597151090.256869 -0.19023 -0.00102 0.25763 0.009294037 -0.008014536 0.061787978 0.998013845
1597151090.356809 -0.20062 0.00245 0.24685 0.008959622 -0.006076631 0.062728077 0.997971938
1597151090.456718 -0.20745 0.01079 0.23376 0.008486936 -0.000457497 0.063799430 0.997926548
1597151090.557102 -0.22224 0.01242 0.18326 0.011789194 0.006448506 0.064926892 0.997799544
1597151090.657238 -0.22920 0.01589 0.18363 0.017360095 0.008674568 0.065581578 0.997658476
1597151090.756912 -0.24641 0.02295 0.18933 0.021386216 0.006026699 0.066566035 0.997534597
1597151090.856828 -0.26293 0.02578 0.18468 0.022268700 0.002305978 0.068047952 0.997430832
1597151090.956876 -0.27759 0.02860 0.15852 0.028849137 -0.000993271 0.069703869 0.997149994
1597151091.056628 -0.30773 0.01592 0.16138 0.035398591 0.005480457 0.070610238 0.996860621
1597151091.156537 -0.32392 0.00509 0.15644 0.031744758 0.011719743 0.071710672 0.996851292
1597151091.25653 -0.32911 0.00001 0.13987 0.023957997 0.013835618 0.073282593 0.996927405
1597151091.35659 -0.35973 -0.01330 0.12446 0.016993927 0.017512050 0.074955085 0.996888294
1597151091.45676 -0.35686 -0.02509 0.09424 0.010843626 0.017863125 0.076553842 0.996846444
1597151091.556804 -0.36759 -0.03634 0.07044 0.008894234 0.023320944 0.078108163 0.996632400
1597151091.657159 -0.37058 -0.05057 0.05347 0.009630659 0.021158799 0.079603995 0.996555447
1597151091.756991 -0.39050 -0.06805 0.06002 0.011367727 0.014008159 0.081082884 0.996544084
1597151091.857225 -0.39512 -0.07489 0.06685 0.009136852 0.016052232 0.083370718 0.996347413
1597151091.957265 -0.39716 -0.08444 0.04223 0.010132582 0.024526934 0.085116028 0.996017581
1597151092.058342 -0.40184 -0.10415 0.04695 0.010619446 0.027545460 0.086439631 0.995819595
1597151092.157854 -0.39921 -0.10707 0.04603 0.009405274 0.032088485 0.087807523 0.995576069
1597151092.257522 -0.40114 -0.12399 0.03775 0.003824797 0.044951177 0.088756709 0.995031160
1597151092.35738 -0.38266 -0.13495 0.00857 -0.002860474 0.045802455 0.088631283 0.995006758
1597151092.457248 -0.36338 -0.14389 -0.00067 -0.008858636 0.042627419 0.088611144 0.995114311
1597151092.556913 -0.33618 -0.14648 -0.03338 -0.016628839 0.037985341 0.088936233 0.995173825
1597151092.656855 -0.30806 -0.14275 -0.06136 -0.018227859 0.022431702 0.089684990 0.995550685
1597151092.756764 -0.28587 -0.13486 -0.09596 -0.011270516 0.002870737 0.090046558 0.995869646
1597151092.856739 -0.25914 -0.11771 -0.11373 0.001606487 -0.003749260 0.091351560 0.995810351
1597151092.956472 -0.25278 -0.11377 -0.11912 0.010588351 0.008071163 0.089976646 0.995854882
1597151093.056282 -0.23572 -0.10676 -0.09798 0.005695769 0.002993350 0.083691951 0.996470900
1597151093.156648 -0.23194 -0.09936 -0.11200 0.003896920 0.002543151 0.075047356 0.997169113
1597151093.25553 -0.20729 -0.09724 -0.11195 0.005741927 0.004205747 0.066611171 0.997753624
1597151093.354654 -0.19622 -0.10540 -0.11728 0.007716425 0.008535780 0.061348973 0.998050049
1597151093.454101 -0.18577 -0.10701 -0.10795 0.009105351 0.010644385 0.060987828 0.998040217
1597151093.553707 -0.18406 -0.09642 -0.10732 0.007900282 0.008454593 0.061193292 0.998058859
1597151093.653164 -0.18734 -0.10082 -0.10857 0.005263479 0.005334117 0.058939486 0.998233430
1597151093.752245 -0.19192 -0.09433 -0.10841 0.001409585 0.001084261 0.060673139 0.998156104
1597151093.851728 -0.19157 -0.09361 -0.10799 0.000869526 0.000396133 0.059506961 0.998227433
1597151093.951715 -0.20299 -0.08763 -0.10682 0.001390241 0.000283524 0.060488851 0.998167865
1597151094.05109 -0.18543 -0.09065 -0.10742 0.001028442 0.000224354 0.059753057 0.998212635
1597151094.150758 -0.19803 -0.09179 -0.10807 0.001341302 -0.000119784 0.059544550 0.998224741
1597151094.250659 -0.18872 -0.08964 -0.09789 0.001441637 0.000310308 0.059996011 0.998197528
1597151094.350419 -0.19475 -0.09368 -0.10337 0.001314466 0.000207019 0.059379673 0.998234584
1597151094.450722 -0.19528 -0.08869 -0.10845 0.000985020 0.000702106 0.059929670 0.998201869
1597151094.550898 -0.20317 -0.09227 -0.10639 0.001724545 0.000176207 0.056984979 0.998373531
1597151094.651275 -0.19465 -0.08886 -0.11005 0.001293315 0.000575287 0.059130284 0.998249270
1597151094.751172 -0.19483 -0.09307 -0.10092 0.001772810 0.000515223 0.057780042 0.998327631
1597151094.85176 -0.20433 -0.08859 -0.10854 0.001670902 0.000317863 0.059416796 0.998231812
1597151094.951152 -0.19585 -0.09150 -0.11777 0.001330331 -0.000045853 0.058674877 0.998276258
1597151095.051178 -0.19927 -0.09188 -0.11138 0.001832146 -0.000628398 0.058685659 0.998274632
1597151095.151086 -0.18470 -0.08920 -0.11128 0.001548994 -0.000624568 0.058948202 0.998259646
1597151095.251275 -0.19252 -0.08870 -0.10828 0.001859828 -0.000741111 0.058417127 0.998290254
1597151095.351053 -0.19249 -0.08505 -0.10645 0.001937068 -0.000837806 0.059129924 0.998248064
1597151095.45103 -0.19341 -0.08730 -0.10249 0.002048068 -0.000637066 0.058720323 0.998272169
1597151095.551199 -0.19141 -0.08519 -0.09685 0.002230215 -0.000527320 0.058619372 0.998277776
1597151095.651068 -0.18621 -0.08265 -0.09836 0.002194639 -0.000979834 0.058754701 0.998269557
1597151095.751187 -0.18884 -0.08814 -0.09808 0.002168147 -0.000942772 0.058574259 0.998280254
1597151095.851115 -0.19512 -0.08757 -0.09574 0.002227461 -0.000492953 0.058904049 0.998261042
1597151095.951264 -0.18861 -0.08657 -0.10277 0.002203340 -0.000755460 0.058487643 0.998285415
1597151096.050799 -0.18635 -0.08913 -0.10396 0.002078178 -0.001322668 0.058676404 0.998274016
1597151096.150985 -0.18789 -0.08851 -0.09778 0.002251697 -0.000056546 0.058669946 0.998274894
1597151096.251253 -0.19490 -0.08309 -0.10216 0.002328471 -0.000409960 0.058430022 0.998288707
1597151096.351276 -0.18960 -0.08941 -0.10223 0.002041221 -0.000706982 0.058766802 0.998269401
1597151096.451354 -0.19070 -0.08679 -0.10226 0.002237124 -0.000876653 0.058560590 0.998280964
1597151096.551591 -0.19325 -0.09326 -0.10032 0.002270085 -0.000879902 0.058785051 0.998267695
1597151096.651614 -0.18879 -0.09203 -0.10421 0.002203371 -0.000758244 0.058716532 0.998271977
1597151096.751687 -0.18817 -0.09136 -0.10044 0.002048645 -0.001845012 0.058714751 0.998270994
1597151096.85194 -0.18496 -0.08892 -0.10198 0.002070867 -0.001168747 0.058716450 0.998271869
1597151096.952106 -0.18751 -0.09200 -0.10068 0.002139861 -0.000921096 0.058548055 0.998281873
1597151097.051984 -0.19024 -0.08559 -0.09983 0.002256025 -0.000602215 0.058725248 0.998271453
1597151097.152036 -0.18964 -0.08506 -0.09701 0.002332854 -0.000576399 0.058610489 0.998278035
1597151097.251908 -0.18436 -0.08902 -0.10088 0.002186617 -0.001631485 0.058494714 0.998283990
1597151097.351527 -0.18511 -0.08772 -0.10112 0.001900584 -0.001036047 0.058752036 0.998270260
1597151097.451498 -0.19100 -0.08492 -0.09560 0.002486241 -0.000856106 0.058530113 0.998282180
1597151097.55163 -0.19311 -0.08246 -0.09606 0.002230694 -0.000839925 0.058840024 0.998264579
1597151097.651324 -0.19320 -0.08097 -0.10485 0.001966098 -0.000883132 0.058847545 0.998264655
1597151097.751334 -0.18967 -0.08212 -0.10332 0.002113385 -0.001668637 0.058780665 0.998267290
1597151097.851272 -0.19202 -0.08333 -0.10722 0.002156518 -0.000331194 0.058687111 0.998274042
1597151097.95118 -0.18852 -0.08838 -0.10415 0.002157289 -0.001039046 0.058548892 0.998281671
1597151098.05119 -0.18501 -0.09268 -0.10714 0.001809940 -0.001465788 0.058725277 0.998271465
1597151098.151415 -0.18835 -0.08693 -0.09948 0.002235110 -0.000890797 0.058639407 0.998276330
1597151098.250819 -0.18664 -0.08522 -0.09827 0.002185246 -0.001162270 0.058631794 0.998276608
1597151098.350894 -0.19207 -0.08721 -0.09518 0.002310962 -0.000356305 0.058800504 0.998267015
1597151098.450879 -0.18457 -0.08816 -0.10638 0.002073056 -0.001208369 0.058482896 0.998285527
1597151098.550925 -0.18541 -0.09101 -0.10608 0.001868788 -0.001427469 0.058767188 0.998268945
1597151098.65102 -0.19095 -0.09197 -0.10653 0.001986776 -0.000899405 0.058634195 0.998277153
1597151098.751045 -0.18371 -0.08596 -0.10221 0.002147603 -0.001464113 0.058728455 0.998270611
1597151098.85135 -0.18703 -0.08541 -0.09996 0.002249295 -0.001353676 0.058698985 0.998272276
1597151098.951468 -0.19183 -0.07952 -0.09796 0.002455379 -0.000743206 0.058580653 0.998279383
1597151099.051343 -0.18797 -0.08101 -0.09547 0.002306199 -0.000920405 0.058853874 0.998263520
1597151099.151258 -0.18977 -0.08620 -0.10118 0.002113399 -0.000866579 0.058528756 0.998283110
1597151099.251153 -0.19003 -0.08336 -0.09772 0.002209582 -0.001099600 0.058679921 0.998273798
1597151099.350999 -0.18431 -0.08418 -0.10160 0.002075749 -0.001573837 0.058623608 0.998276759
1597151099.450853 -0.18854 -0.08247 -0.10014 0.002369615 -0.001128610 0.058555714 0.998280692
1597151099.550908 -0.18172 -0.08786 -0.09905 0.002082764 -0.001769618 0.058689781 0.998272528
1597151099.65081 -0.18153 -0.08458 -0.10227 0.002221064 -0.001829444 0.058514823 0.998282393
1597151099.750658 -0.18194 -0.08499 -0.09971 0.002138083 -0.001786868 0.058556939 0.998280181
1597151099.850632 -0.18562 -0.08907 -0.09701 0.002100866 -0.001658683 0.058751378 0.998269057
1597151099.950674 -0.18634 -0.08367 -0.09645 0.002353777 -0.001231256 0.058567178 0.998279935
1597151100.050754 -0.17830 -0.08362 -0.10450 0.002040109 -0.002063941 0.058541358 0.998280766
1597151100.150877 -0.18355 -0.08385 -0.10347 0.002173392 -0.001739162 0.058517009 0.998282531
1597151100.251338 -0.18627 -0.08506 -0.09508 0.002426283 -0.001210639 0.058714772 0.998271117
1597151100.351404 -0.18366 -0.08678 -0.09475 0.002402015 -0.001543187 0.058613980 0.998276640
1597151100.451325 -0.18215 -0.08842 -0.10042 0.002106523 -0.002380591 0.058757206 0.998267242
1597151100.551187 -0.18543 -0.09106 -0.10123 0.002115333 -0.001766142 0.058812192 0.998265261
1597151100.651094 -0.18328 -0.08685 -0.10532 0.002030344 -0.001546718 0.058627686 0.998276655
1597151100.750971 -0.18305 -0.08613 -0.10199 0.002034783 -0.001394787 0.058602954 0.998278322
1597151100.850947 -0.18094 -0.09170 -0.10996 0.001903674 -0.001923342 0.058639806 0.998275538
1597151100.950864 -0.18077 -0.08617 -0.10474 0.002086109 -0.001407529 0.058543434 0.998281690
1597151101.051087 -0.18039 -0.09151 -0.10982 0.001905220 -0.001840320 0.058808952 0.998265741
1597151101.15124 -0.18630 -0.08884 -0.10227 0.002249781 -0.001420534 0.058570159 0.998279749
1597151101.251277 -0.18193 -0.08349 -0.10087 0.001965169 -0.001793288 0.058630815 0.998276189
1597151101.351211 -0.17887 -0.08437 -0.09845 0.002256791 -0.001617894 0.058394482 0.998289724
1597151101.451185 -0.18298 -0.09046 -0.10212 0.002122617 -0.001664493 0.058657826 0.998274503
1597151101.550968 -0.18284 -0.09189 -0.10546 0.001963478 -0.001513585 0.058661298 0.998274865


==> fig/stara_voda/UNIFORM_SAMPLING.txt <==
# timestamp x y z qx qy qz qw
1597151012.048988 0.00000 0.00000 -0.10000 0.000000000 0.000000000 0.000000000 1.000000000
1597151012.148926 0.00258 -0.00124 -0.09630 0.000009673 -0.000279304 -0.000157501 0.999999949
1597151012.249032 0.00102 0.00186 -0.09359 0.000070027 -0.000139283 -0.000074495 0.999999985
1597151012.349128 -0.00059 0.00286 -0.09589 0.000013797 -0.000016267 -0.000166131 0.999999986
1597151012.449151 -0.00139 0.00349 -0.09548 0.000023523 0.000173077 -0.000188628 0.999999967
1597151012.549134 -0.00288 0.00346 -0.09431 0.000015116 0.000230413 -0.000094183 0.999999969
1597151012.649034 -0.00213 0.00533 -0.09876 -0.000102138 0.000140002 -0.000088613 0.999999981
1597151012.749059 -0.00045 0.00469 -0.09454 -0.000002585 0.000323949 -0.000244061 0.999999918
1597151012.849018 0.00192 0.00783 -0.09561 -0.000003746 0.000209536 -0.000214736 0.999999955
1597151012.949051 0.00111 0.00599 -0.09579 -0.000068490 0.000371518 -0.000115933 0.999999922
1597151013.048969 -0.00132 0.00686 -0.09304 -0.000003180 0.000555398 -0.000213155 0.999999823
1597151013.148986 -0.00117 0.00788 -0.09359 0.000003562 0.000534343 -0.000166800 0.999999843
1597151013.24901 0.00013 0.00501 -0.09336 0.000013605 0.000509066 -0.000228799 0.999999844
1597151013.349022 -0.00064 0.00550 -0.09639 -0.000067696 0.000620936 -0.000322435 0.999999753
1597151013.448986 0.00090 0.00673 -0.09558 -0.000020279 0.000655296 -0.000360208 0.999999720
1597151013.548959 0.00225 0.00697 -0.09291 0.000038418 0.000651310 -0.000461475 0.999999681
1597151013.648923 0.00188 0.00747 -0.09332 0.000032726 0.000693611 -0.000314003 0.999999710
1597151013.74905 -0.00088 0.00788 -0.09626 -0.000034153 0.000948293 -0.000398276 0.999999470
1597151013.849086 0.00078 0.00871 -0.09547 -0.000036043 0.000940261 -0.000491510 0.999999437
1597151013.94906 0.00180 0.00817 -0.09540 -0.000003908 0.000951310 -0.000526076 0.999999409
1597151014.049051 0.00253 0.00711 -0.09525 -0.000008728 0.000945014 -0.000491000 0.999999433
1597151014.149079 0.00192 0.00875 -0.09789 -0.000088985 0.000889771 -0.000470173 0.999999490
1597151014.248982 0.00172 0.00945 -0.09669 -0.000039161 0.000967766 -0.000503148 0.999999404
1597151014.348921 0.00205 0.00897 -0.09737 -0.000049077 0.000979541 -0.000605286 0.999999336
1597151014.448866 0.00372 0.01112 -0.09426 0.000046554 0.001000776 -0.000537133 0.999999354
1597151014.548883 0.00092 0.01111 -0.09375 0.000080832 0.000964149 -0.000584400 0.999999361
1597151014.648939 0.00264 0.00963 -0.09524 0.000021525 0.000955806 -0.000580355 0.999999375
1597151014.749006 0.00123 0.00915 -0.09740 -0.000054672 0.001156295 -0.000583792 0.999999160
1597151014.849115 0.00179 0.00865 -0.09524 -0.000005493 0.001249382 -0.000683638 0.999998986
1597151014.949214 0.00197 0.00847 -0.09753 -0.000051529 0.001070990 -0.000658111 0.999999209
1597151015.049155 0.00116 0.00658 -0.09721 -0.000053522 0.001124955 -0.000645633 0.999999157
1597151015.149125 -0.00100 0.00909 -0.09618 -0.000044048 0.001584337 -0.000668540 0.999998520
1597151015.249159 0.00062 0.00756 -0.09573 -0.000012995 0.001276805 -0.000614898 0.999998996
1597151015.349225 0.00038 0.00682 -0.09735 -0.000073719 0.001297432 -0.000664917 0.999998935
1597151015.449253 0.00046 0.00655 -0.09468 -0.000034947 0.001311828 -0.000747341 0.999998860
1597151015.549241 -0.00112 0.00745 -0.09575 -0.000058452 0.001440539 -0.000674170 0.999998733
1597151015.649279 0.00033 0.00658 -0.09646 -0.000107267 0.001432708 -0.000809050 0.999998641
1597151015.749369 0.00025 0.00730 -0.09676 -0.000137068 0.001431638 -0.000793586 0.999998651
1597151015.849553 -0.00205 0.00966 -0.09689 -0.000100038 0.001571266 -0.001149891 0.999998099
1597151015.949612 0.00152 0.00815 -0.09606 -0.000102300 0.001463614 -0.000788256 0.999998613
1597151016.049789 -0.00143 0.00792 -0.09792 -0.000178380 0.001212079 0.000148937 0.999999238
1597151016.149986 -0.01775 0.01401 -0.09149 0.000025478 -0.000189060 0.000230454 0.999999955
1597151016.250075 -0.03200 0.01227 -0.09194 0.000210002 -0.014372185 -0.001454429 0.999895635
1597151016.3501 -0.03884 0.00431 -0.08451 0.003800174 -0.034749928 -0.003022828 0.999384242
1597151016.450059 -0.06681 -0.00338 -0.06001 0.007794563 -0.039337496 -0.005285051 0.999181602
1597151016.549865 -0.09518 -0.00221 -0.03769 0.008663736 -0.032790329 -0.008553098 0.999388102
1597151016.64966 -0.12683 0.00692 -0.02438 0.007917541 -0.025559590 -0.011519538 0.999575570
1597151016.749683 -0.17547 0.01494 -0.01094 0.006705336 -0.016470735 -0.014088539 0.999742600
1597151016.849669 -0.22165 0.02176 0.00470 0.005991671 -0.010142908 -0.016593432 0.999792918
1597151016.949936 -0.27286 0.01697 0.00999 0.006266165 -0.003620518 -0.018156758 0.999808961
1597151017.050285 -0.33304 0.01644 0.02645 0.006738424 0.006301719 -0.019946122 0.999758488
1597151017.150353 -0.38674 0.02301 0.05688 0.006846061 0.014494388 -0.020748249 0.999656218
1597151017.250768 -0.44139 0.02574 0.06599 0.009357999 0.024251257 -0.021081418 0.999439782
1597151017.351605 -0.49554 0.02993 0.09332 0.011901616 0.032834492 -0.021434898 0.999160044
1597151017.452814 -0.54148 0.03462 0.12465 0.012996458 0.040613319 -0.021397461 0.998861251
1597151017.553682 -0.57925 0.03677 0.15679 0.011571768 0.046993701 -0.020563560 0.998616456
1597151017.654522 -0.61126 0.03854 0.19053 0.009311312 0.051446107 -0.018956834 0.998452420
1597151017.75575 -0.63923 0.04009 0.22858 0.008126910 0.053087697 -0.016999229 0.998412077
1597151017.856006 -0.65355 0.04017 0.26495 0.008753196 0.055679932 -0.015188353 0.998294766
1597151017.955932 -0.65532 0.04219 0.31013 0.009354744 0.053066542 -0.013488075 0.998456060
1597151018.055824 -0.65366 0.04226 0.36341 0.008791431 0.049372302 -0.011601408 0.998674368
1597151018.155791 -0.64731 0.04437 0.41069 0.010687366 0.048635105 -0.009875935 0.998710605
1597151018.256082 -0.62181 0.04494 0.47630 0.011052039 0.046698798 -0.008319213 0.998813228
1597151018.355973 -0.59724 0.04466 0.52886 0.011074653 0.041684588 -0.006695499 0.999047005
1597151018.455772 -0.56515 0.04577 0.58728 0.009965400 0.031741509 -0.005156895 0.999433126
1597151018.555445 -0.53775 0.05187 0.62976 0.010548737 0.024881793 -0.004119079 0.999626257
1597151018.655465 -0.49619 0.05016 0.67859 0.011672129 0.016201290 -0.003493511 0.999794516
1597151018.755703 -0.45882 0.05004 0.73503 0.010608151 0.008072915 -0.002935536 0.999906835
1597151018.855904 -0.42467 0.04898 0.78473 0.009888149 0.002649979 -0.002474395 0.999944538
1597151018.956259 -0.39070 0.04883 0.84886 0.010259442 -0.002263124 -0.002370043 0.999942001
1597151019.056219 -0.36312 0.05290 0.91387 0.010121346 -0.006746996 -0.002520205 0.999922840
1597151019.156691 -0.33577 0.05624 0.97531 0.010082080 -0.010966369 -0.002817817 0.999885069
1597151019.256345 -0.31246 0.05668 1.03994 0.010444991 -0.013620000 -0.003487413 0.999846606
1597151019.35619 -0.29621 0.06000 1.10928 0.011363259 -0.013441573 -0.003835820 0.999837730
1597151019.456286 -0.28518 0.05538 1.17154 0.013337437 -0.012991952 -0.003915393 0.999818979
1597151019.556516 -0.27898 0.05582 1.25276 0.014791658 -0.011577945 -0.003740511 0.999816566
1597151019.657474 -0.27957 0.05404 1.33239 0.013932501 -0.008262807 -0.003473025 0.999862765
1597151019.757862 -0.28060 0.05004 1.39074 0.013328506 -0.005827640 -0.003476168 0.999888147
1597151019.85828 -0.28511 0.04732 1.46966 0.013739321 -0.005065257 -0.003353377 0.999887158
1597151019.958595 -0.29513 0.03949 1.53728 0.012529601 -0.000249281 -0.003392314 0.999915716
1597151020.059071 -0.30207 0.03230 1.59486 0.010344293 0.005796717 -0.003617484 0.999923151
1597151020.159084 -0.31183 0.02604 1.64842 0.009761424 0.009795490 -0.003529134 0.999898149
1597151020.259029 -0.31974 0.02073 1.69591 0.009986095 0.014585265 -0.003031219 0.999839167
1597151020.358819 -0.32926 0.01448 1.74747 0.009290909 0.019609123 -0.002412776 0.999761641
1597151020.4588 -0.33850 0.01169 1.79181 0.007331300 0.021334178 -0.001466412 0.999744445
1597151020.558591 -0.34319 0.00515 1.82132 0.005440071 0.024074253 -0.000377811 0.999695300
1597151020.658741 -0.34789 0.00172 1.84992 0.005709989 0.025152765 0.000564768 0.999667152
1597151020.758193 -0.34802 -0.00124 1.87978 0.004517296 0.024624558 0.001705944 0.999685108
1597151020.857988 -0.34519 -0.00536 1.89239 0.004874138 0.024249144 0.002972425 0.999689645
1597151020.957755 -0.33807 -0.01008 1.90724 0.006979100 0.024047141 0.004311900 0.999677165
1597151021.057364 -0.33285 -0.00756 1.93874 0.007543031 0.023032936 0.006182643 0.999687132
1597151021.156873 -0.32125 -0.00950 1.94206 0.008273948 0.020346118 0.007865183 0.999727821
1597151021.256491 -0.31013 -0.00934 1.97147 0.007846925 0.015941031 0.009328108 0.999798628
1597151021.356458 -0.29842 -0.01082 1.98135 0.007030629 0.013718824 0.010975582 0.999820934
1597151021.456053 -0.28248 -0.01354 1.98344 0.006311445 0.011670053 0.012794891 0.999830119
1597151021.556217 -0.27005 -0.01453 1.98582 0.007582920 0.009252420 0.014639557 0.999821272
1597151021.656195 -0.25828 -0.01279 1.99322 0.007528090 0.008701813 0.016035132 0.999805221
1597151021.75594 -0.24441 -0.01549 1.98080 0.007836526 0.007550319 0.017583605 0.999786176
1597151021.856023 -0.23585 -0.01506 1.97271 0.008633868 0.004599205 0.019019451 0.999771256
1597151021.956082 -0.22780 -0.01595 1.96253 0.009212633 0.003393089 0.020062875 0.999750517
1597151022.055927 -0.22059 -0.01561 1.96442 0.009515373 0.003653550 0.020583086 0.999736188
1597151022.155936 -0.21397 -0.01867 1.95138 0.010416596 0.003983210 0.019981696 0.999738146
1597151022.25595 -0.21523 -0.01899 1.95745 0.009643999 0.004249750 0.018513112 0.999773073
1597151022.355855 -0.21244 -0.01759 1.95303 0.008043109 0.002949896 0.016322935 0.999830070
1597151022.455717 -0.21127 -0.02128 1.93354 0.008470521 0.002053451 0.013679009 0.999868451
1597151022.555522 -0.21388 -0.02558 1.93666 0.009469171 0.001719160 0.010600992 0.999897494
1597151022.655195 -0.21292 -0.02321 1.94000 0.009096734 0.003589487 0.007216727 0.999926139
1597151022.75506 -0.21388 -0.02743 1.93422 0.008696662 0.004857839 0.003574634 0.999943994
1597151022.85486 -0.21552 -0.03032 1.94411 0.008620022 0.005886063 0.000002258 0.999945523
1597151022.954744 -0.21703 -0.03045 1.93787 0.006308659 0.006555188 -0.002820073 0.999954638
1597151023.054476 -0.21874 -0.03309 1.93479 0.004306082 0.007684352 -0.004684142 0.999950232
1597151023.154782 -0.21698 -0.03952 1.91642 0.004387068 0.007824565 -0.005093022 0.999946794
1597151023.25438 -0.21608 -0.04090 1.92342 0.004831604 0.009466411 -0.004192470 0.999934731
1597151023.354137 -0.21713 -0.04325 1.91281 0.004735458 0.009082096 -0.002471548 0.999944490
1597151023.454527 -0.22320 -0.04233 1.92357 0.005141331 0.007973456 -0.000437666 0.999954899
1597151023.554922 -0.23118 -0.04103 1.91691 0.004305367 0.007652137 0.001515974 0.999960304
1597151023.656046 -0.23148 -0.03963 1.90825 0.004560193 0.009351164 0.002873102 0.999941751
1597151023.756353 -0.23682 -0.03784 1.91416 0.004625301 0.010100320 0.003200967 0.999933170
1597151023.856815 -0.24198 -0.03792 1.90167 0.005864876 0.011939285 0.003267038 0.999906187
1597151023.956686 -0.24561 -0.03489 1.90574 0.006908348 0.013553876 0.002258798 0.999881726
1597151024.056275 -0.24639 -0.03381 1.90874 0.007107279 0.013860221 0.001072895 0.999878107
1597151024.15591 -0.24683 -0.03287 1.90309 0.006692366 0.013920470 -0.000273187 0.999880672
1597151024.255865 -0.24623 -0.03294 1.90224 0.007136882 0.014690979 -0.001349484 0.999865700
1597151024.356544 -0.24430 -0.03068 1.89177 0.007977282 0.017714470 -0.002468214 0.999808216
1597151024.457237 -0.24214 -0.02984 1.90168 0.008780769 0.016226353 -0.004340825 0.999820364
1597151024.557368 -0.23998 -0.02686 1.90705 0.007877724 0.012736802 -0.007031800 0.999863125
1597151024.657494 -0.23483 -0.02656 1.90836 0.007201912 0.009389457 -0.010137019 0.999878598
1597151024.756984 -0.22916 -0.03050 1.90509 0.008075978 0.010654846 -0.013423590 0.999820514
1597151024.856782 -0.21960 -0.02893 1.91267 0.007822449 0.011306280 -0.016452843 0.999770114
1597151024.956138 -0.21277 -0.02720 1.90942 0.007296191 0.010203585 -0.018960651 0.999741540
1597151025.056077 -0.20557 -0.03069 1.91038 0.007942825 0.009416886 -0.021154980 0.999700305
1597151025.156415 -0.19389 -0.02719 1.91953 0.006749871 0.009807596 -0.023017275 0.999664171
1597151025.256725 -0.18612 -0.02239 1.91003 0.005230808 0.008202983 -0.023946819 0.999665894
1597151025.357394 -0.18070 -0.02675 1.89495 0.005563838 0.005495915 -0.024191137 0.999676762
1597151025.457909 -0.17332 -0.02710 1.90578 0.006906654 0.005271357 -0.023605799 0.999683589
1597151025.557948 -0.16524 -0.02603 1.90326 0.006841033 0.005602635 -0.022467874 0.999708460
1597151025.657432 -0.16113 -0.02186 1.90659 0.006871360 0.004559839 -0.020911893 0.999747311
1597151025.756658 -0.15993 -0.01935 1.90172 0.006377674 0.004695656 -0.019040287 0.999787349
1597151025.855857 -0.15192 -0.01403 1.90878 0.005575929 0.006914541 -0.016536858 0.999823800
1597151025.955584 -0.15006 -0.01403 1.89109 0.006160935 0.006558963 -0.013187859 0.999872544
1597151026.055341 -0.14878 -0.01570 1.89544 0.008374037 0.004695572 -0.009994262 0.999903966
1597151026.155494 -0.14624 -0.01362 1.90026 0.008649025 0.005619584 -0.006751076 0.999924016
1597151026.255713 -0.14879 -0.00814 1.90269 0.008234616 0.004264985 -0.003404073 0.999951205
1597151026.356034 -0.15275 0.00154 1.90005 0.006933969 0.002319143 -0.000056706 0.999973269
1597151026.457141 -0.15652 0.00449 1.89605 0.006558749 0.004533530 0.003330887 0.999962667
1597151026.557688 -0.15203 0.00580 1.89297 0.007347288 0.008867605 0.006519357 0.999912437
1597151026.657903 -0.15817 0.00894 1.89134 0.007916370 0.011355869 0.009024655 0.999863456
1597151026.75761 -0.16524 0.01012 1.88997 0.008304854 0.012198486 0.010756558 0.999833248
1597151026.857584 -0.17040 0.01293 1.88192 0.010052099 0.012196026 0.011771172 0.999805807
1597151026.957339 -0.17691 0.01179 1.88916 0.011924843 0.010603412 0.011893696 0.999801933
1597151027.057209 -0.17938 0.01431 1.89480 0.012325887 0.011026382 0.011920704 0.999792173
1597151027.157072 -0.17725 0.01692 1.91313 0.011399770 0.012154492 0.011849089 0.999790934
1597151027.257445 -0.17301 0.01993 1.90261 0.008910527 0.011932913 0.011820523 0.999819225
1597151027.357919 -0.17154 0.01775 1.90201 0.008994796 0.012668507 0.011431247 0.999813947
1597151027.458135 -0.16837 0.01742 1.90506 0.008636024 0.011222552 0.011268972 0.999836228
1597151027.558222 -0.16656 0.01331 1.90974 0.008479198 0.010190086 0.011074236 0.999850802
1597151027.658388 -0.16385 0.01171 1.91181 0.008575570 0.007497787 0.011118493 0.999873303
1597151027.758476 -0.16261 0.00878 1.91159 0.008209787 0.007202605 0.011249479 0.999877078
1597151027.858831 -0.15568 0.00890 1.92126 0.008641847 0.008688481 0.011224831 0.999861906
1597151027.958453 -0.15023 0.01261 1.92354 0.006483466 0.011605567 0.011163322 0.999849317
1597151028.058881 -0.15065 0.00968 1.92029 0.006260146 0.010585647 0.011155676 0.999862143
1597151028.158825 -0.14827 0.00776 1.91358 0.006383660 0.008738272 0.010885040 0.999882197
1597151028.258876 -0.15150 0.00358 1.91150 0.007501688 0.006651086 0.010399505 0.999895664
1597151028.358882 -0.15249 -0.00009 1.92064 0.008391196 0.006361800 0.009077319 0.999903354
1597151028.459067 -0.15072 0.00042 1.92625 0.008056468 0.005374608 0.007189811 0.999927254
1597151028.558868 -0.15118 0.00065 1.93010 0.008058602 0.006124948 0.004841857 0.999937048
1597151028.658478 -0.14951 -0.00072 1.93997 0.008078056 0.006440314 0.002646141 0.999943131
1597151028.758267 -0.14536 -0.00138 1.95440 0.007666527 0.007667089 0.000807290 0.999940892
1597151028.858101 -0.14446 0.00160 1.96354 0.007387811 0.008892491 -0.001045652 0.999932623
1597151028.957974 -0.14488 -0.00070 1.99074 0.007057753 0.010510374 -0.002946435 0.999915516
1597151029.057573 -0.14654 -0.00100 2.02200 0.006783697 0.009460050 -0.004418726 0.999922479
1597151029.157711 -0.14521 -0.00437 2.04916 0.006924399 0.008752552 -0.005438489 0.999922931
1597151029.257558 -0.14309 -0.00473 2.08487 0.008122773 0.008881852 -0.005902823 0.999910141
1597151029.357662 -0.14134 -0.00456 2.15305 0.010197504 0.009733949 -0.005603344 0.999884925
1597151029.458105 -0.14126 -0.00530 2.23055 0.008657425 0.010942603 -0.004663217 0.999891776
1597151029.558061 -0.13790 -0.00605 2.29324 0.007344913 0.007877875 -0.003477619 0.999935947
1597151029.658083 -0.13954 -0.00629 2.33608 0.006608456 0.007389926 -0.001948364 0.999948959
1597151029.758198 -0.13934 -0.00378 2.38564 0.007557580 0.008394303 -0.000189409 0.999936189
1597151029.858546 -0.13948 -0.00089 2.44646 0.008733413 0.010627647 0.001542175 0.999904197
1597151029.958668 -0.14134 0.00023 2.50011 0.007537525 0.010867351 0.003346232 0.999906940
1597151030.058676 -0.14402 0.00500 2.56180 0.007578577 0.011761972 0.005041257 0.999889397
1597151030.159283 -0.14580 0.00821 2.58860 0.007483688 0.011210141 0.006711269 0.999886637
1597151030.259515 -0.14671 0.00962 2.63610 0.008273496 0.009956936 0.008063329 0.999883689
1597151030.359337 -0.14940 0.01182 2.66678 0.008117409 0.011065209 0.009381397 0.999861820
1597151030.45917 -0.14849 0.01445 2.68383 0.009219253 0.013562550 0.010239865 0.999813086
1597151030.559179 -0.14686 0.01773 2.70738 0.009396441 0.013752705 0.011392390 0.999796371
1597151030.658833 -0.14923 0.01764 2.70994 0.009814984 0.012016761 0.012029287 0.999807261
1597151030.758177 -0.14751 0.01918 2.73287 0.010536141 0.012002158 0.012547378 0.999793729
1597151030.857879 -0.14483 0.01971 2.74254 0.011069470 0.014132685 0.012845305 0.999756336
1597151030.957867 -0.14007 0.02289 2.75242 0.010953645 0.013825923 0.012994405 0.999759975
1597151031.057705 -0.13846 0.02449 2.75711 0.010900605 0.011530676 0.013031203 0.999789182
1597151031.158187 -0.13175 0.02559 2.77165 0.010815597 0.011729629 0.013133890 0.999786447
1597151031.258445 -0.12759 0.02693 2.76975 0.009848762 0.009994780 0.013031199 0.999816630
1597151031.358665 -0.12141 0.02808 2.78378 0.010265461 0.007452888 0.013308436 0.999830966
1597151031.458828 -0.11725 0.02653 2.78114 0.010188245 0.009297457 0.013237169 0.999817250
1597151031.558853 -0.11055 0.02649 2.79025 0.011189140 0.011141308 0.013066781 0.999789945
1597151031.658818 -0.10448 0.02477 2.79759 0.012352040 0.009419605 0.012704752 0.999798623
1597151031.758673 -0.09991 0.02282 2.81664 0.012925419 0.008285751 0.012632848 0.999802326
1597151031.858603 -0.09625 0.02439 2.82070 0.011571013 0.006423587 0.012642819 0.999832490
1597151031.958528 -0.09037 0.02145 2.83148 0.009914487 0.003837353 0.012786885 0.999861727
1597151032.058224 -0.08892 0.01929 2.81962 0.009177028 0.004066843 0.013100864 0.999863796
1597151032.158263 -0.08465 0.01605 2.82132 0.010002952 0.004167490 0.013451842 0.999850799
1597151032.258084 -0.08528 0.01330 2.82173 0.009892640 0.005280798 0.013910248 0.999840364
1597151032.358207 -0.08608 0.01098 2.82525 0.010238186 0.005069965 0.014454592 0.999830255
1597151032.458155 -0.08888 0.00986 2.83351 0.010142327 0.006675364 0.014914014 0.999815055
1597151032.558235 -0.09249 0.00780 2.83085 0.009835168 0.010127154 0.015123519 0.999785972
1597151032.658318 -0.09653 0.00699 2.82198 0.008886687 0.008645498 0.014481665 0.999818265
1597151032.758527 -0.09816 0.00308 2.82142 0.009553970 0.009165613 0.013756147 0.999817724
1597151032.858767 -0.09930 0.00344 2.83328 0.008473472 0.011912011 0.012699618 0.999812494
1597151032.959033 -0.09929 0.00202 2.83110 0.007786711 0.012707702 0.011783996 0.999819493
1597151033.059034 -0.10233 -0.00208 2.83089 0.008576897 0.013382038 0.010694344 0.999816478
1597151033.158903 -0.10174 -0.00048 2.83790 0.008052348 0.013073469 0.009300440 0.999838860
1597151033.259167 -0.09875 -0.00215 2.83812 0.008467632 0.014200587 0.007681666 0.999833803
1597151033.358868 -0.09373 -0.00426 2.83848 0.009386794 0.015433143 0.006198274 0.999817627
1597151033.45884 -0.09049 -0.00307 2.84649 0.009467243 0.015034249 0.004898407 0.999830160
1597151033.558703 -0.08684 -0.00401 2.84128 0.009420526 0.012565729 0.003845784 0.999869275
1597151033.65869 -0.07990 -0.00091 2.85530 0.009227198 0.010052663 0.002773092 0.999903052
1597151033.758678 -0.07295 -0.00190 2.85829 0.008533134 0.009335419 0.002224140 0.999917541
1597151033.858632 -0.06554 -0.00142 2.85146 0.009134539 0.009974018 0.001903167 0.999906724
1597151033.958706 -0.05891 -0.00362 2.85193 0.010003374 0.009911807 0.002142707 0.999898544
1597151034.0586 -0.05204 -0.00255 2.84862 0.010506808 0.008694286 0.002243432 0.999904487
1597151034.158496 -0.04636 -0.00285 2.85466 0.011231106 0.006088101 0.002653629 0.999914874
1597151034.25814 -0.04253 -0.00223 2.86713 0.010617285 0.005703440 0.003009097 0.999922842
1597151034.358935 -0.03709 0.00072 2.86847 0.010026611 0.006914415 0.003588122 0.999919388
1597151034.458695 -0.03568 0.00125 2.86738 0.009704793 0.007073232 0.003937100 0.999920140
1597151034.558995 -0.03448 0.00225 2.86963 0.009520482 0.005143333 0.004185637 0.999932691
1597151034.65912 -0.03437 0.00275 2.87697 0.009642799 0.004328432 0.003962678 0.999936287
1597151034.759192 -0.03198 0.00097 2.87474 0.010159558 0.004991725 0.003870410 0.999928440
1597151034.859047 -0.03267 0.00109 2.87809 0.010189303 0.006314269 0.003516696 0.999921967
1597151034.958994 -0.03420 0.00077 2.86672 0.010990053 0.008262825 0.003348279 0.999899862
1597151035.058765 -0.03425 0.00059 2.87964 0.011063423 0.009248973 0.003142603 0.999891085
1597151035.159372 -0.03346 0.00430 2.88680 0.010689771 0.009466932 0.002986894 0.999893587
1597151035.259088 -0.03597 0.00549 2.89095 0.010628276 0.008713333 0.002819112 0.999901580
1597151035.358762 -0.03784 0.00467 2.89287 0.010146735 0.008197715 0.002647222 0.999911413
1597151035.458754 -0.03629 0.00432 2.89755 0.010185330 0.009058658 0.002488649 0.999903999
1597151035.558744 -0.03919 0.00414 2.89465 0.010114448 0.008589238 0.002741126 0.999908200
1597151035.658691 -0.04158 0.00215 2.89562 0.010133496 0.008134864 0.002884953 0.999911403
1597151035.758721 -0.04178 -0.00084 2.89400 0.010808044 0.008468738 0.003051203 0.999901074
1597151035.859003 -0.04189 -0.00098 2.90380 0.010906191 0.009752009 0.003050365 0.999888318
1597151035.958731 -0.04267 -0.00329 2.90110 0.011128342 0.009542403 0.003021905 0.999887979
1597151036.058264 -0.04590 -0.00406 2.90173 0.010807400 0.008707636 0.002756532 0.999899884
1597151036.157806 -0.04612 -0.00423 2.90268 0.010492489 0.008110010 0.002496391 0.999908948
1597151036.257453 -0.04571 -0.00507 2.90322 0.010221303 0.009258211 0.001967982 0.999902964
1597151036.357675 -0.04712 -0.00518 2.90186 0.009989515 0.009726212 0.001120357 0.999902173
1597151036.457847 -0.04556 -0.00775 2.89677 0.009771262 0.009139195 0.000457160 0.999910390
1597151036.557923 -0.04742 -0.01283 2.90263 0.010050196 0.007594552 -0.000390911 0.999920579
1597151036.657842 -0.04566 -0.01518 2.90356 0.009706695 0.007854155 -0.001054826 0.999921487
1597151036.757701 -0.04136 -0.01780 2.89986 0.009636711 0.009141125 -0.001458444 0.999910719
1597151036.85754 -0.04037 -0.02143 2.90101 0.009874958 0.008814200 -0.001526000 0.999911229
1597151036.957374 -0.04193 -0.02245 2.90699 0.009308866 0.008779282 -0.001401936 0.999917148
1597151037.057298 -0.04030 -0.02286 2.90714 0.008859604 0.009613094 -0.001017992 0.999914026
1597151037.157214 -0.03915 -0.02668 2.91188 0.008577214 0.008094034 -0.000623770 0.999930262
1597151037.256529 -0.04041 -0.02924 2.91659 0.008848196 0.007463023 -0.000203266 0.999932983
1597151037.356179 -0.03921 -0.03367 2.90991 0.009356516 0.007363712 0.000200301 0.999929093
1597151037.456265 -0.03794 -0.03445 2.92220 0.009569135 0.008201599 0.000702105 0.999920333
1597151037.556346 -0.03833 -0.03589 2.92333 0.009173561 0.009212387 0.001220289 0.999914741
1597151037.656386 -0.04109 -0.04522 2.89187 0.012239480 0.010370741 0.001789595 0.999869712
1597151037.756242 -0.04342 -0.05236 2.81138 0.032262022 0.009018798 0.001408220 0.999437762
1597151037.856335 -0.04284 -0.06295 2.88320 0.051029858 0.007389878 0.000665514 0.998669565
1597151037.956512 -0.04245 -0.07767 2.97196 0.054655279 0.008320565 -0.000128896 0.998470607
1597151038.05672 -0.04041 -0.10787 2.97995 0.054443882 0.009861344 -0.000592385 0.998467960
1597151038.157066 -0.03859 -0.14341 2.99104 0.054778735 0.010250927 -0.000753266 0.998445613
1597151038.257172 -0.03520 -0.19328 2.98599 0.056288854 0.010053634 -0.000641581 0.998363700
1597151038.357703 -0.03478 -0.25376 3.00139 0.061454392 0.009592243 -0.000493496 0.998063677
1597151038.457506 -0.03265 -0.31979 3.01791 0.065812664 0.008401597 -0.000490717 0.997796505
1597151038.557458 -0.02963 -0.39448 3.06073 0.065572917 0.008913492 -0.000088427 0.997807965
1597151038.657519 -0.02510 -0.48088 3.10540 0.058758939 0.009011623 0.000563276 0.998231366
1597151038.757733 -0.02301 -0.57445 3.13408 0.045936938 0.008122103 0.001387364 0.998910359
1597151038.857969 -0.02016 -0.67435 3.14625 0.034170522 0.012409799 0.002536892 0.999335748
1597151038.957871 -0.01586 -0.77533 3.12582 0.023010069 0.009981839 0.003804114 0.999678162
1597151039.057776 -0.01453 -0.87939 3.12477 0.016385116 0.006857506 0.004902744 0.999830218
1597151039.157642 -0.01464 -0.98208 3.09252 0.015475559 0.006321446 0.005537907 0.999844927
1597151039.257501 -0.01358 -1.08989 3.07409 0.016894809 0.005089318 0.005816027 0.999827404
1597151039.357328 -0.01247 -1.19133 3.09075 0.015667549 0.006856517 0.005777018 0.999837058
1597151039.456841 -0.00970 -1.29865 3.13043 0.004747943 0.008633616 0.005977077 0.999933594
1597151039.556856 -0.01266 -1.39790 3.08390 -0.004173354 0.007622896 0.006229129 0.999942835
1597151039.656918 -0.01172 -1.49768 3.03588 -0.003718338 0.006894341 0.006400273 0.999948838
1597151039.757147 -0.01411 -1.59469 3.01697 -0.000219650 0.006388524 0.006265608 0.999959940
1597151039.857404 -0.01649 -1.68322 3.01919 0.003223537 0.007670338 0.005997756 0.999947399
1597151039.957493 -0.01806 -1.77329 3.00412 0.003136281 0.009028058 0.005553796 0.999938905
1597151040.057511 -0.02049 -1.85974 2.98770 0.003835722 0.006521094 0.005158957 0.999958073
1597151040.157599 -0.02491 -1.94387 2.99189 0.002254716 0.006198301 0.004656856 0.999967405
1597151040.257403 -0.02552 -2.02350 2.97500 0.001696566 0.009550836 0.004214941 0.999944067
1597151040.358181 -0.02928 -2.10002 2.97904 0.000098987 0.010769255 0.003889908 0.999934439
1597151040.457626 -0.03186 -2.17612 2.94322 0.000251193 0.010638494 0.004018580 0.999935303
1597151040.557579 -0.03778 -2.24958 2.91412 0.004060135 0.011633313 0.003743129 0.999917082
1597151040.657224 -0.03860 -2.31899 2.91394 0.004527287 0.010933435 0.003190495 0.999924889
1597151040.757118 -0.04160 -2.38702 2.91143 0.003321557 0.011428860 0.002815612 0.999925208
1597151040.856929 -0.04224 -2.44943 2.91495 0.000756996 0.012113023 0.002728718 0.999922625
1597151040.957168 -0.04323 -2.50928 2.87681 -0.002713574 0.012553627 0.002925170 0.999913239
1597151041.057265 -0.04666 -2.57013 2.85050 -0.003930643 0.012170712 0.003180550 0.999913150
1597151041.157418 -0.04664 -2.62861 2.81608 -0.005806575 0.011620700 0.003274490 0.999910256
1597151041.257492 -0.04671 -2.68060 2.81025 -0.005441953 0.011668700 0.003407066 0.999911305
1597151041.357598 -0.04655 -2.72905 2.78783 -0.004925234 0.011061169 0.003288917 0.999921285
1597151041.457946 -0.04556 -2.77454 2.79571 -0.003690440 0.011197861 0.003039364 0.999925873
1597151041.557319 -0.04393 -2.81111 2.80148 -0.006554042 0.012055993 0.003018244 0.999901289
1597151041.657567 -0.04296 -2.84717 2.78988 -0.010132022 0.011726866 0.003126939 0.999875015
1597151041.757541 -0.04179 -2.88049 2.76701 -0.010039577 0.011220820 0.003224491 0.999881444
1597151041.85777 -0.03938 -2.91016 2.76077 -0.008276365 0.010673360 0.003256358 0.999903484
1597151041.957586 -0.03696 -2.93554 2.75963 -0.007068905 0.010743080 0.003053295 0.999912643
1597151042.057362 -0.03491 -2.95760 2.75277 -0.005446469 0.011078988 0.002834806 0.999919775
1597151042.157504 -0.03250 -2.97536 2.75786 -0.004738151 0.010211213 0.002671979 0.999933069
1597151042.257454 -0.02858 -2.99260 2.75308 -0.003001325 0.010806309 0.002467220 0.999934062
1597151042.357551 -0.02589 -3.00776 2.74439 -0.001014326 0.011470334 0.002197898 0.999931284
1597151042.457645 -0.02204 -3.01875 2.75705 -0.001080923 0.011055760 0.002272548 0.999935717
1597151042.55783 -0.01795 -3.02665 2.74075 -0.001275492 0.011187811 0.002279796 0.999934002
1597151042.657608 -0.01560 -3.03434 2.72235 0.001763594 0.009868758 0.002211177 0.999947303
1597151042.757813 -0.01241 -3.04063 2.72974 0.002357619 0.007598268 0.002107472 0.999966133
1597151042.857638 -0.00671 -3.04490 2.73445 0.001702218 0.007824650 0.002288781 0.999965319
1597151042.957736 -0.00595 -3.04877 2.72464 0.002439251 0.007675081 0.002331629 0.999964853
1597151043.057512 -0.00115 -3.05272 2.72227 0.002922125 0.006922290 0.002144516 0.999969472
1597151043.157731 -0.00014 -3.05460 2.71502 0.003772047 0.005848094 0.002210308 0.999973343
1597151043.256998 0.00372 -3.05335 2.72729 0.005892685 0.006156478 0.002171158 0.999961329
1597151043.356686 0.00617 -3.05330 2.73587 0.006493142 0.007568523 0.002146826 0.999947973
1597151043.456503 0.00952 -3.05461 2.75075 0.005919489 0.008931221 0.002653793 0.999939073
1597151043.556407 0.00667 -3.05342 2.73698 0.005767613 0.007945081 0.002936524 0.999947492
1597151043.656319 0.00865 -3.05177 2.73543 0.007396869 0.007997842 0.003258235 0.999935350
1597151043.756084 0.00890 -3.05364 2.74566 0.009121268 0.008611089 0.003379280 0.999915612
1597151043.856479 0.00966 -3.05280 2.75646 0.008626286 0.007980342 0.003551249 0.999924642
1597151043.956727 0.00954 -3.05078 2.73830 0.008142790 0.008344554 0.003731301 0.999925068
1597151044.057052 0.01112 -3.05171 2.73546 0.009388514 0.007359949 0.003814061 0.999921567
1597151044.15718 0.00884 -3.05323 2.74872 0.009744231 0.007123307 0.003575974 0.999920757
1597151044.257209 0.00859 -3.05230 2.75248 0.008786223 0.007651910 0.003385539 0.999926392
1597151044.357009 0.00802 -3.05234 2.74348 0.007878936 0.007692461 0.003149149 0.999934413
1597151044.456822 0.00980 -3.05375 2.74714 0.008428630 0.009491184 0.002988100 0.999914970
1597151044.556789 0.00925 -3.05531 2.73835 0.008448839 0.009982422 0.002739065 0.999910729
1597151044.656968 0.00603 -3.05898 2.73745 0.009341425 0.008923485 0.002770297 0.999912714
1597151044.756786 0.00552 -3.06047 2.75016 0.009753534 0.009104149 0.002587025 0.999907641
1597151044.857088 0.00538 -3.06061 2.76376 0.008716502 0.009010900 0.002535196 0.999918196
1597151044.957433 0.00585 -3.06278 2.75945 0.007100306 0.008913419 0.002684269 0.999931463
1597151045.057124 0.00628 -3.06622 2.76271 0.007396564 0.011859713 0.002841415 0.999898277
1597151045.157044 0.00656 -3.06943 2.76844 0.007315113 0.026681658 0.003146802 0.999612263
1597151045.256718 0.01618 -3.07051 2.76982 0.005892743 0.047391987 0.003464594 0.998852978
1597151045.356986 0.02802 -3.07154 2.75344 0.006780189 0.061852572 0.003727294 0.998055307
1597151045.457094 0.04848 -3.07410 2.75594 0.008901638 0.065542038 0.003844744 0.997802696
1597151045.557094 0.08134 -3.07531 2.77380 0.008294810 0.067577170 0.003965189 0.997671689
1597151045.657118 0.12596 -3.07810 2.76789 0.007939382 0.071099360 0.004069747 0.997429338
1597151045.757239 0.18128 -3.07909 2.76852 0.008110509 0.072947144 0.003828586 0.997295481
1597151045.857129 0.24776 -3.07926 2.77217 0.007847007 0.070506749 0.003626316 0.997473846
1597151045.957478 0.32379 -3.08182 2.75935 0.008065888 0.070621475 0.003510737 0.997464397
1597151046.057443 0.41555 -3.08459 2.76396 0.009331875 0.070814731 0.002928933 0.997441533
1597151046.157475 0.52003 -3.08309 2.79192 0.007753222 0.060550704 0.002494663 0.998131893
1597151046.257389 0.62790 -3.08531 2.79232 0.005939237 0.044700999 0.002274728 0.998980166
1597151046.357283 0.74093 -3.08534 2.79318 0.006774938 0.029488939 0.001722023 0.999540663
1597151046.456933 0.85613 -3.08709 2.80855 0.006389538 0.015295010 0.001362368 0.999861681
1597151046.556867 0.97411 -3.08640 2.80792 0.005650269 0.011475096 0.001002165 0.999917693
1597151046.656968 1.09202 -3.08452 2.81029 0.005336418 0.011219341 0.000691087 0.999922583
1597151046.756992 1.20804 -3.08580 2.79295 0.005656116 0.012934099 0.000094746 0.999900349
1597151046.857038 1.32357 -3.08383 2.78708 0.007117458 0.008921886 -0.000340772 0.999934811
1597151046.957014 1.43256 -3.08069 2.80541 0.006725131 -0.006737863 -0.001099708 0.999954081
1597151047.057546 1.53977 -3.07799 2.79816 0.005316240 -0.017595301 -0.001777040 0.999829478
1597151047.157653 1.64191 -3.07610 2.78253 0.005315813 -0.015786616 -0.002388073 0.999858401
1597151047.257851 1.73726 -3.07361 2.77977 0.006948521 -0.010941143 -0.002939795 0.999911680
1597151047.357783 1.82815 -3.06930 2.78253 0.006718853 -0.012156463 -0.003245176 0.999898268
1597151047.457608 1.91319 -3.06761 2.77263 0.008699827 -0.014198500 -0.002916042 0.999857096
1597151047.557095 1.99100 -3.06557 2.79007 0.008267842 -0.012087153 -0.002066214 0.999890631
1597151047.65701 2.06517 -3.06109 2.77732 0.008287708 -0.008379915 -0.000980691 0.999930062
1597151047.756945 2.13414 -3.06053 2.77518 0.008981302 -0.008139859 0.000263663 0.999926502
1597151047.85686 2.19521 -3.06123 2.78016 0.009662746 -0.008730893 0.001875075 0.999913440
1597151047.956901 2.25407 -3.05913 2.79321 0.008851560 -0.007187692 0.003506386 0.999928844
1597151048.056833 2.30837 -3.05880 2.78566 0.009295903 -0.004197892 0.005413088 0.999933329
1597151048.157155 2.35901 -3.05980 2.80410 0.008993481 0.000920449 0.006943272 0.999935028
1597151048.257315 2.40717 -3.05907 2.80805 0.008197369 0.005402336 0.008393422 0.999916581
1597151048.357559 2.45231 -3.06091 2.80824 0.008256370 0.004140665 0.009314913 0.999913956
1597151048.45777 2.49369 -3.06271 2.82524 0.007994219 0.002492388 0.010188839 0.999913030
1597151048.557708 2.53663 -3.06565 2.81998 0.008122672 0.005817236 0.010587026 0.999894043
1597151048.657627 2.57730 -3.06470 2.84237 0.007758799 0.008745675 0.010743863 0.999873934
1597151048.757395 2.61713 -3.06420 2.85253 0.005819277 0.009643135 0.010469656 0.999881759
1597151048.857184 2.65690 -3.06815 2.84234 0.005752482 0.011272778 0.009959621 0.999870311
1597151048.956935 2.69631 -3.07180 2.84058 0.006211891 0.011446415 0.008895575 0.999875623
1597151049.056651 2.73553 -3.07304 2.84383 0.006920001 0.007779246 0.007888342 0.999914682
1597151049.156152 2.77221 -3.07654 2.85548 0.006837532 0.003653474 0.007019409 0.999945313
1597151049.256315 2.81173 -3.07740 2.86454 0.006129339 0.002363392 0.006310360 0.999958512
1597151049.356228 2.84745 -3.07797 2.86269 0.005444438 0.002944402 0.005557986 0.999965398
1597151049.45621 2.88615 -3.08135 2.86231 0.005951719 0.002603137 0.005196313 0.999965399
1597151049.556117 2.91541 -3.08211 2.87440 0.005858145 0.000817867 0.005183614 0.999969071
1597151049.656094 2.94533 -3.08149 2.88530 0.004511704 -0.000087634 0.005322980 0.999975651
1597151049.756008 2.97275 -3.08236 2.88057 0.004054446 -0.000251596 0.005372994 0.999977314
1597151049.856147 2.99986 -3.08427 2.88085 0.004688074 0.000626597 0.005567027 0.999973318
1597151049.956249 3.02296 -3.08272 2.89057 0.004410544 -0.000242496 0.005833089 0.999973231
1597151050.056528 3.04179 -3.08335 2.90173 0.003929290 -0.001313326 0.006192514 0.999972244
1597151050.156563 3.05915 -3.07889 2.91029 0.003310411 -0.002104898 0.006357257 0.999972098
1597151050.256572 3.07239 -3.07748 2.90872 0.003396004 -0.002648888 0.006446365 0.999969947
1597151050.356851 3.08506 -3.07357 2.91804 0.003408038 -0.003903040 0.006333985 0.999966516
1597151050.456875 3.09479 -3.07258 2.90356 0.004018549 -0.003645738 0.006103423 0.999966653
1597151050.556745 3.10294 -3.06879 2.88506 0.004794523 -0.001870846 0.005998441 0.999968765
1597151050.656499 3.10831 -3.06720 2.89267 0.005643448 -0.001452363 0.005752171 0.999966477
1597151050.756355 3.10937 -3.05987 2.89366 0.005250110 -0.001534231 0.005659549 0.999969026
1597151050.856262 3.10991 -3.05691 2.87750 0.005853469 0.000148435 0.005507999 0.999967688
1597151050.956138 3.10760 -3.05375 2.87191 0.006112786 0.002110775 0.005246909 0.999965324
1597151051.056169 3.10490 -3.04825 2.86946 0.006155755 0.003235940 0.004968770 0.999963473
1597151051.156283 3.10176 -3.04138 2.86194 0.006082465 0.004546773 0.004664217 0.999960287
1597151051.25629 3.09711 -3.03866 2.86328 0.006202156 0.005287914 0.004455812 0.999956858
1597151051.356696 3.09135 -3.03523 2.86441 0.006036195 0.004977863 0.003703133 0.999962535
1597151051.456823 3.08492 -3.03255 2.86830 0.006678890 0.006632921 0.002871386 0.999951575
1597151051.556974 3.07997 -3.02667 2.87725 0.005638928 0.008316812 0.001773784 0.999947942
1597151051.657243 3.07420 -3.02715 2.86676 0.005970116 0.009833349 0.000823275 0.999933490
1597151051.757244 3.07073 -3.02309 2.89431 0.007571993 0.010467376 -0.000743558 0.999916270
1597151051.857473 3.06906 -3.02092 2.89793 0.007755125 0.011253371 -0.002361456 0.999903817
1597151051.957548 3.06781 -3.02239 2.91046 0.008600987 0.011754672 -0.003997188 0.999885930
1597151052.057406 3.06880 -3.01813 2.94722 0.009204380 0.011952961 -0.005442022 0.999871387
1597151052.157072 3.06882 -3.01649 2.95148 0.006983705 0.012481800 -0.006508393 0.999876529
1597151052.256523 3.07089 -3.01722 2.94607 0.006346994 0.013956305 -0.007381046 0.999855218
1597151052.356619 3.07678 -3.01568 2.96322 0.006559864 0.014102696 -0.008036122 0.999846740
1597151052.456641 3.08089 -3.01587 2.95906 0.006742906 0.011906454 -0.008277803 0.999872116
1597151052.556769 3.08490 -3.01541 2.95810 0.006923319 0.009261163 -0.008387100 0.999897972
1597151052.65712 3.09047 -3.01476 2.97046 0.007771421 0.007057610 -0.008210833 0.999911185
1597151052.757163 3.09388 -3.01435 2.97367 0.006897397 0.005752063 -0.007999173 0.999927674
1597151052.857309 3.10062 -3.01443 2.96249 0.006965360 0.005655329 -0.007497156 0.999931645
1597151052.957264 3.10586 -3.01580 2.96052 0.007130823 0.006872463 -0.007265035 0.999924567
1597151053.057231 3.11132 -3.01776 2.96231 0.007775690 0.007130054 -0.006650448 0.999922233
1597151053.15718 3.11224 -3.01794 2.95704 0.007494485 0.005646370 -0.005983040 0.999938075
1597151053.257136 3.11519 -3.01987 2.95741 0.008242190 0.003570080 -0.005489095 0.999944594
1597151053.356751 3.11725 -3.01946 2.96196 0.007852920 0.002472451 -0.005130657 0.999952946
1597151053.456976 3.11714 -3.01738 2.95937 0.006401976 0.002358114 -0.004734345 0.999965519
1597151053.557693 3.11743 -3.01816 2.94488 0.005713071 0.001782547 -0.004651768 0.999971272
1597151053.657259 3.11569 -3.01799 2.94698 0.005796995 0.002854930 -0.004484121 0.999969068
1597151053.757271 3.11480 -3.01852 2.94300 0.005772744 0.004491357 -0.004629393 0.999962535
1597151053.857309 3.10939 -3.02014 2.93993 0.005959999 0.004558089 -0.004128269 0.999963329
1597151053.957267 3.10424 -3.01752 2.94666 0.005723481 0.004999746 -0.003979676 0.999963203
1597151054.057236 3.10002 -3.01626 2.93994 0.005816047 0.005065043 -0.003462491 0.999964264
1597151054.157239 3.09446 -3.01716 2.93185 0.005967127 0.005902049 -0.002979877 0.999960339
1597151054.257136 3.09017 -3.01412 2.93554 0.005982251 0.006052291 -0.002496004 0.999960675
1597151054.356927 3.08397 -3.01444 2.92433 0.006246825 0.006506953 -0.001793125 0.999957710
1597151054.457764 3.07881 -3.00959 2.92264 0.007341187 0.007391214 -0.001180533 0.999945040
1597151054.557122 3.07493 -3.01085 2.92921 0.007095249 0.007575806 -0.000384613 0.999946057
1597151054.657179 3.06975 -3.00589 2.91463 0.006710496 0.008169635 0.000722329 0.999943851
1597151054.757105 3.06313 -3.00693 2.90920 0.007235714 0.008538918 0.001855367 0.999935642
1597151054.857038 3.05887 -3.00391 2.90923 0.007323756 0.007851310 0.002925076 0.999938080
1597151054.956806 3.05273 -3.00592 2.89771 0.007836244 0.007422109 0.004078940 0.999933432
1597151055.056607 3.04705 -3.00229 2.89317 0.008261990 0.008038733 0.004863708 0.999921728
1597151055.156571 3.04435 -3.00216 2.88772 0.008056999 0.008460052 0.005614651 0.999915990
1597151055.256678 3.03915 -2.99812 2.86250 0.008544208 0.009115661 0.006248257 0.999902426
1597151055.356529 3.03598 -3.00199 2.85832 0.009013454 0.009804126 0.006523267 0.999890036
1597151055.456756 3.03309 -2.99862 2.85361 0.008685565 0.009700117 0.006436944 0.999894512
1597151055.556615 3.02809 -2.99914 2.84619 0.008725683 0.008687815 0.006167068 0.999905171
1597151055.656369 3.02792 -2.99942 2.84622 0.008508087 0.008489348 0.005552673 0.999912352
1597151055.756355 3.02575 -3.00147 2.82039 0.008892186 0.009984234 0.004828754 0.999898959
1597151055.856352 3.02233 -3.00478 2.81462 0.009602211 0.010513090 0.003987789 0.999890679
1597151055.95644 3.02436 -3.00737 2.82104 0.009028980 0.010810346 0.003101822 0.999895991
1597151056.056671 3.02570 -3.00619 2.82400 0.008127822 0.010762385 0.002348126 0.999906294
1597151056.156751 3.02534 -3.00965 2.80513 0.008402944 0.010781118 0.001796374 0.999904961
1597151056.256585 3.02508 -3.01554 2.80939 0.008777157 0.009254724 0.001001115 0.999918151
1597151056.3567 3.02733 -3.01602 2.80788 0.008547200 0.009038571 0.000422117 0.999922533
1597151056.456295 3.02819 -3.01754 2.80909 0.007945317 0.009068457 -0.000220599 0.999927291
1597151056.556247 3.03189 -3.01948 2.80200 0.007461967 0.009265587 -0.000865619 0.999928857
1597151056.656106 3.03404 -3.02070 2.79976 0.007264561 0.009512634 -0.001560821 0.999927147
1597151056.75588 3.03728 -3.02704 2.79358 0.007434922 0.009388976 -0.002231583 0.999925792
1597151056.856086 3.03972 -3.02659 2.79591 0.007207097 0.008727884 -0.002822138 0.999931956
1597151056.956409 3.04285 -3.02947 2.78658 0.006742437 0.007984232 -0.003145837 0.999940446
1597151057.05649 3.04524 -3.02903 2.78800 0.006606989 0.007414748 -0.003585128 0.999944256
1597151057.15633 3.05042 -3.02942 2.78248 0.006242096 0.007564563 -0.004071492 0.999943617
1597151057.256013 3.05662 -3.03164 2.76004 0.006902673 0.009421664 -0.004294785 0.999922567
1597151057.356144 3.06060 -3.03334 2.76541 0.007426075 0.008773361 -0.004533013 0.999923664
1597151057.456261 3.06078 -3.03280 2.76726 0.006944642 0.006511593 -0.004443846 0.999944810
1597151057.556483 3.06517 -3.03148 2.76614 0.007290595 0.003702220 -0.003988529 0.999958615
1597151057.656441 3.06461 -3.03037 2.76480 0.007423665 0.000995933 -0.003670781 0.999965211
1597151057.756144 3.06797 -3.02720 2.75449 0.007539763 0.000948117 -0.003406068 0.999965325
1597151057.855898 3.06866 -3.02624 2.75721 0.007896380 0.001370352 -0.003114446 0.999963034
1597151057.955909 3.06717 -3.02858 2.75469 0.008506584 0.002521767 -0.002854415 0.999956565
1597151058.055998 3.06537 -3.02345 2.77900 0.007460732 0.003204780 -0.002820888 0.999963054
1597151058.156194 3.06244 -3.02049 2.78846 0.006855369 0.003555456 -0.002605238 0.999966787
1597151058.256428 3.05707 -3.01963 2.79823 0.007191111 0.003122992 -0.002445064 0.999966278
1597151058.35672 3.05272 -3.01982 2.81474 0.007241076 0.004441678 -0.002146883 0.999961614
1597151058.456989 3.04824 -3.01578 2.83737 0.007179647 0.006432297 -0.001861895 0.999951805
1597151058.556869 3.04509 -3.01567 2.85137 0.007692711 0.008800894 -0.001381546 0.999930726
1597151058.657218 3.03836 -3.01154 2.89695 0.008581850 0.008251026 -0.000908460 0.999928721
1597151058.757287 3.03602 -3.01141 2.95280 0.008907030 0.007672089 0.000077539 0.999930897
1597151058.857066 3.03209 -3.00892 3.03246 0.009801340 0.006716770 0.001204972 0.999928681
1597151058.957509 3.02969 -3.01176 3.12256 0.010323341 0.006540618 0.002264780 0.999922757
1597151059.057514 3.02509 -3.01203 3.22350 0.009941588 0.007961905 0.003488589 0.999912798
1597151059.157055 3.02184 -3.01335 3.29848 0.009043425 0.011209374 0.004823849 0.999884642
1597151059.25689 3.01896 -3.01647 3.37198 0.007853662 0.010989425 0.006080560 0.999890284
1597151059.357168 3.01722 -3.02073 3.42889 0.008061079 0.009739358 0.007359104 0.999892998
1597151059.456985 3.01461 -3.02136 3.48946 0.008284976 0.011060765 0.008655824 0.999867039
1597151059.557232 3.01427 -3.02557 3.57239 0.010208488 0.014564682 0.009739034 0.999794383
1597151059.657225 3.01214 -3.02881 3.66295 0.009295069 0.015033471 0.010326256 0.999790460
1597151059.757461 3.01626 -3.03103 3.72697 0.008342160 0.013265128 0.010746664 0.999819461
1597151059.857515 3.01634 -3.03536 3.75994 0.006217725 0.012820169 0.010768666 0.999840497
1597151059.957417 3.01995 -3.04060 3.78692 0.006996169 0.013023740 0.010495700 0.999835625
1597151060.057167 3.02227 -3.04403 3.82700 0.007184897 0.010867553 0.009675898 0.999868317
1597151060.157101 3.02594 -3.05054 3.85518 0.007612489 0.010630100 0.008752494 0.999876215
1597151060.256941 3.03140 -3.05287 3.88529 0.005180618 0.010739321 0.007473328 0.999900984
1597151060.357055 3.03818 -3.05552 3.90412 0.004349145 0.009295958 0.006411612 0.999926778
1597151060.457226 3.04204 -3.05974 3.93341 0.004103111 0.006840122 0.004875278 0.999956303
1597151060.557317 3.04908 -3.06081 3.95856 0.003334441 0.006145606 0.003660070 0.999968858
1597151060.657237 3.05499 -3.06348 3.96394 0.002529729 0.007190867 0.002273852 0.999968360
1597151060.756948 3.05957 -3.06342 3.96022 0.003476635 0.007072641 0.001039421 0.999968405
1597151060.856985 3.06337 -3.06280 3.96254 0.004483830 0.005849966 -0.000101069 0.999972831
1597151060.956917 3.06607 -3.06070 3.97422 0.005070694 0.004763598 -0.001088285 0.999975206
1597151061.056822 3.07018 -3.05824 3.98771 0.004856074 0.003987067 -0.001953527 0.999978353
1597151061.156691 3.07310 -3.05690 3.98976 0.004955204 0.002622145 -0.002323327 0.999981586
1597151061.256542 3.07533 -3.05365 3.98808 0.005439109 0.002784203 -0.002450731 0.999978329
1597151061.35649 3.07309 -3.05177 3.98011 0.006114138 0.004184211 -0.002314743 0.999969875
1597151061.456411 3.07389 -3.04944 3.98859 0.006305253 0.004489348 -0.002084650 0.999967871
1597151061.556409 3.06815 -3.04728 3.98765 0.006620387 0.004285521 -0.001691890 0.999967471
1597151061.656468 3.06546 -3.04461 3.99353 0.007052870 0.004581933 -0.001269007 0.999963826
1597151061.756727 3.05769 -3.04451 3.99249 0.007687546 0.004853130 -0.000851083 0.999958311
1597151061.856412 3.05290 -3.04252 3.99281 0.008087636 0.005872665 -0.000635745 0.999949848
1597151061.956599 3.04323 -3.04347 4.00405 0.007845391 0.005445733 -0.000482673 0.999954279
1597151062.056173 3.03886 -3.04238 4.00737 0.007241425 0.005686587 -0.000427257 0.999957520
1597151062.156192 3.03153 -3.04247 3.99887 0.007418314 0.007896321 -0.000380670 0.999941234
1597151062.256069 3.02804 -3.04494 4.00289 0.007710701 0.009628722 -0.000314190 0.999923864
1597151062.356114 3.01986 -3.04460 4.01195 0.007468098 0.011603767 0.000134156 0.999904777
1597151062.456237 3.01806 -3.04752 4.02202 0.007772979 0.012310942 0.000925646 0.999893577
1597151062.556489 3.01187 -3.05181 4.03938 0.008233244 0.011445543 0.001699964 0.999899157
1597151062.656572 3.00951 -3.05435 4.04897 0.007966270 0.010930101 0.002705386 0.999904872
1597151062.756828 3.00738 -3.05769 4.05177 0.007130174 0.012079088 0.003507164 0.999895473
1597151062.856565 3.00447 -3.06230 4.05841 0.007331707 0.013606266 0.004362752 0.999871033
1597151062.956443 3.00231 -3.06565 4.07657 0.007412310 0.012172278 0.005237953 0.999884722
1597151063.056533 3.00419 -3.06927 4.08676 0.006161621 0.012882948 0.006087947 0.999879493
1597151063.156373 3.00551 -3.07220 4.11861 0.004154295 0.013514200 0.006674773 0.999877770
1597151063.255954 3.00655 -3.07645 4.11692 0.004664376 0.012583128 0.007120150 0.999884599
1597151063.35627 3.00972 -3.07844 4.11370 0.005046495 0.011511387 0.007340801 0.999894061
1597151063.456547 3.01331 -3.07970 4.12554 0.005000919 0.010656914 0.007493359 0.999902631
1597151063.556742 3.01684 -3.08164 4.13307 0.003977515 0.013257954 0.007378425 0.999876975
1597151063.656793 3.02063 -3.08311 4.14485 0.003389689 0.013172255 0.007004319 0.999882964
1597151063.756368 3.02631 -3.08355 4.15634 0.003026086 0.010345596 0.006401764 0.999921411
1597151063.856229 3.02970 -3.08237 4.15763 0.003455531 0.007791459 0.005923808 0.999946129
1597151063.955893 3.03532 -3.08205 4.15391 0.003656882 0.008279653 0.005183163 0.999945603
1597151064.055658 3.03959 -3.07796 4.14388 0.004105398 0.009110024 0.004296548 0.999940845
1597151064.156004 3.04510 -3.07561 4.13835 0.005365228 0.007651475 0.003600099 0.999949853
1597151064.256134 3.05047 -3.07347 4.14286 0.005323752 0.007440004 0.002969628 0.999953742
1597151064.356106 3.05534 -3.06953 4.12539 0.006047001 0.008960672 0.002562342 0.999938285
1597151064.456137 3.05809 -3.06713 4.12887 0.007562075 0.007510921 0.002187987 0.999940805
1597151064.556119 3.05990 -3.06761 4.14587 0.006817525 0.005597366 0.002070201 0.999958952
1597151064.656051 3.06475 -3.06573 4.14599 0.006014751 0.005793432 0.001983710 0.999963161
1597151064.756161 3.06814 -3.06315 4.13528 0.006540167 0.006619822 0.002205241 0.999954269
1597151064.855981 3.06773 -3.06235 4.13270 0.006955491 0.005808432 0.002412005 0.999956032
1597151064.955862 3.06833 -3.06254 4.13675 0.007096918 0.004785398 0.002674720 0.999959789
1597151065.055648 3.06642 -3.06134 4.13644 0.006557209 0.005573096 0.002908453 0.999958741
1597151065.156038 3.06377 -3.06036 4.12040 0.006776939 0.006961272 0.003153993 0.999947832
1597151065.256292 3.05970 -3.06193 4.12121 0.006855468 0.007340339 0.003191604 0.999944466
1597151065.356687 3.05852 -3.06214 4.12518 0.006761315 0.006881135 0.003293906 0.999948041
1597151065.456846 3.05376 -3.06414 4.13263 0.006059165 0.006879534 0.003214807 0.999952811
1597151065.556865 3.05118 -3.06731 4.12779 0.005799840 0.007465565 0.003312367 0.999949826
1597151065.65679 3.04578 -3.06931 4.12514 0.005438905 0.008328955 0.003263011 0.999945198
1597151065.756761 3.04418 -3.07019 4.12778 0.004884822 0.009609462 0.003381388 0.999936179
1597151065.856828 3.03875 -3.07082 4.11629 0.004984057 0.010781298 0.003494181 0.999923354
1597151065.956824 3.03549 -3.07230 4.12168 0.004945593 0.010240983 0.004017075 0.999927261
1597151066.056571 3.03223 -3.07045 4.12550 0.004855592 0.009940852 0.004325334 0.999929445
1597151066.156723 3.02999 -3.07220 4.11754 0.004746158 0.011422080 0.004699752 0.999912457
1597151066.25638 3.02779 -3.06986 4.11403 0.004855495 0.011705833 0.004844951 0.999907958
1597151066.356581 3.02723 -3.06830 4.11342 0.005070927 0.011174244 0.005142018 0.999911487
1597151066.456526 3.02618 -3.06650 4.10139 0.005786697 0.011561537 0.005112297 0.999903350
1597151066.556309 3.02543 -3.06401 4.11031 0.005689207 0.010686143 0.005155869 0.999913424
1597151066.656181 3.02728 -3.06344 4.10721 0.005229233 0.010717052 0.004964328 0.999916574
1597151066.756078 3.02972 -3.06009 4.10788 0.005524335 0.010215761 0.004971153 0.999920201
1597151066.856091 3.03150 -3.05781 4.10411 0.005641703 0.010030896 0.004840839 0.999922056
1597151066.956281 3.03325 -3.05527 4.10236 0.005934930 0.010006373 0.004761164 0.999920987
1597151067.056534 3.03358 -3.05235 4.10824 0.006059447 0.008898283 0.004606733 0.999931438
1597151067.156576 3.03459 -3.05000 4.09633 0.006980763 0.008608664 0.004394223 0.999928923
1597151067.257098 3.03836 -3.04953 4.09618 0.006881510 0.009952341 0.004160058 0.999918141
1597151067.356898 3.04249 -3.04660 4.10479 0.006364305 0.009715191 0.003922040 0.999924861
1597151067.45696 3.04462 -3.04752 4.10065 0.006338324 0.009567228 0.003847413 0.999926743
1597151067.556813 3.04765 -3.04598 4.10528 0.006719917 0.008420331 0.003806326 0.999934724
1597151067.656636 3.04977 -3.04806 4.10722 0.006608281 0.008390585 0.003795812 0.999935758
1597151067.756599 3.05027 -3.04619 4.10948 0.006404972 0.008343538 0.003817408 0.999937393
1597151067.856109 3.05325 -3.04828 4.11277 0.006202357 0.008034074 0.003968702 0.999940615
1597151067.956164 3.05551 -3.04852 4.11281 0.006132172 0.007921354 0.004285951 0.999940638
1597151068.056446 3.05709 -3.04919 4.11250 0.006363379 0.007921872 0.004739805 0.999937141
1597151068.156324 3.05554 -3.04982 4.11866 0.006202116 0.007453657 0.004990125 0.999940536
1597151068.256774 3.05805 -3.05116 4.12373 0.005681956 0.007728670 0.005171514 0.999940617
1597151068.357141 3.05408 -3.05010 4.11925 0.005605090 0.008076133 0.005297204 0.999937647
1597151068.457258 3.05187 -3.05189 4.11892 0.006014638 0.008133457 0.005400062 0.999934253
1597151068.557144 3.04824 -3.05198 4.12050 0.005874022 0.008196169 0.005246453 0.999935395
1597151068.657062 3.04824 -3.05313 4.12133 0.005606793 0.008621802 0.005020358 0.999934510
1597151068.757075 3.04579 -3.05168 4.11983 0.005758197 0.008978227 0.004723886 0.999931957
1597151068.856925 3.04251 -3.05406 4.12220 0.005670829 0.009250519 0.004550288 0.999930780
1597151068.956849 3.04166 -3.05519 4.12063 0.005347185 0.010166010 0.004070912 0.999925741
1597151069.056921 3.04015 -3.05406 4.12684 0.005401621 0.009975278 0.004261456 0.999926575
1597151069.156784 3.03702 -3.05347 4.12680 0.005786526 0.009374279 0.004146334 0.999930721
1597151069.2571 3.03381 -3.05439 4.13410 0.005773423 0.009402099 0.004106720 0.999930699
1597151069.357148 3.03347 -3.05330 4.14147 0.005535312 0.009382679 0.004020251 0.999932579
1597151069.457324 3.03353 -3.05306 4.15121 0.005505610 0.008206973 0.003998953 0.999943170
1597151069.557107 3.03172 -3.05348 4.15412 0.005553553 0.008201521 0.004222533 0.999942030
1597151069.657397 3.03080 -3.05339 4.15264 0.005680156 0.009701027 0.004197468 0.999928001
1597151069.757164 3.03090 -3.05372 4.16327 0.005003079 0.010131204 0.004339543 0.999926745
1597151069.857314 3.02838 -3.05433 4.18280 0.004742709 0.008674425 0.004529406 0.999940871
1597151069.957255 3.02876 -3.05443 4.17773 0.005206842 0.008995669 0.004945940 0.999933750
1597151070.057132 3.02715 -3.05204 4.18888 0.004879113 0.009157094 0.005141946 0.999932949
1597151070.157108 3.02594 -3.05420 4.20142 0.004164352 0.009193419 0.005194458 0.999935576
1597151070.257183 3.02659 -3.05586 4.22237 0.003419938 0.008999748 0.004992955 0.999941188
1597151070.357373 3.02600 -3.05942 4.22541 0.003901706 0.008285999 0.005015133 0.999945482
1597151070.457629 3.02658 -3.05979 4.24554 0.003664327 0.007927272 0.004645633 0.999951073
1597151070.557277 3.02715 -3.06303 4.24450 0.003309391 0.008723338 0.004666242 0.999945587
1597151070.657043 3.02719 -3.06380 4.25594 0.003048076 0.009059749 0.004470711 0.999944320
1597151070.756835 3.02903 -3.06503 4.26865 0.002545709 0.009242890 0.004653805 0.999943214
1597151070.856692 3.03112 -3.06710 4.28391 0.002094133 0.009302188 0.004480780 0.999944502
1597151070.956268 3.03394 -3.06958 4.29790 0.001934632 0.008819710 0.004874075 0.999947355
1597151071.056197 3.03630 -3.06872 4.29823 0.001711380 0.010046382 0.005313299 0.999933953
1597151071.156526 3.04060 -3.07049 4.29922 0.001389389 0.011052933 0.006037462 0.999919722
1597151071.256778 3.04405 -3.06882 4.31198 0.001219134 0.010850939 0.006739175 0.999917674
1597151071.357479 3.05468 -3.06523 4.32051 0.001251178 0.009951378 0.007365889 0.999922571
1597151071.457036 3.05991 -3.06318 4.34242 0.001012873 0.008662251 0.007833466 0.999931286
1597151071.557159 3.06424 -3.06377 4.36485 0.000748521 0.007652435 0.007997301 0.999938460
1597151071.657285 3.07110 -3.05880 4.38215 0.000551810 0.007226662 0.007760308 0.999943623
1597151071.757316 3.07814 -3.05722 4.40030 0.000409147 0.005947224 0.007539385 0.999953809
1597151071.857092 3.08580 -3.05580 4.42426 0.000183066 0.004836440 0.006790106 0.999965234
1597151071.95734 3.08819 -3.05453 4.43821 0.000067793 0.004386947 0.006115911 0.999971672
1597151072.057216 3.09388 -3.04907 4.47108 -0.000115804 0.002599978 0.005448813 0.999981768
1597151072.156949 3.09743 -3.04738 4.50539 -0.000298850 0.001177143 0.004856981 0.999987467
1597151072.256902 3.09598 -3.04863 4.52866 -0.000361112 0.000369683 0.004240293 0.999990876
1597151072.357254 3.09582 -3.04540 4.55768 -0.000268178 -0.000653295 0.003871616 0.999992256
1597151072.457256 3.09626 -3.04484 4.59648 -0.000101899 -0.002195411 0.003557488 0.999991257
1597151072.557662 3.09306 -3.04543 4.65995 0.000532538 -0.003733308 0.003642395 0.999986256
1597151072.657386 3.09044 -3.05171 4.71891 0.000918635 -0.005347226 0.003472468 0.999979252
1597151072.757438 3.08449 -3.05020 4.78696 0.003516617 -0.005697762 0.003791185 0.999970397
1597151072.857242 3.07682 -3.06006 4.85332 0.006013070 -0.004726582 0.003952345 0.999962940
1597151072.957141 3.07512 -3.07039 4.87758 0.006768790 -0.003049147 0.004284565 0.999963264
1597151073.057064 3.07035 -3.07598 4.89234 0.006432128 -0.003440102 0.004404960 0.999963694
1597151073.157084 3.06574 -3.08499 4.91496 0.006925280 -0.002274975 0.004572086 0.999962980
1597151073.256932 3.05967 -3.09388 4.92305 0.006932592 0.000750431 0.004680223 0.999964735
1597151073.35661 3.05752 -3.10441 4.92666 0.006472734 0.002644194 0.004492220 0.999965465
1597151073.456382 3.05581 -3.11139 4.94233 0.006043407 0.001486300 0.004334542 0.999971240
1597151073.556677 3.05856 -3.11833 4.94538 0.005558312 0.000551098 0.004035373 0.999976258
1597151073.656757 3.05911 -3.12440 4.95580 0.005771390 0.001248086 0.003741056 0.999975569
1597151073.756679 3.06171 -3.12747 4.96308 0.005675818 0.001522711 0.003570110 0.999976360
1597151073.856641 3.06592 -3.13653 4.97500 0.004885349 0.001665609 0.003261368 0.999981361
1597151073.956357 3.07402 -3.14276 4.98338 0.003908572 -0.000385780 0.002722519 0.999988581
1597151074.05613 3.07882 -3.14099 4.99032 0.003902420 0.000130509 0.002391014 0.999989519
1597151074.156059 3.08555 -3.13731 5.00520 0.004388746 0.000027663 0.002126239 0.999988109
1597151074.256391 3.09264 -3.12846 5.02486 0.004711925 -0.001511175 0.001777253 0.999986178
1597151074.356088 3.10605 -3.12638 5.06042 0.004207786 -0.004164439 0.001157824 0.999981806
1597151074.455995 3.11831 -3.11750 5.07216 0.003726331 -0.006415080 0.000902002 0.999972073
1597151074.555953 3.12591 -3.10743 5.08605 0.004487586 -0.006982648 0.000870485 0.999965173
1597151074.656374 3.13206 -3.09392 5.10670 0.005274691 -0.007228049 0.000812681 0.999959635
1597151074.756631 3.13876 -3.08329 5.12974 0.006133615 -0.008687672 0.000937824 0.999943010
1597151074.856584 3.14200 -3.07125 5.14422 0.006748979 -0.009675487 0.001137931 0.999929768
1597151074.956544 3.14484 -3.06004 5.16946 0.008250833 -0.010021903 0.001500164 0.999914614
1597151075.056368 3.14154 -3.04946 5.21592 0.010589028 -0.009983398 0.002100317 0.999891891
1597151075.156245 3.13886 -3.03892 5.23323 0.011766151 -0.009800183 0.002348741 0.999879992
1597151075.256121 3.13593 -3.03074 5.26997 0.014010796 -0.010107686 0.002785051 0.999846876
1597151075.356108 3.12990 -3.02115 5.30726 0.015927127 -0.009537647 0.003169484 0.999822641
1597151075.456404 3.12073 -3.01885 5.32356 0.016782781 -0.008674522 0.003482348 0.999815465
1597151075.555591 3.11237 -3.02576 5.30118 0.016489668 -0.007148265 0.003700226 0.999831637
1597151075.655856 3.10221 -3.02880 5.30282 0.016883535 -0.006683080 0.004243940 0.999826121
1597151075.756679 3.09406 -3.04195 5.28196 0.016041215 -0.006023913 0.004417408 0.999843427
1597151075.856224 3.08450 -3.05302 5.25469 0.015442224 -0.004838611 0.004935020 0.999856875
1597151075.956545 3.07213 -3.06955 5.23059 0.015175667 -0.001737207 0.005515994 0.999868119
1597151076.057029 3.06147 -3.08564 5.21286 0.014458367 -0.000623660 0.005973696 0.999877433
1597151076.156879 3.05469 -3.10352 5.18330 0.011940370 -0.000819914 0.006071034 0.999909945
1597151076.25657 3.04933 -3.12487 5.12206 0.009507952 0.001348803 0.006248044 0.999934369
1597151076.356427 3.04429 -3.13781 5.05904 0.006664376 0.001571638 0.006310743 0.999956644
1597151076.456364 3.03980 -3.15239 5.03660 0.005889155 0.001677265 0.006143171 0.999962382
1597151076.556048 3.03922 -3.17118 5.00110 0.003592357 0.001904477 0.005729553 0.999975320
1597151076.656023 3.04269 -3.18370 4.97841 0.001611823 0.001021217 0.005320245 0.999984027
1597151076.755784 3.04654 -3.18888 4.97114 0.001052921 0.000475741 0.004703415 0.999988271
1597151076.855678 3.05245 -3.19792 4.96204 -0.000177968 0.000028830 0.003741696 0.999992984
1597151076.955632 3.05695 -3.20028 4.95668 -0.001228922 0.000130824 0.002984560 0.999994783
1597151077.055738 3.06475 -3.19656 4.94935 -0.001648975 -0.000166423 0.002135387 0.999996347
1597151077.155982 3.07491 -3.18974 4.96175 -0.001253632 -0.000585091 0.001416126 0.999998040
1597151077.255836 3.08235 -3.17745 4.97155 -0.000831299 -0.001311591 0.000680652 0.999998563
1597151077.355847 3.09207 -3.16038 4.99533 0.000388327 -0.002365731 0.000105559 0.999997121
1597151077.455657 3.09857 -3.14261 5.01020 0.001418688 -0.002568613 -0.000369634 0.999995626
1597151077.555362 3.10953 -3.11888 5.02221 0.002410757 -0.003048168 -0.000718043 0.999992191
1597151077.654959 3.11987 -3.09747 5.04739 0.003867690 -0.004820498 -0.000707312 0.999980652
1597151077.754984 3.12626 -3.07214 5.09518 0.006911508 -0.006092319 -0.000605392 0.999957373
1597151077.855093 3.13273 -3.04379 5.16633 0.011352735 -0.005797645 -0.000533049 0.999918606
1597151077.954934 3.13902 -3.01793 5.22220 0.014345009 -0.006245289 -0.000105661 0.999877595
1597151078.055091 3.13933 -3.00405 5.24796 0.015740715 -0.006154579 0.000448416 0.999857065
1597151078.155367 3.14530 -2.98755 5.26096 0.016573614 -0.005923706 0.000880302 0.999844713
1597151078.255687 3.14284 -2.97874 5.27448 0.017276655 -0.005752245 0.001518673 0.999833047
1597151078.355662 3.14157 -2.97358 5.28407 0.017856086 -0.005356484 0.002162962 0.999823879
1597151078.455602 3.13656 -2.96654 5.27950 0.018250727 -0.004895552 0.002811230 0.999817504
1597151078.555718 3.13424 -2.96555 5.29376 0.019393694 -0.004744463 0.003100296 0.999795861
1597151078.655835 3.12551 -2.97513 5.29655 0.019506863 -0.004399251 0.003279294 0.999794666
1597151078.755848 3.12365 -2.99503 5.25623 0.017809877 -0.003951308 0.003363986 0.999827925
1597151078.8562 3.11714 -3.02186 5.21066 0.015726487 -0.003441821 0.002940131 0.999866085
1597151078.956321 3.10995 -3.04095 5.15953 0.014588765 -0.001561567 0.002911534 0.999888120
1597151079.056376 3.10461 -3.06625 5.12772 0.013463853 -0.001038886 0.002031203 0.999906755
1597151079.156394 3.09767 -3.09101 5.05987 0.009674097 -0.000696132 0.001570635 0.999951729
1597151079.256396 3.09730 -3.12051 4.96382 0.004624394 -0.000236235 0.000689066 0.999989042
1597151079.357009 3.09249 -3.14544 4.91102 0.001545540 0.000414039 0.000326317 0.999998667
1597151079.456408 3.08847 -3.16826 4.86562 -0.000392118 0.001193989 -0.000043082 0.999999209
1597151079.556167 3.08579 -3.18919 4.81998 -0.002219019 0.001973556 -0.000636034 0.999995388
1597151079.655857 3.08649 -3.19922 4.77430 -0.003895193 0.002223860 -0.001217643 0.999989200
1597151079.755603 3.08684 -3.20754 4.74800 -0.004962298 0.002334792 -0.001689897 0.999983534
1597151079.855862 3.08628 -3.21268 4.71937 -0.005912589 0.002567450 -0.002051954 0.999977119
1597151079.955815 3.08732 -3.21617 4.71360 -0.006369973 0.002547218 -0.002674894 0.999972890
1597151080.055741 3.09130 -3.21866 4.69771 -0.007562226 0.002344956 -0.003191465 0.999963564
1597151080.155915 3.09412 -3.21225 4.69264 -0.007465561 0.002170742 -0.003451339 0.999963820
1597151080.25554 3.09964 -3.19849 4.70593 -0.006793000 0.001821448 -0.003329597 0.999969725
1597151080.355336 3.10203 -3.18400 4.71994 -0.006031718 0.000961006 -0.003227510 0.999976139
1597151080.455008 3.10640 -3.16569 4.73987 -0.004423769 0.000657102 -0.002793068 0.999986099
1597151080.554958 3.10796 -3.14781 4.76477 -0.002955078 0.000576333 -0.002480117 0.999992392
1597151080.655008 3.11172 -3.12489 4.82842 0.000315213 -0.000477058 -0.001926710 0.999997980
1597151080.754867 3.11641 -3.10486 4.85809 0.001535917 -0.000983095 -0.001639769 0.999996993
1597151080.85458 3.12224 -3.08251 4.88329 0.003080719 -0.001249112 -0.001018336 0.999993956
1597151080.954709 3.12187 -3.05640 4.92555 0.006298108 -0.000586157 -0.000309455 0.999979947
1597151081.054622 3.12312 -3.02857 4.98545 0.010486471 -0.000297780 0.000293283 0.999944928
1597151081.154665 3.12580 -3.01282 5.04717 0.013712310 -0.000306864 0.000530082 0.999905794
1597151081.254791 3.12848 -3.00154 5.05646 0.013475438 -0.001259828 0.000738088 0.999908136
1597151081.355035 3.13048 -2.99628 5.03785 0.012762097 -0.001344455 0.000973631 0.999917183
1597151081.45547 3.13068 -2.98981 5.05187 0.013417320 -0.001215492 0.000966259 0.999908778
1597151081.556111 3.12972 -2.98845 5.04895 0.013594578 -0.000913850 0.000833348 0.999906825
1597151081.655667 3.13483 -2.99352 5.08309 0.011784417 -0.007375051 0.001627794 0.999902038
1597151081.755787 3.13080 -3.00537 5.04807 0.005725430 -0.018949590 0.001895715 0.999802250
1597151081.85585 3.12829 -3.01124 5.00818 0.003322556 -0.022918691 0.002306169 0.999729151
1597151081.955625 3.11567 -3.01341 4.92274 0.002068634 -0.022412133 0.002775264 0.999742824
1597151082.055797 3.09840 -3.01699 4.85410 0.000102018 -0.022584284 0.003279659 0.999739558
1597151082.155599 3.07216 -3.02102 4.78784 -0.000926585 -0.022378361 0.003713556 0.999742247
1597151082.255622 3.03721 -3.02448 4.74158 -0.001397868 -0.021538947 0.004423342 0.999757247
1597151082.355947 2.99950 -3.02737 4.69173 -0.001731525 -0.022739029 0.004858684 0.999728129
1597151082.45468 2.95354 -3.03326 4.62758 -0.002133813 -0.022098808 0.005218262 0.999739896
1597151082.554784 2.90011 -3.04346 4.56329 -0.003820774 -0.019943379 0.005271254 0.999779914
1597151082.654614 2.83369 -3.05035 4.44801 -0.013409730 -0.020600496 0.005369117 0.999683436
1597151082.75443 2.77135 -3.06091 4.41441 -0.022414445 -0.023186891 0.005290414 0.999465843
1597151082.854324 2.70953 -3.05287 4.31537 -0.026853343 -0.022914707 0.006692164 0.999354306
1597151082.954127 2.63648 -3.02381 4.20670 -0.027872886 -0.018429476 0.007856776 0.999410690
1597151083.054492 2.55881 -2.98355 4.10562 -0.027230590 -0.012056421 0.008792161 0.999517802
1597151083.154369 2.47764 -2.93808 4.05133 -0.027055515 -0.009414977 0.010360904 0.999535897
1597151083.254336 2.39171 -2.88711 4.05102 -0.027842218 -0.012214478 0.012382224 0.999461004
1597151083.354368 2.30384 -2.82897 4.02979 -0.027967437 -0.014177921 0.014576387 0.999401990
1597151083.454515 2.21247 -2.76110 4.01685 -0.027996328 -0.015080657 0.016653679 0.999355510
1597151083.554268 2.11759 -2.68888 4.00453 -0.025972081 -0.014860055 0.018834726 0.999374746
1597151083.654248 2.01329 -2.61072 3.98685 -0.025017528 -0.014749876 0.020736636 0.999363075
1597151083.754044 1.91182 -2.52836 3.93423 -0.023779390 -0.010624325 0.022376794 0.999410298
1597151083.853934 1.80325 -2.44666 3.85057 -0.021124520 -0.002635130 0.023563530 0.999495658
1597151083.953833 1.69926 -2.36771 3.77366 -0.019575155 0.003911453 0.025015729 0.999487732
1597151084.053782 1.59615 -2.28044 3.71666 -0.018463911 0.010301051 0.026535419 0.999424256
1597151084.154378 1.49887 -2.19577 3.65170 -0.017613850 0.017185543 0.027766721 0.999311472
1597151084.254891 1.40166 -2.11082 3.62536 -0.017388712 0.019303218 0.028716331 0.999249914
1597151084.35542 1.30736 -2.02994 3.62598 -0.017598252 0.015577864 0.029806558 0.999279341
1597151084.455729 1.21786 -1.94119 3.64272 -0.017751290 0.011697161 0.030735982 0.999301440
1597151084.556011 1.13050 -1.85384 3.65154 -0.017233033 0.004730603 0.031789226 0.999334823
1597151084.655943 1.04414 -1.77114 3.62749 -0.016483436 -0.001078361 0.032218934 0.999344322
1597151084.755702 0.96386 -1.69027 3.57095 -0.015408808 -0.000446664 0.032513203 0.999352421
1597151084.85557 0.88207 -1.60458 3.51275 -0.014928105 0.004128546 0.032785232 0.999342401
1597151084.955664 0.79894 -1.51836 3.44696 -0.012184544 0.004700069 0.033659130 0.999348042
1597151085.0558 0.71430 -1.44122 3.31233 -0.006128186 0.005110890 0.034365426 0.999377477
1597151085.15569 0.63227 -1.36395 3.21366 -0.002386688 0.001457431 0.035163549 0.999377659
1597151085.255801 0.54537 -1.28195 3.12987 0.000646114 -0.007912988 0.036188398 0.999313448
1597151085.35578 0.46497 -1.20145 3.10044 0.000648800 -0.006962385 0.037186881 0.999283864
1597151085.455652 0.39399 -1.11700 3.05047 -0.009630708 0.010816167 0.038230055 0.999164012
1597151085.555926 0.31908 -1.03568 2.87808 -0.017685460 0.026439033 0.039561397 0.998710718
1597151085.655572 0.23978 -0.96131 2.76854 -0.016493250 0.036296104 0.040115267 0.998399384
1597151085.755578 0.17148 -0.88547 2.64362 -0.012639392 0.042518406 0.039719470 0.998225823
1597151085.855613 0.10455 -0.81066 2.47314 -0.002912357 0.029750847 0.038908077 0.998795558
1597151085.95533 0.05252 -0.72941 2.36024 0.004440710 0.007436959 0.037117267 0.999273376
1597151086.055152 0.00228 -0.64532 2.25354 0.007912196 -0.008293792 0.035587566 0.999300823
1597151086.154783 -0.04420 -0.56841 2.14996 0.012630587 -0.009350005 0.034140123 0.999293499
1597151086.254896 -0.09041 -0.49641 2.03401 0.019584464 -0.004894585 0.033139334 0.999246855
1597151086.354663 -0.14075 -0.43165 1.95478 0.030837599 0.003020899 0.032070182 0.999005215
1597151086.454483 -0.19131 -0.37084 1.89755 0.040485339 0.010402575 0.031510143 0.998628977
1597151086.554423 -0.23200 -0.32371 1.84355 0.053028572 0.021770486 0.031407796 0.997861497
1597151086.654762 -0.26469 -0.28556 1.81028 0.061799202 0.036823240 0.031690039 0.996905537
1597151086.754536 -0.28958 -0.25199 1.83855 0.061061762 0.054450006 0.032978715 0.996101934
1597151086.854683 -0.30963 -0.23612 1.85849 0.045266174 0.064118734 0.034626146 0.996313601
1597151086.954523 -0.32243 -0.21475 1.84249 0.023028822 0.050454721 0.036818764 0.997781726
1597151087.054534 -0.33247 -0.20848 1.75757 0.007543972 0.027391359 0.038589685 0.998851159
1597151087.155284 -0.33244 -0.20471 1.67286 0.004459569 0.007569443 0.040241470 0.999151360
1597151087.254853 -0.32842 -0.19822 1.64442 0.004489189 0.004438271 0.041297113 0.999126968
1597151087.355108 -0.31948 -0.18623 1.61225 0.003705172 0.009431354 0.042452609 0.999047095
1597151087.456044 -0.31134 -0.18380 1.54137 0.003845683 0.016777836 0.043724535 0.998895330
1597151087.555718 -0.30307 -0.17416 1.47742 0.003636334 0.021095444 0.045332481 0.998742572
1597151087.65658 -0.29640 -0.16972 1.40626 0.004614243 0.019988110 0.046889524 0.998689420
1597151087.756622 -0.28471 -0.16316 1.32324 0.006601689 0.008596974 0.048090143 0.998784185
1597151087.856683 -0.27924 -0.15592 1.25232 0.007386145 -0.004019975 0.049213740 0.998752869
1597151087.956629 -0.27310 -0.14875 1.20832 0.007109903 -0.012228367 0.050456034 0.998626109
1597151088.056208 -0.26771 -0.14159 1.14589 0.006829803 -0.015079816 0.051399145 0.998540976
1597151088.155776 -0.26507 -0.13867 1.08569 0.008210883 -0.016905455 0.052448470 0.998446766
1597151088.255457 -0.26646 -0.13299 1.03614 0.010283619 -0.011412225 0.053039792 0.998474230
1597151088.355804 -0.26740 -0.12490 0.97709 0.010290883 0.001843385 0.053480547 0.998514162
1597151088.455358 -0.27021 -0.11983 0.91086 0.009381618 0.017312286 0.053409028 0.998378558
1597151088.55536 -0.27095 -0.11641 0.85016 0.008604961 0.020527201 0.053427234 0.998323655
1597151088.655604 -0.26992 -0.11608 0.79907 0.008884267 0.021428132 0.053687681 0.998288304
1597151088.755653 -0.26960 -0.11420 0.75124 0.007555426 0.022516698 0.054169973 0.998249231
1597151088.855274 -0.26703 -0.11121 0.69170 0.005575299 0.016401494 0.054581666 0.998359028
1597151088.955526 -0.26636 -0.11014 0.64470 0.005365434 0.002606961 0.055333812 0.998450091
1597151089.055427 -0.26587 -0.10952 0.61908 0.006552813 -0.002089348 0.056258003 0.998392574
1597151089.155661 -0.24905 -0.10489 0.56860 0.006477025 0.007818442 0.057020574 0.998321378
1597151089.255638 -0.24128 -0.10309 0.51787 0.007647921 0.016783351 0.057363921 0.998182954
1597151089.35581 -0.23834 -0.09498 0.48310 0.006892646 0.019371508 0.057709762 0.998121646
1597151089.455729 -0.23235 -0.09397 0.44836 0.007295985 0.017641882 0.058218336 0.998121314
1597151089.556002 -0.23023 -0.09102 0.42532 0.007378520 0.012927645 0.058447648 0.998179496
1597151089.656121 -0.21942 -0.08674 0.39371 0.007023330 0.004791127 0.058749534 0.998236550
1597151089.756087 -0.20850 -0.08323 0.36616 0.006374006 -0.003824500 0.059070573 0.998226133
1597151089.856446 -0.20387 -0.07693 0.35088 0.005853119 -0.008630136 0.059585803 0.998168720
1597151089.956538 -0.19673 -0.06956 0.32847 0.004750502 -0.009394022 0.060083880 0.998137822
1597151090.056539 -0.19524 -0.06548 0.30375 0.004292037 -0.008612621 0.060711373 0.998108977
1597151090.156258 -0.19473 -0.06535 0.27800 0.005001517 -0.008419512 0.061253640 0.998074190
1597151090.256869 -0.20265 -0.06195 0.26336 0.005610793 -0.008212080 0.061939193 0.998030369
1597151090.356809 -0.20950 -0.05489 0.25303 0.005734046 -0.007696830 0.062849205 0.997976882
1597151090.456718 -0.21588 -0.04687 0.22855 0.005194280 -0.003205546 0.064118912 0.997923599
1597151090.557102 -0.23041 -0.04135 0.20121 0.008762594 0.003639608 0.065217328 0.997825972
1597151090.657238 -0.24599 -0.03866 0.18689 0.014664300 0.007783061 0.065891512 0.997688674
1597151090.756912 -0.26619 -0.03545 0.18672 0.018031352 0.005688557 0.066793104 0.997587686
1597151090.856828 -0.28549 -0.03166 0.18028 0.018864996 0.002901370 0.068192232 0.997489606
1597151090.956876 -0.30225 -0.03595 0.15670 0.024311896 -0.000286838 0.069876824 0.997259284
1597151091.056628 -0.32029 -0.03745 0.15498 0.032438047 0.003649652 0.071166846 0.996930155
1597151091.156537 -0.33919 -0.04097 0.15218 0.030800621 0.009829914 0.072327158 0.996856799
1597151091.25653 -0.34997 -0.04708 0.12917 0.024219681 0.013526795 0.073555513 0.996905221
1597151091.35659 -0.36636 -0.06036 0.10553 0.016327957 0.015169704 0.075201937 0.996919228
1597151091.45676 -0.37673 -0.06558 0.08692 0.010617379 0.017559536 0.076799227 0.996835399
1597151091.556804 -0.38778 -0.08268 0.06115 0.007904027 0.022873567 0.078472419 0.996622499
1597151091.657159 -0.39396 -0.09654 0.04552 0.008456986 0.021058481 0.079895241 0.996544916
1597151091.756991 -0.40832 -0.11454 0.05014 0.009379821 0.013573000 0.081380310 0.996546556
1597151091.857225 -0.41262 -0.12135 0.06023 0.007622302 0.015150208 0.083631075 0.996352455
1597151091.957265 -0.41027 -0.13221 0.03956 0.008483976 0.022717853 0.085412452 0.996050518
1597151092.058342 -0.41362 -0.14667 0.03921 0.009262764 0.025778424 0.086686739 0.995858968
1597151092.157854 -0.40726 -0.15228 0.03522 0.008181559 0.030129365 0.088105407 0.995621776
1597151092.257522 -0.40962 -0.16229 0.02463 0.003049038 0.043154737 0.088620359 0.995125522
1597151092.35738 -0.39405 -0.17083 0.00060 -0.002846010 0.043136801 0.089097432 0.995084300
1597151092.457248 -0.37722 -0.17306 -0.00925 -0.008830184 0.040389398 0.088998715 0.995173328
1597151092.556913 -0.35235 -0.17821 -0.03745 -0.017076440 0.036535694 0.089174965 0.995199158
1597151092.656855 -0.33086 -0.17853 -0.06916 -0.019399070 0.023910203 0.089583754 0.995503254
1597151092.756764 -0.30331 -0.17901 -0.09782 -0.013872212 0.003120552 0.090589325 0.995786824
1597151092.856739 -0.27512 -0.16833 -0.10901 -0.002173519 -0.004959804 0.092011634 0.995743208
1597151092.956472 -0.26122 -0.15370 -0.11632 0.008040033 0.005782223 0.090447117 0.995852019
1597151093.056282 -0.25375 -0.13967 -0.08159 0.005227665 0.001921951 0.084358830 0.996419874
1597151093.156648 -0.24552 -0.13578 -0.10320 0.002975096 0.001656295 0.075611736 0.997131521
1597151093.25553 -0.22146 -0.13544 -0.10090 0.004580767 0.003832797 0.066886250 0.997742730
1597151093.354654 -0.20767 -0.14330 -0.10487 0.006240098 0.006842625 0.061880061 0.998040629
1597151093.454101 -0.19704 -0.14558 -0.10278 0.007282886 0.008763663 0.061225573 0.998058910
1597151093.553707 -0.20364 -0.13711 -0.10258 0.006842147 0.007482408 0.061594926 0.998049730
1597151093.653164 -0.20456 -0.13625 -0.09807 0.005304880 0.004863885 0.059230078 0.998218412
1597151093.752245 -0.21284 -0.12443 -0.09418 0.002370342 0.001721683 0.060787400 0.998146437
1597151093.851728 -0.21512 -0.12628 -0.09723 0.001246726 0.000097697 0.059820340 0.998208377
1597151093.951715 -0.21815 -0.12170 -0.10221 0.001315346 0.000046502 0.060529559 0.998165537
1597151094.05109 -0.21228 -0.12718 -0.10221 0.001067205 0.000552297 0.059976039 0.998199094
1597151094.150758 -0.22074 -0.12495 -0.10041 0.001236113 0.000277538 0.059803268 0.998209379
1597151094.250659 -0.21519 -0.12415 -0.09820 0.001324235 0.000841705 0.060375448 0.998174505
1597151094.350419 -0.21479 -0.12812 -0.10074 0.001148814 0.000073863 0.059644236 0.998219034
1597151094.450722 -0.21452 -0.12271 -0.09942 0.001236738 0.000173206 0.060237578 0.998183287
1597151094.550898 -0.21918 -0.13114 -0.09827 0.001030942 0.000077886 0.057003937 0.998373418
1597151094.651275 -0.21179 -0.12258 -0.10207 0.000867413 0.000054214 0.059278963 0.998241078
1597151094.751172 -0.20791 -0.13082 -0.10220 0.001053760 -0.000117738 0.057882867 0.998322818
1597151094.85176 -0.21733 -0.12300 -0.10239 0.001249032 -0.000177744 0.059638775 0.998219227
1597151094.951152 -0.20627 -0.12896 -0.10421 0.001074648 -0.000199717 0.058532047 0.998284932
1597151095.051178 -0.21435 -0.12581 -0.10238 0.001098210 -0.001083448 0.058921086 0.998261452
1597151095.151086 -0.20870 -0.12610 -0.09962 0.001305962 -0.000626284 0.059126488 0.998249448
1597151095.251275 -0.21192 -0.12596 -0.09806 0.001281643 -0.000964666 0.058523456 0.998284745
1597151095.351053 -0.20845 -0.12441 -0.09665 0.001339205 -0.000922317 0.059088372 0.998251431
1597151095.45103 -0.20637 -0.12453 -0.09687 0.001447131 -0.001210439 0.058635608 0.998277670
1597151095.551199 -0.21156 -0.12323 -0.09806 0.001456777 -0.000785078 0.058975400 0.998258065
1597151095.651068 -0.20753 -0.12699 -0.09799 0.001413198 -0.000942013 0.058967905 0.998258434
1597151095.751187 -0.21223 -0.12514 -0.09753 0.001563453 -0.000844724 0.058707629 0.998273638
1597151095.851115 -0.20965 -0.12389 -0.09726 0.001719151 -0.000761011 0.059072226 0.998251941
1597151095.951264 -0.20952 -0.12626 -0.09786 0.001722990 -0.000670193 0.058655533 0.998276570
1597151096.050799 -0.21146 -0.12300 -0.09768 0.001804234 -0.000835053 0.058959104 0.998258419
1597151096.150985 -0.20917 -0.12351 -0.09625 0.001850010 -0.000483431 0.058863705 0.998264197
1597151096.251253 -0.21361 -0.12049 -0.09636 0.001869350 -0.000586506 0.058750222 0.998270791
1597151096.351276 -0.20999 -0.12302 -0.09702 0.001866574 -0.000590222 0.059028303 0.998254390
1597151096.451354 -0.21262 -0.12272 -0.09544 0.001913246 -0.000430301 0.058642376 0.998277129
1597151096.551591 -0.21322 -0.12426 -0.09411 0.001874632 -0.000313089 0.058991646 0.998256667
1597151096.651614 -0.21115 -0.12462 -0.09831 0.001831447 -0.000163877 0.058794203 0.998268431
1597151096.751687 -0.21447 -0.12307 -0.09641 0.001861578 -0.000283063 0.058807483 0.998267566
1597151096.85194 -0.21091 -0.12676 -0.09796 0.001844068 -0.000230398 0.058923761 0.998260756
1597151096.952106 -0.21371 -0.12655 -0.09805 0.001884185 -0.000253179 0.058776716 0.998269344
1597151097.051984 -0.21306 -0.12431 -0.09639 0.001798299 -0.000265692 0.059006331 0.998255953
1597151097.152036 -0.21172 -0.12645 -0.09644 0.001850107 -0.000300966 0.058803723 0.998267804
1597151097.251908 -0.21230 -0.12435 -0.09622 0.002007194 -0.000491847 0.058817458 0.998266616
1597151097.351527 -0.21161 -0.12632 -0.09688 0.001739537 -0.000338036 0.058957127 0.998258943
1597151097.451498 -0.21259 -0.12375 -0.09440 0.002038762 -0.000494414 0.058781390 0.998268675
1597151097.55163 -0.21575 -0.12312 -0.09633 0.002085937 -0.000162316 0.058985809 0.998256629
1597151097.651324 -0.21343 -0.12401 -0.09157 0.002018943 -0.000329792 0.058857815 0.998264280
1597151097.751334 -0.21763 -0.12345 -0.09347 0.002086599 -0.000296576 0.058944449 0.998259040
1597151097.851272 -0.21427 -0.12407 -0.09531 0.002146418 -0.000153391 0.058872180 0.998263210
1597151097.95118 -0.21569 -0.12276 -0.09391 0.002282663 -0.000313016 0.058808742 0.998266609
1597151098.05119 -0.21687 -0.12348 -0.09198 0.002172769 -0.000152431 0.058946730 0.998258753
1597151098.151415 -0.21444 -0.12367 -0.09340 0.002235177 -0.000362070 0.058731346 0.998271257
1597151098.250819 -0.21705 -0.12138 -0.09259 0.002234187 -0.000307544 0.058858609 0.998263782
1597151098.350894 -0.21331 -0.12335 -0.09383 0.002228626 -0.000270980 0.058807254 0.998266831
1597151098.450879 -0.21556 -0.11990 -0.09189 0.002493203 -0.000285752 0.058732197 0.998270620
1597151098.550925 -0.21296 -0.12089 -0.09277 0.002362992 -0.000420208 0.058903876 0.998260774
1597151098.65102 -0.21312 -0.12105 -0.09386 0.002479797 -0.000272811 0.058739150 0.998270248
1597151098.751045 -0.21433 -0.11907 -0.09386 0.002429634 -0.000106645 0.058892198 0.998261386
1597151098.85135 -0.21011 -0.12102 -0.09359 0.002371280 -0.000387909 0.058852794 0.998263780
1597151098.951468 -0.21553 -0.11913 -0.09346 0.002444063 -0.000136962 0.058845521 0.998264100
1597151099.051343 -0.21339 -0.12119 -0.09198 0.002610302 -0.000311137 0.059004132 0.998254277
1597151099.151258 -0.21171 -0.12069 -0.09182 0.002435189 -0.000538469 0.058792099 0.998267133
1597151099.251153 -0.21233 -0.11892 -0.09174 0.002612728 -0.000577403 0.058889529 0.998260920
1597151099.350999 -0.21375 -0.11930 -0.09144 0.002590310 -0.000000322 0.058890420 0.998261092
1597151099.450853 -0.21394 -0.12048 -0.09484 0.002476322 -0.000200262 0.058897276 0.998260957
1597151099.550908 -0.21337 -0.11950 -0.09335 0.002525918 -0.000204094 0.058900648 0.998260633
1597151099.65081 -0.21271 -0.11759 -0.09251 0.002674263 -0.000010126 0.058795689 0.998266455
1597151099.750658 -0.21281 -0.11868 -0.09146 0.002737067 -0.000070383 0.058946368 0.998257396
1597151099.850632 -0.21442 -0.12045 -0.09249 0.002639254 0.000067887 0.058935557 0.998258298
1597151099.950674 -0.21371 -0.11981 -0.09068 0.002586705 -0.000146378 0.058854070 0.998263235
1597151100.050754 -0.21041 -0.11845 -0.09209 0.002612001 -0.000316299 0.058950246 0.998257455
1597151100.150877 -0.21197 -0.11837 -0.09134 0.002663024 -0.000320198 0.058899897 0.998260291
1597151100.251338 -0.21427 -0.11848 -0.09174 0.002557242 -0.000039932 0.058969971 0.998256481
1597151100.351404 -0.21134 -0.11906 -0.09284 0.002661574 -0.000177704 0.058887698 0.998261050
1597151100.451325 -0.21322 -0.11749 -0.09402 0.002743808 -0.000149072 0.058858239 0.998262569
1597151100.551187 -0.21140 -0.11722 -0.09154 0.002730573 -0.000384151 0.059003369 0.998253975
1597151100.651094 -0.21171 -0.11759 -0.09054 0.002847314 -0.000102356 0.058846882 0.998262955
1597151100.750971 -0.21127 -0.11879 -0.09187 0.002639651 -0.000236077 0.058879195 0.998261597
1597151100.850947 -0.21214 -0.11895 -0.09167 0.002696204 -0.000181421 0.058834655 0.998264084
1597151100.950864 -0.21178 -0.11897 -0.09085 0.002718737 -0.000287175 0.058900651 0.998260106
1597151101.051087 -0.21269 -0.11697 -0.09180 0.002763595 -0.000068069 0.058909903 0.998259476
1597151101.15124 -0.21281 -0.11869 -0.09289 0.002748883 -0.000287846 0.058869094 0.998261885
1597151101.251277 -0.21229 -0.11832 -0.09091 0.002860126 -0.000117460 0.058912178 0.998259065
1597151101.351211 -0.21198 -0.11698 -0.09044 0.002932839 -0.000389737 0.058870289 0.998261256
1597151101.451185 -0.21190 -0.11620 -0.09166 0.002883899 -0.000300823 0.058854583 0.998262356
1597151101.550968 -0.21073 -0.11943 -0.09084 0.002779085 -0.000131039 0.058878564 0.998261276

